Backing the Wrong Horse: How Bit-Level Netlist Augmentation can Counter Power Side Channel Attacks

The dependence of power-consumption on the processed data is a known vulnerability of CMOS circuits, resulting in side channels which can be exploited by power-based side channel attacks (SCAs). These attacks can extract sensitive information, such as secret keys, from the implementation of cryptographic algorithms. Existing countermeasures against power-based side channel attacks focus on analyzing information leakage at the byte level. However, this approach neglects the impact of individual bits on the overall resistance of a cryptographic implementation. In this work, we present a countermeasure based on single-bit leakage. The results suggest that the proposed countermeasure cannot be broken by attacks using conventional SCA leakage models.

==> data/key0_cpa_vals.txt <==
key,cpa_value
100,0.26134975772805036
200,0.11910421493428738
300,0.07986321177789732
400,0.10273330200449518
500,0.06926234669638114
600,0.06399046850709524
700,0.0817485904509132
800,0.05829403295354652
900,0.057941909902497625
1000,0.05828606423824046
1100,0.05827835420156338
1200,0.05933090549949027
1300,0.06274437379535362
1400,0.05573827411580099
1500,0.05032365910159049
1600,0.04959881720998255
1700,0.04030453449536674
1800,0.04198201348053884
1900,0.03511474093231686
2000,0.036822558577376
2100,0.038995976911280705
2200,0.04030195034573775
2300,0.04032714518397316
2400,0.03147587033748928
2500,0.03153850076510546
2600,0.03280667688934386
2700,0.033930509831278884
2800,0.0351557523801003
2900,0.04093610503409313
3000,0.04241425561912451
3100,0.04293545068868465
3200,0.03903007039750775
3300,0.03893432911818113
3400,0.036833541650754774
3500,0.03878751448343982
3600,0.03711663326925275
3700,0.03433998754673408
3800,0.03122773924926617
3900,0.03405851049052139
4000,0.03482232430785185
4100,0.035182923254802705
4200,0.03589676671996484
4300,0.0361438294969687
4400,0.03325684526602823
4500,0.03451971453451547
4600,0.03397459887914009
4700,0.029800923192881433
4800,0.030982530990819077
4900,0.032481171319736185
5000,0.03193107362896234


==> data/key0_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10308147700447619
1000,0.10033808231876891
1500,0.08837095914916468
2000,0.06361766597341961
2500,0.0576186678196941
3000,0.05389233307470825
3500,0.04789872393439193
4000,0.04339083166557823
4500,0.04266539199877463
5000,0.03794206379079861
5500,0.02925975335903746
6000,0.029188709946291063
6500,0.02894151916823997
7000,0.02995976955548203
7500,0.029221430475511147
8000,0.026857710046503617
8500,0.026459751646982548
9000,0.031125273386952465
9500,0.027313434811036943
10000,0.03159081877387642
10500,0.030036748544002272
11000,0.03157444641563299
11500,0.029495267226379733
12000,0.027593719782417574
12500,0.026078293750033364
13000,0.02527625766898974
13500,0.02352150098667431
14000,0.021020472766957073
14500,0.022045056673857217
15000,0.021613397898353832
15500,0.021532621018354056
16000,0.021338945854497283
16500,0.021105961165925606
17000,0.019991178142565274
17500,0.020936652410227737
18000,0.021296305731688097
18500,0.021423040880821535
19000,0.02294304153076757
19500,0.024527174891392726
20000,0.023432583053650355
20500,0.022599797865449585
21000,0.023620848995814733
21500,0.023093824241261485
22000,0.02366021170625302
22500,0.02279967927818164
23000,0.024331045804783923


==> data/key100_cpa_vals.txt <==
key,cpa_value
100,0.2590457489212907
200,0.19420103436820502
300,0.11525158432779552
400,0.10800415906015837
500,0.0742907694405711
600,0.08379789001840823
700,0.11110743798471734
800,0.0977752669290148
900,0.10005025554393143
1000,0.09579634771562748
1100,0.08380914239445707
1200,0.08362662586160631
1300,0.06669469143849407
1400,0.061609179873595786
1500,0.06414901792040766
1600,0.05779009664272912
1700,0.05346675870478219
1800,0.05235165579337409
1900,0.060635254682116856
2000,0.05578401032655761
2100,0.05046150144500975
2200,0.051901070191260223
2300,0.05264722186653435
2400,0.048792806416762514
2500,0.05238572123580865
2600,0.05020846889245494
2700,0.04050579591085215
2800,0.03790252624771794
2900,0.03734713847171099
3000,0.03635126144900208
3100,0.03678922812209953
3200,0.03494518902645705
3300,0.03164164222537194
3400,0.0289609763569518
3500,0.027606164140523273
3600,0.0251396433563752
3700,0.025277918265489106
3800,0.027833845976481846
3900,0.030695987550161757
4000,0.030485999684867867
4100,0.027101569061489
4200,0.025759296741004273
4300,0.02645196814268948
4400,0.02603313537834136
4500,0.02468661433811337
4600,0.022012413049941077
4700,0.021640511200553117
4800,0.024398126215240856
4900,0.024262907963271015
5000,0.02511691795920756


==> data/key100_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11356998355422712
1000,0.09058690423394768
1500,0.06245561577440357
2000,0.05142903849256106
2500,0.041903564863344636
3000,0.0444285591196967
3500,0.04689846240960519
4000,0.03522098225167116
4500,0.03497983573072091
5000,0.03151566919594611
5500,0.03415683335619612
6000,0.03210253786190026
6500,0.03589247694406975
7000,0.03627854831859982
7500,0.03672340516248134
8000,0.04344718649245823
8500,0.042846677275039054
9000,0.042264122074433697
9500,0.03880996230772734
10000,0.03835857194320674
10500,0.035158908565001604
11000,0.03451045030382244
11500,0.0337528360138398
12000,0.03438891842388496
12500,0.03706890305504536
13000,0.03773996192690174
13500,0.03688443090145928
14000,0.03639694166922737
14500,0.034150684682447086
15000,0.032626001616676344
15500,0.029860926523408323
16000,0.02945571104962482
16500,0.030575182277403298
17000,0.02867081475360795
17500,0.029076174412233542
18000,0.02923018412810882
18500,0.028806761949567227
19000,0.028652038926099133
19500,0.030542764782719403
20000,0.029481938579261534
20500,0.029563150739440727
21000,0.02832908026379086
21500,0.028115791962512078
22000,0.029102624818767152
22500,0.02840009169873995
23000,0.030275563132920548


==> data/key101_cpa_vals.txt <==
key,cpa_value
100,0.3106700432617757
200,0.20239589752223994
300,0.15954035386578694
400,0.15832005864800952
500,0.1706746398873332
600,0.11315747586395923
700,0.09531360871945224
800,0.08624955962091413
900,0.09378584158395899
1000,0.08071752612658424
1100,0.07639211044258691
1200,0.07564327588216366
1300,0.06486822427105014
1400,0.060577882733209444
1500,0.057960177725356145
1600,0.06297939638539872
1700,0.062334255280616466
1800,0.06073497278623
1900,0.060341166156086465
2000,0.0642429763050125
2100,0.06042051648284685
2200,0.06234296459484404
2300,0.056630007017762565
2400,0.061636034816120525
2500,0.05879229664881512
2600,0.05377121943684416
2700,0.05172407428177468
2800,0.05189415127607214
2900,0.04752738527846826
3000,0.05172323235655067
3100,0.052737164765054446
3200,0.052710383521562376
3300,0.05404677180045632
3400,0.05928202487477896
3500,0.05575585594072944
3600,0.053506856607454814
3700,0.05113729015381561
3800,0.04812095661166869
3900,0.048805980495112436
4000,0.0487199999234874
4100,0.044967216945864315
4200,0.048760894486363095
4300,0.04945547201261366
4400,0.053701644246983274
4500,0.052730414193027944
4600,0.0501859278457478
4700,0.04782263711892158
4800,0.04589748824515506
4900,0.04560512941553894
5000,0.044177353509898945


==> data/key101_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12059366313549934
1000,0.07086153976873727
1500,0.05247662028385288
2000,0.05940310095027815
2500,0.04526703235421804
3000,0.05542007053471982
3500,0.0593281052574117
4000,0.057119442378912186
4500,0.05813940776426001
5000,0.04701579963036178
5500,0.04627206246944508
6000,0.04028829952309997
6500,0.03610406620706295
7000,0.03157337993662961
7500,0.02846593452517274
8000,0.024753755581123936
8500,0.023715933563122456
9000,0.022244176808398197
9500,0.023876147304878866
10000,0.024838108688767183
10500,0.02309550817982994
11000,0.021555853962376064
11500,0.023761715440336287
12000,0.024776141839350087
12500,0.022123155465631966
13000,0.02238408235794874
13500,0.02228718393366848
14000,0.022358298732766558
14500,0.0231190308016602
15000,0.022908269002222367
15500,0.022904655942608876
16000,0.022141709367700577
16500,0.022308333208470508
17000,0.02247686166276086
17500,0.021347087762232115
18000,0.02074618395925455
18500,0.02142220967292216
19000,0.020920725731774982
19500,0.019390622231797956
20000,0.01899380604870122
20500,0.018522652451826743
21000,0.018988708197189078
21500,0.019669060794845834
22000,0.020877532353970624
22500,0.02068745649544314
23000,0.021895103341964147


==> data/key102_cpa_vals.txt <==
key,cpa_value
100,0.23561620109757367
200,0.18885132756520207
300,0.11014671353670462
400,0.10293165593112967
500,0.09099096923152634
600,0.12124678178337227
700,0.11765637979249922
800,0.11347422321410962
900,0.09516365699951367
1000,0.10193619589131568
1100,0.08525143801972347
1200,0.07986400757956152
1300,0.08123183132083293
1400,0.07374708792495036
1500,0.07284681703582242
1600,0.06929121842334217
1700,0.06970010883112064
1800,0.06835587682316803
1900,0.06771782389550582
2000,0.06719188293810588
2100,0.0654871526474262
2200,0.054961368510455945
2300,0.054015137155299035
2400,0.04584488971341792
2500,0.042194903201685924
2600,0.04196497089583781
2700,0.04665144879562669
2800,0.04854647010469679
2900,0.048898448175922114
3000,0.04764080982068063
3100,0.04411594520161314
3200,0.038853072709041064
3300,0.04141512127714186
3400,0.037995710633249455
3500,0.03938218194347282
3600,0.04093853710966068
3700,0.04068165846226065
3800,0.04115768448790764
3900,0.037410000273502296
4000,0.03803502769204496
4100,0.04243089819524335
4200,0.040060058572390936
4300,0.03907710672779137
4400,0.03572966285163635
4500,0.03307273505130734
4600,0.03333426744822783
4700,0.03388215796667789
4800,0.034971129296279574
4900,0.034303014771518016
5000,0.031000922847465244


==> data/key102_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08677754386503922
1000,0.05399747924518351
1500,0.04295687689576262
2000,0.0452519946083773
2500,0.03699447933051948
3000,0.047500777396617365
3500,0.0462149006226364
4000,0.043731033116792654
4500,0.04424491723997425
5000,0.04100165383974472
5500,0.03613555265963628
6000,0.03680278227630712
6500,0.027811894907832174
7000,0.02319255878146181
7500,0.021224257227480246
8000,0.020704260379964496
8500,0.017853283336202976
9000,0.021600195061768277
9500,0.02176541675915078
10000,0.0206748876950801
10500,0.020989127927040753
11000,0.021555324037864292
11500,0.02219154815862442
12000,0.022371366713154532
12500,0.022719177438417316
13000,0.02552965167823921
13500,0.025986807076352276
14000,0.023644455933489773
14500,0.020612620155182105
15000,0.019031828347830473
15500,0.018500291914588782
16000,0.018599994477793147
16500,0.017920862031116713
17000,0.016539277499608512
17500,0.014961251825702534
18000,0.016883977698295916
18500,0.017616216174763284
19000,0.01920994457859184
19500,0.018163280799425408
20000,0.018977513631881666
20500,0.01957541683357624
21000,0.019349707424995668
21500,0.0196989685164088
22000,0.01932020508882699
22500,0.019269460462321704
23000,0.019656549854895688


==> data/key103_cpa_vals.txt <==
key,cpa_value
100,0.2980184780195107
200,0.20624675669416123
300,0.1356138771751256
400,0.09779812339372965
500,0.10135357845119682
600,0.09374923896453773
700,0.0860114678120928
800,0.06335936255769418
900,0.054332655210458006
1000,0.04936752063789422
1100,0.05001871050030434
1200,0.0570279100711089
1300,0.06162933338399104
1400,0.05560385362679616
1500,0.056295126995966095
1600,0.04929799007110016
1700,0.04867440101381713
1800,0.04478416859301384
1900,0.05181781237999944
2000,0.04944653487580505
2100,0.04726376241699241
2200,0.05302388107108211
2300,0.046576169099037217
2400,0.04444472091024199
2500,0.044497520078316394
2600,0.046353881825026554
2700,0.043503500951306666
2800,0.03890988242348678
2900,0.03704140725636854
3000,0.03677125356734329
3100,0.03234998991292419
3200,0.034728221701965524
3300,0.034021334583517054
3400,0.034431740010370894
3500,0.03846357049877287
3600,0.039141692408692016
3700,0.043029454561343446
3800,0.04582457077229425
3900,0.04531829015011299
4000,0.04573771830845821
4100,0.0478808866050142
4200,0.04644710006494004
4300,0.05149510133867362
4400,0.053440621097661574
4500,0.05180562003235669
4600,0.0507150076094521
4700,0.049679178023110754
4800,0.048716371050306746
4900,0.047719542721606174
5000,0.05055512558121268


==> data/key103_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1220162509586937
1000,0.05297123765909851
1500,0.05664138717141856
2000,0.06824831010643256
2500,0.060418750131237126
3000,0.04847751479160319
3500,0.046218775489876344
4000,0.04567808489823365
4500,0.05137128501492962
5000,0.05424167949737133
5500,0.053306510865991634
6000,0.05280069542951046
6500,0.05136538209868035
7000,0.04978830296188895
7500,0.05090637125070162
8000,0.050922622274927457
8500,0.05366530769635804
9000,0.052293240835964046
9500,0.05320347271848229
10000,0.05228440110398986
10500,0.05150538162674114
11000,0.05025459487785335
11500,0.04958984308212887
12000,0.04765301851086937
12500,0.04237817235087572
13000,0.04029204294137023
13500,0.03979930108150872
14000,0.03846560917919928
14500,0.04177646740812918
15000,0.0453268567975831
15500,0.04604810485261029
16000,0.04730275437705886
16500,0.04557415751616399
17000,0.04476537787299429
17500,0.04113433681560069
18000,0.04092132961186808
18500,0.04045027142063775
19000,0.03927520828426093
19500,0.040699593110209605
20000,0.040259863044155283
20500,0.04093101354499827
21000,0.04209642925059007
21500,0.04112958973251898
22000,0.042459673462100035
22500,0.04140242931100708
23000,0.04141150557776722


==> data/key104_cpa_vals.txt <==
key,cpa_value
100,0.16774832399438167
200,0.12216294021871751
300,0.09319629946330824
400,0.0939884526386983
500,0.09065575650227788
600,0.0630775904610723
700,0.0686281602964174
800,0.062042281757662424
900,0.0632380127398805
1000,0.059752469054645686
1100,0.05239996955148983
1200,0.06628072716309326
1300,0.06431573695925266
1400,0.05816755271797689
1500,0.0523025130689113
1600,0.04203725312228875
1700,0.038409752712502375
1800,0.044731027627039004
1900,0.038534683479814084
2000,0.03719834541474606
2100,0.033151291615349424
2200,0.03228846350795925
2300,0.03770676881654585
2400,0.033456616778869255
2500,0.031223828380766105
2600,0.030756102797826305
2700,0.02572958207062801
2800,0.02830116697492103
2900,0.03291502853151849
3000,0.029363381999501708
3100,0.03115813734161596
3200,0.02962711951197345
3300,0.027577470795552315
3400,0.03372608379877777
3500,0.03715388139298332
3600,0.03436401130996999
3700,0.03285115291569895
3800,0.02705512828462261
3900,0.024178963850568364
4000,0.02291556302103083
4100,0.024208945778438205
4200,0.02626385293114756
4300,0.02715498543911596
4400,0.02413221367272166
4500,0.024583670268830057
4600,0.025319542282926554
4700,0.024380252688586766
4800,0.028880972467783445
4900,0.02945027791897223
5000,0.03246787154103542


==> data/key104_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09351186791532251
1000,0.07380461744553171
1500,0.05392806966252057
2000,0.04812139095377202
2500,0.05349233095233411
3000,0.04093666543820901
3500,0.042404347394078244
4000,0.03566986191942285
4500,0.03573635471681468
5000,0.034644745431323044
5500,0.04727997411732752
6000,0.04449249905421329
6500,0.04290386303894847
7000,0.04482943868874666
7500,0.040887360067702765
8000,0.03848949753274877
8500,0.0378867252281129
9000,0.03739501717370728
9500,0.038228336726262024
10000,0.03842551406998786
10500,0.04342250990015324
11000,0.04254107283239596
11500,0.04265853202738928
12000,0.04476294062217639
12500,0.041662208683344616
13000,0.040915512225930054
13500,0.040694146398005684
14000,0.041623601605374476
14500,0.04018036075695745
15000,0.04164513737600533
15500,0.04284169112398132
16000,0.04359581688255576
16500,0.042087998874901965
17000,0.04309478596930035
17500,0.040291766690894494
18000,0.039806230454841794
18500,0.03881622809443895
19000,0.04025790919040738
19500,0.03938564325368783
20000,0.03942781631122158
20500,0.039224733300274914
21000,0.03904993396112109
21500,0.039675088933444055
22000,0.03880661085952813
22500,0.041211484903252535
23000,0.041231822472286475


==> data/key105_cpa_vals.txt <==
key,cpa_value
100,0.17567134154293898
200,0.15782257616570558
300,0.14200438962720766
400,0.13498911605747269
500,0.13505968448442343
600,0.10796406960342156
700,0.09204373686546166
800,0.07656949591790362
900,0.06758147020769475
1000,0.07188834493732159
1100,0.06334499041646283
1200,0.05377837806048372
1300,0.04911851266555212
1400,0.051545464837064306
1500,0.05139758866614117
1600,0.04738030086617419
1700,0.048816116584342734
1800,0.04808561025732342
1900,0.03696709141498379
2000,0.04371516797471422
2100,0.036851355617063236
2200,0.0374036791138927
2300,0.03290144674591946
2400,0.029363430466061907
2500,0.026217554080773472
2600,0.02834307424878095
2700,0.028071728614778177
2800,0.02846772224247204
2900,0.028717106861577198
3000,0.027144741454435718
3100,0.028179371469030493
3200,0.02808430331449346
3300,0.02855254108814909
3400,0.02919148303615561
3500,0.027969468208794764
3600,0.027033498241704566
3700,0.03094761368805737
3800,0.02500566821299044
3900,0.024768659418919616
4000,0.02453893531194078
4100,0.02754134247662714
4200,0.025807263682070126
4300,0.026990202316983444
4400,0.025171196904045588
4500,0.026471701587908195
4600,0.027146376531291993
4700,0.02386998783942828
4800,0.022617598687211676
4900,0.021057660127928583
5000,0.020947007198413886


==> data/key105_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14065131619022275
1000,0.0851658679580476
1500,0.06545301608964921
2000,0.046157484493203296
2500,0.038242448176071614
3000,0.04262631505299421
3500,0.03436598792868599
4000,0.033989083450508495
4500,0.02705160048756004
5000,0.026688832386743543
5500,0.02501100969545998
6000,0.025421001117290114
6500,0.033357027920431936
7000,0.030587195380247106
7500,0.028147945126214848
8000,0.026935918374963973
8500,0.026000572468193237
9000,0.03131864549774399
9500,0.03269272689933989
10000,0.029725042882181876
10500,0.02614791817277898
11000,0.028047599541631343
11500,0.024657489940818646
12000,0.028501252990494528
12500,0.029835014680611397
13000,0.030715583027917402
13500,0.025734636473720436
14000,0.025461132156797402
14500,0.024322801352458616
15000,0.024915171866625046
15500,0.027466324218885826
16000,0.027173399461292533
16500,0.027148501806824075
17000,0.02676673192751631
17500,0.026574122970322932
18000,0.02737829737800564
18500,0.029265413500944127
19000,0.030213977395625397
19500,0.030515251830661606
20000,0.030587864487293177
20500,0.028447177950570536
21000,0.027868116913521684
21500,0.027338609526280602
22000,0.028173056872179653
22500,0.028157466588829953
23000,0.02865434690159345


==> data/key106_cpa_vals.txt <==
key,cpa_value
100,0.3340626269182262
200,0.15770331873394552
300,0.1291020611076662
400,0.12486092721007995
500,0.07424271643912286
600,0.08399742776283636
700,0.08737919967753338
800,0.07512044527664814
900,0.06649754885084795
1000,0.05806975109923609
1100,0.0594760756531505
1200,0.05995212852228778
1300,0.0525660267665512
1400,0.06131911711056206
1500,0.057575260374756715
1600,0.05854509551655141
1700,0.05327667441716076
1800,0.04432805018339369
1900,0.044913692337580025
2000,0.048758241051453585
2100,0.047107071811246744
2200,0.048713621196610477
2300,0.05237972482380959
2400,0.04781810891020914
2500,0.04690729988852878
2600,0.047951024067432575
2700,0.04441430670742729
2800,0.04335166311711936
2900,0.04750549288221019
3000,0.04421347353937811
3100,0.0474774379099297
3200,0.04685868847501175
3300,0.042326284763594
3400,0.03808797898083154
3500,0.039205444365010514
3600,0.03937528309399961
3700,0.03849502127667793
3800,0.03626100364967372
3900,0.03341142206433105
4000,0.035602729833865414
4100,0.036217013902953094
4200,0.03219303159167739
4300,0.03195517695315441
4400,0.032685379144311334
4500,0.033299191424621497
4600,0.03133651752607517
4700,0.027222029858624656
4800,0.024558876680477813
4900,0.02488851881569471
5000,0.02344491312863627


==> data/key106_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09192965904258504
1000,0.06614766652150039
1500,0.06355098213365418
2000,0.055364839487612574
2500,0.05511070313775129
3000,0.046658795278258794
3500,0.03838203453442792
4000,0.03519638393075783
4500,0.03454185284547338
5000,0.03118532400032742
5500,0.029903455198788138
6000,0.027244166656825147
6500,0.02824250732036973
7000,0.028981647970276064
7500,0.029056488258748073
8000,0.02559433559755917
8500,0.022738487654095273
9000,0.02562286164428705
9500,0.021874334961758328
10000,0.020694162674601706
10500,0.019439971282921107
11000,0.018182466840414826
11500,0.014887816951526855
12000,0.01844065861609058
12500,0.024639530063567304
13000,0.02230574505182371
13500,0.023034271943685174
14000,0.023531749777872618
14500,0.024291731446530417
15000,0.026576302312641735
15500,0.028131741789539876
16000,0.02582134632801088
16500,0.02289196759227262
17000,0.022638504953249358
17500,0.02131528667273288
18000,0.02131966671475157
18500,0.018922466316042358
19000,0.02033290248527899
19500,0.019661968894002332
20000,0.01870503687900267
20500,0.017680873644638127
21000,0.0185496116328876
21500,0.018366803186699185
22000,0.018126001838399138
22500,0.018371500607509035
23000,0.0173642362740081


==> data/key107_cpa_vals.txt <==
key,cpa_value
100,0.3007699668205288
200,0.21845111499755246
300,0.07089098382208729
400,0.11239036089212859
500,0.07799487879330474
600,0.08610859670621748
700,0.08392490859416926
800,0.06861606941384214
900,0.07480687559001051
1000,0.06831808303736088
1100,0.062076516634775265
1200,0.06210998675835034
1300,0.06013242310934799
1400,0.06473562054250681
1500,0.05935754245935423
1600,0.05528567115003889
1700,0.057809303437611835
1800,0.056617527501377475
1900,0.04648405927799374
2000,0.04575007620466721
2100,0.046495116013698136
2200,0.041996299511278284
2300,0.048782092787558934
2400,0.0443303390335517
2500,0.04209171672233581
2600,0.03595196857041609
2700,0.03740836229657414
2800,0.043263855921830865
2900,0.04626867460666089
3000,0.044476088097992014
3100,0.044110954136099195
3200,0.04033232458893354
3300,0.04266552136445609
3400,0.039428474494850554
3500,0.03884393925672066
3600,0.04249302674470749
3700,0.04177487445500407
3800,0.03962267136129329
3900,0.03960104170743746
4000,0.039958966144019566
4100,0.038453582634479455
4200,0.0352296081170984
4300,0.0364336471596236
4400,0.03514885121023526
4500,0.0391322733902692
4600,0.03647771920568085
4700,0.034303592733622865
4800,0.033920979690079414
4900,0.028746387958756885
5000,0.028908359826694187


==> data/key107_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08819057751967295
1000,0.09538144192250701
1500,0.08484598341889416
2000,0.06694617199109615
2500,0.06547799663686256
3000,0.043173537039071355
3500,0.03709359064365389
4000,0.03129393990215807
4500,0.031490262042068604
5000,0.025792239839902392
5500,0.028572035006859973
6000,0.029355454372575272
6500,0.025733231065925257
7000,0.02471822904128553
7500,0.0222869258423388
8000,0.021899496476036034
8500,0.018890878038485805
9000,0.019324077306367506
9500,0.02286164322601534
10000,0.02539163956636981
10500,0.02702521631037847
11000,0.026200481017750236
11500,0.025776031192401568
12000,0.026875307726888193
12500,0.02364083768753078
13000,0.02318335908944144
13500,0.0226273453094905
14000,0.02330031972270749
14500,0.024408961902333527
15000,0.023742861800640655
15500,0.02632533443169163
16000,0.025386969027421928
16500,0.024300903768689507
17000,0.024116518669872238
17500,0.021420943673863473
18000,0.021079236369422338
18500,0.019761820877940546
19000,0.01964764025072034
19500,0.019775128023805554
20000,0.02013594961198416
20500,0.01968154644196151
21000,0.020293573536680112
21500,0.020034197961820977
22000,0.020271746674400425
22500,0.022080976255251083
23000,0.023469078802735233


==> data/key108_cpa_vals.txt <==
key,cpa_value
100,0.2840893411173465
200,0.17381962045764396
300,0.11678895216310593
400,0.11355199498138864
500,0.0945331274625034
600,0.09079371839147737
700,0.06456850950692822
800,0.06839948500583203
900,0.05432613182191441
1000,0.05541405503019096
1100,0.05707413222412141
1200,0.05545595743899344
1300,0.060008043324305975
1400,0.06387413080395096
1500,0.05593456051935521
1600,0.05295415731938399
1700,0.042719655129065885
1800,0.04335718110839143
1900,0.04442302268638777
2000,0.03753042381073981
2100,0.037641428928390994
2200,0.03434940972845675
2300,0.036450263749706904
2400,0.028293446290380466
2500,0.0356106500856383
2600,0.031591032823347104
2700,0.029040933123160268
2800,0.03450470292546975
2900,0.030032828397120934
3000,0.03148027717981275
3100,0.028419183850961274
3200,0.02297290950235392
3300,0.028591428374834756
3400,0.033645387878778875
3500,0.034249306158771725
3600,0.03341143254312041
3700,0.031232003921273798
3800,0.03394929993253026
3900,0.03520493204856408
4000,0.03993735559861774
4100,0.03832300888536226
4200,0.03701779447794848
4300,0.04114494793931622
4400,0.03798790882047301
4500,0.03911671108757332
4600,0.039501235089392246
4700,0.03668865585336959
4800,0.03511178011900697
4900,0.0339655317405678
5000,0.030412901422827827


==> data/key108_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06500618944159818
1000,0.044499132336025676
1500,0.03021917373193903
2000,0.040775882763745955
2500,0.038889760263031856
3000,0.03720436004030326
3500,0.03378400573618632
4000,0.031243404771452824
4500,0.03332504956997726
5000,0.03341975438623034
5500,0.028861317306485085
6000,0.025543795434258183
6500,0.029334349722164706
7000,0.02828630444422056
7500,0.02774514575119761
8000,0.03128595354659062
8500,0.033977904990917844
9000,0.03294318654383036
9500,0.03360064641988958
10000,0.037488651947270545
10500,0.04029245057884683
11000,0.03945194185642647
11500,0.03925635283194637
12000,0.038498552225391586
12500,0.03744424045151933
13000,0.03502220837357118
13500,0.03222743933737654
14000,0.03348355675335137
14500,0.030362190111283383
15000,0.02706419698580861
15500,0.028819383057329482
16000,0.030340859439951594
16500,0.03127746281999465
17000,0.029099077392799117
17500,0.03029002209514591
18000,0.029411994139084113
18500,0.028052627543503135
19000,0.025479754039816224
19500,0.026037838199962072
20000,0.025918662006239518
20500,0.024884293882683206
21000,0.024430934751179748
21500,0.02359265455638771
22000,0.023708400461434843
22500,0.02195406423456787
23000,0.02126789719440613


==> data/key109_cpa_vals.txt <==
key,cpa_value
100,0.33977123586097835
200,0.20850699174447337
300,0.19222929148561058
400,0.11291099549611887
500,0.09285627346503704
600,0.07131926769746266
700,0.07653406541170386
800,0.059649561949144426
900,0.05132710130177898
1000,0.05620758868010968
1100,0.07301065486333154
1200,0.07453599969328595
1300,0.06864202788395103
1400,0.07165158990844411
1500,0.05845084876543373
1600,0.06048464234668886
1700,0.052171967607272655
1800,0.04402581619959144
1900,0.04519419022791554
2000,0.038509194963130766
2100,0.0400306330405428
2200,0.03267926193120926
2300,0.03373696980776389
2400,0.03595786958714763
2500,0.03935221401549146
2600,0.04237575295058924
2700,0.04381315069536211
2800,0.0409350835061304
2900,0.04031064527619603
3000,0.046566881308123115
3100,0.04438131704598842
3200,0.04471107854886985
3300,0.042698976445253674
3400,0.0395979657634947
3500,0.04015010158408671
3600,0.038211470218782954
3700,0.037224145074154266
3800,0.039779546628673265
3900,0.03808948497723621
4000,0.038640021490788524
4100,0.03873921580218016
4200,0.039269428069109616
4300,0.03818468353901855
4400,0.037988385532424694
4500,0.03918901717288613
4600,0.040509518051115995
4700,0.035640669483265136
4800,0.03293794515011786
4900,0.038587183900163774
5000,0.03528244572708186


==> data/key109_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07903511291758236
1000,0.04113501343656636
1500,0.04302586759413847
2000,0.02955931171698754
2500,0.028946038374509837
3000,0.034582832037044875
3500,0.03444830080023351
4000,0.04100910163527538
4500,0.04287094332505317
5000,0.0416933372808647
5500,0.035936168009183644
6000,0.03466187061021049
6500,0.03658272071019799
7000,0.030180259455101253
7500,0.025983366342142676
8000,0.024299816548368193
8500,0.02181085640018149
9000,0.023877124027820343
9500,0.02498386639218428
10000,0.022082852228101506
10500,0.023140481513638223
11000,0.023421780073795168
11500,0.024241846579197538
12000,0.02194821890210697
12500,0.022239220744335368
13000,0.02066392797303742
13500,0.02178446065689938
14000,0.019780389327968537
14500,0.019256204737035324
15000,0.017631582670633472
15500,0.019755624077762757
16000,0.016838341966983802
16500,0.015682499782768342
17000,0.01603426158939559
17500,0.015202461607577836
18000,0.014231970233862008
18500,0.01502704115334465
19000,0.015065355030827642
19500,0.016314801985653594
20000,0.01630558919151551
20500,0.016263170639167927
21000,0.015264109092998449
21500,0.01602532397834146
22000,0.016621821409154157
22500,0.015392550636434146
23000,0.015394492780264146


==> data/key10_cpa_vals.txt <==
key,cpa_value
100,0.21674667074058893
200,0.13185603759608006
300,0.11231894234513796
400,0.09818875667032018
500,0.10247130898092027
600,0.10712347470384363
700,0.0820010678995745
800,0.07700454026628364
900,0.0669212868205055
1000,0.06795119693263463
1100,0.056664833111795355
1200,0.06455175565284106
1300,0.05876952767505338
1400,0.05723946489869757
1500,0.05351347148694995
1600,0.05446047312043963
1700,0.04718141280611965
1800,0.04120766582321829
1900,0.0402476360522173
2000,0.0370877450835026
2100,0.04056039171957859
2200,0.04214938216895916
2300,0.04418863563704411
2400,0.0480183681309733
2500,0.05389189261078782
2600,0.050052139356147975
2700,0.05392642338013461
2800,0.05493309249222823
2900,0.05748569386519428
3000,0.0575470311763168
3100,0.05335463705359078
3200,0.051728636537900795
3300,0.04886274978684166
3400,0.04671602454388077
3500,0.04806486206106799
3600,0.04945178800795307
3700,0.04642993668756233
3800,0.04583831323440964
3900,0.04699402660945022
4000,0.04392401676044547
4100,0.04558525610828312
4200,0.044873851793997666
4300,0.044246280814338304
4400,0.042668627922357295
4500,0.04226777450132992
4600,0.03959807764315795
4700,0.04270656299250132
4800,0.0432990910024108
4900,0.04175871949256303
5000,0.040837665930593625


==> data/key10_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1266308008308993
1000,0.05693961486333087
1500,0.05465397887760879
2000,0.0373442014242931
2500,0.032310018667298566
3000,0.04189798928414662
3500,0.03229322804117454
4000,0.03755950059334359
4500,0.0423743645959685
5000,0.04331295992818678
5500,0.03782398781507906
6000,0.03905090957687759
6500,0.03365348566340698
7000,0.03259319935945225
7500,0.0297023393531294
8000,0.03062224054229032
8500,0.02804445254170221
9000,0.026763427392496243
9500,0.030978039199727126
10000,0.02450940578483222
10500,0.018862697031752244
11000,0.017538454272788474
11500,0.01893522299809786
12000,0.02579523102714175
12500,0.025262723147437383
13000,0.023421880424203196
13500,0.02267277068861027
14000,0.02349454616500137
14500,0.02282115779467363
15000,0.02353927794644757
15500,0.022178832979383143
16000,0.023274545253009055
16500,0.02188672853183586
17000,0.021943192445431883
17500,0.0219589310039892
18000,0.0207758886451263
18500,0.02102936819515925
19000,0.019246394411640125
19500,0.01996398133523893
20000,0.01842072605788421
20500,0.017240374047034778
21000,0.01597405385636738
21500,0.016617695673502922
22000,0.01616896374762597
22500,0.01583566283383206
23000,0.015330327132265176


==> data/key110_cpa_vals.txt <==
key,cpa_value
100,0.21113839318172034
200,0.15166723842432756
300,0.10803015249317305
400,0.10867513521947551
500,0.10478097272321657
600,0.09655470754362623
700,0.09418196036007931
800,0.09400921918273544
900,0.09719508430955377
1000,0.09092274513744297
1100,0.10125340885494122
1200,0.11013596872880245
1300,0.10611828334766381
1400,0.08578210715971644
1500,0.0850452726153015
1600,0.07867560134702456
1700,0.07530812917365196
1800,0.06358005486767764
1900,0.06290043661098156
2000,0.05887649377594037
2100,0.06236390045247607
2200,0.060442274388263086
2300,0.06752027958133328
2400,0.07015403947726881
2500,0.07623676689698063
2600,0.07448758852118359
2700,0.06935680665558681
2800,0.0688804050871753
2900,0.0662901332066964
3000,0.06581837639326678
3100,0.06188572685154645
3200,0.05928119234961581
3300,0.05867115793649381
3400,0.059501416610065035
3500,0.05825579743406006
3600,0.05846783734409043
3700,0.055367169480592136
3800,0.0537823205829897
3900,0.04814707931810733
4000,0.04620455828451509
4100,0.04428868894453948
4200,0.04406243731888261
4300,0.03982206104742591
4400,0.038947104315792805
4500,0.03803019594543989
4600,0.038259872982144554
4700,0.03792956062175357
4800,0.03644085765075341
4900,0.035192803742534744
5000,0.030004935660882262


==> data/key110_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09765826464231128
1000,0.06424487349526638
1500,0.07361107494820195
2000,0.057912175929974295
2500,0.05094670780248532
3000,0.034914959765403125
3500,0.024062243161922316
4000,0.028116329235433533
4500,0.02294525245807882
5000,0.01760752084260168
5500,0.019602139677496033
6000,0.01772139781810033
6500,0.017705299114618215
7000,0.016240653515480645
7500,0.020368478988956364
8000,0.01912100282550852
8500,0.01831903763914709
9000,0.019721810346563496
9500,0.017097944125397696
10000,0.017194277435752886
10500,0.014494131606804421
11000,0.01518938642870802
11500,0.01355873665738106
12000,0.013698945706749574
12500,0.014470397023760594
13000,0.01608647064123212
13500,0.01664472602752565
14000,0.01603055295646586
14500,0.013051899720312213
15000,0.01157569894519265
15500,0.011474092714865275
16000,0.01037999889280398
16500,0.011200660721570565
17000,0.010697169038916977
17500,0.012461757835978169
18000,0.012411579046505729
18500,0.011728916615537228
19000,0.011038418935696707
19500,0.011704733392452704
20000,0.011674590770629783
20500,0.010907766518871525
21000,0.010923681811641536
21500,0.011320916361166236
22000,0.011917422358435452
22500,0.013765725724987443
23000,0.015015860788514997


==> data/key111_cpa_vals.txt <==
key,cpa_value
100,0.18584403875667088
200,0.13363012909354907
300,0.09609505920786743
400,0.097318280419731
500,0.12411825505811118
600,0.13162265785829985
700,0.12445938961781568
800,0.10656346619324954
900,0.08411983995204228
1000,0.0862272950708613
1100,0.07246460815571072
1200,0.06814779407228355
1300,0.04949478649883417
1400,0.04601294852748323
1500,0.04772426255797695
1600,0.055082451177429465
1700,0.05204172135225954
1800,0.05205373916224613
1900,0.04903874402311906
2000,0.0435203578718952
2100,0.036595386140601566
2200,0.03182717243243343
2300,0.029397198095281074
2400,0.03478321024755847
2500,0.035929644576793277
2600,0.03577401753212176
2700,0.04281080288804751
2800,0.032894714227283836
2900,0.03412237077481596
3000,0.03248001494725117
3100,0.035314624960628156
3200,0.03787223521687813
3300,0.034895227233779545
3400,0.03557129352022645
3500,0.036325461526755455
3600,0.04216219960890124
3700,0.03934480644204369
3800,0.038865864269931334
3900,0.04115097776397017
4000,0.040312326771091346
4100,0.04154025933649248
4200,0.042919765344297596
4300,0.0421042253516252
4400,0.043986547376293685
4500,0.04047001885069008
4600,0.04406844944177888
4700,0.04328894252817832
4800,0.043935725451195465
4900,0.04619147117286319
5000,0.04462991111648254


==> data/key111_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10747712131223125
1000,0.06239646252256873
1500,0.028182905060882224
2000,0.031665473201928446
2500,0.02563431223752777
3000,0.027774255475365273
3500,0.032432948755522724
4000,0.03840972543751525
4500,0.04054739854154222
5000,0.03689894727718793
5500,0.036910678098903485
6000,0.03063347257446458
6500,0.03300872879171183
7000,0.029705376421799563
7500,0.028653850255202774
8000,0.026773617123470355
8500,0.023976479041954265
9000,0.021383313965111426
9500,0.019730450900954544
10000,0.019777477424793896
10500,0.01855053819934607
11000,0.01661155938549283
11500,0.01606726650013971
12000,0.013945199231059236
12500,0.013233460652029122
13000,0.013386908482474303
13500,0.013268022407524943
14000,0.0127476170822529
14500,0.012799311760526129
15000,0.014773859685237005
15500,0.013990822565418809
16000,0.015134962340455138
16500,0.015038217108145367
17000,0.01612590044023881
17500,0.016222388171896848
18000,0.015130790192961313
18500,0.01526859678127607
19000,0.013578996196770776
19500,0.012287977516304371
20000,0.01301355802240973
20500,0.011521860019337103
21000,0.011378753110731547
21500,0.010727975927926466
22000,0.00987751505625291
22500,0.01114663089349386
23000,0.010923323210878954


==> data/key112_cpa_vals.txt <==
key,cpa_value
100,0.19581858140599148
200,0.15934805716399086
300,0.09609310349270413
400,0.0898227379580369
500,0.09100572070363046
600,0.08603663415966463
700,0.06868738611274677
800,0.0563395652199002
900,0.055163626009577936
1000,0.05823279761290561
1100,0.06644928907514268
1200,0.07558065233646462
1300,0.053937292368030305
1400,0.05819023211287798
1500,0.058482759917357456
1600,0.05141236140049997
1700,0.043616104962697244
1800,0.04690205913236709
1900,0.04401563589105778
2000,0.038964736076779305
2100,0.04717393567096604
2200,0.04629017926856315
2300,0.04302975753671462
2400,0.043999486655423824
2500,0.05051798375675405
2600,0.05117105858147401
2700,0.053213777299641024
2800,0.056216334990458944
2900,0.05225038909202025
3000,0.05452450860022804
3100,0.051752598124884364
3200,0.04917804581697416
3300,0.04786123017160906
3400,0.05068946418929552
3500,0.04507792404246486
3600,0.04537346500713627
3700,0.04112766683202395
3800,0.03983053795076116
3900,0.037821132909084815
4000,0.03815842894549739
4100,0.03987400039231617
4200,0.036935360652082416
4300,0.037601123971951596
4400,0.038977259478994504
4500,0.039599211359825866
4600,0.04142885880103957
4700,0.04231240650251128
4800,0.0424360935834874
4900,0.041658736974181966
5000,0.04004267673523815


==> data/key112_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08626658354419953
1000,0.08309640230436023
1500,0.07233986180544853
2000,0.05329952703029911
2500,0.0397515172798119
3000,0.04011968488258208
3500,0.046699211753044124
4000,0.0488925180207349
4500,0.04776695536764726
5000,0.0479765482751881
5500,0.04218510978950592
6000,0.03769736788333361
6500,0.03751913960705942
7000,0.039063280419539756
7500,0.03884342986496055
8000,0.03239296707075432
8500,0.03157559686577789
9000,0.02901055608410957
9500,0.02878361404149788
10000,0.030022086065512647
10500,0.032118158736548254
11000,0.032665111437922424
11500,0.029815158031091787
12000,0.029474457141078898
12500,0.032208494446480836
13000,0.03284696631558753
13500,0.0305911779459911
14000,0.03332774075961042
14500,0.02921809301642996
15000,0.028369011162523727
15500,0.02849912623025208
16000,0.02753056356713725
16500,0.02810990363946846
17000,0.027882300198713315
17500,0.028705458279361825
18000,0.027786697558223775
18500,0.02633021992198287
19000,0.02424136812824773
19500,0.02501988264501961
20000,0.025314057122738258
20500,0.024157747060793707
21000,0.023479121758614302
21500,0.022790972822288223
22000,0.02180903564421027
22500,0.02095930143636685
23000,0.019826558221823668


==> data/key113_cpa_vals.txt <==
key,cpa_value
100,0.2111049600340416
200,0.16147833860021188
300,0.10521201124236759
400,0.0881391221576552
500,0.07294368699407179
600,0.07143486055263291
700,0.07639731392765002
800,0.044808375041263185
900,0.0479507850664313
1000,0.04948566558798625
1100,0.06331222889566723
1200,0.0446035358815863
1300,0.044190568795338475
1400,0.047367477100987675
1500,0.054442502453987233
1600,0.05405707945354608
1700,0.04512125167036924
1800,0.04746258914535388
1900,0.0417765381699923
2000,0.04350061086189144
2100,0.04105644705107171
2200,0.03718833859474165
2300,0.03388364004678354
2400,0.03056449743757761
2500,0.026777680000272888
2600,0.026512268394045017
2700,0.026746534353871913
2800,0.027838294285425877
2900,0.02543443748286698
3000,0.027620736090011058
3100,0.02819322924187321
3200,0.030533945586766174
3300,0.03188541072608537
3400,0.03459992682270336
3500,0.03582790063434823
3600,0.04138432984817522
3700,0.04455938270704262
3800,0.046864096121498264
3900,0.04291751916960004
4000,0.04095804960198647
4100,0.04037894958833553
4200,0.04144805087623576
4300,0.04255998471425222
4400,0.04049968982274551
4500,0.03575536530070561
4600,0.035227268960921404
4700,0.03508185592530025
4800,0.03297890217800752
4900,0.030495531505658112
5000,0.029556670812117374


==> data/key113_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11818403234280957
1000,0.09344527847639471
1500,0.09434272344138309
2000,0.09401126479216554
2500,0.07428799804183142
3000,0.06555214538193926
3500,0.05624365554604681
4000,0.04840612486116275
4500,0.048771007431493284
5000,0.051157808652840225
5500,0.04895903049656695
6000,0.0476592873363404
6500,0.0464623426411881
7000,0.049461324195733784
7500,0.04740901458760769
8000,0.04814128012424456
8500,0.045503852025274
9000,0.046433566736874446
9500,0.04557662375897833
10000,0.04158116669411035
10500,0.041425260788030174
11000,0.03636054041733259
11500,0.03419866463986793
12000,0.03286172686748276
12500,0.03251276526212303
13000,0.029452965372639656
13500,0.029731641038478255
14000,0.03247231723979395
14500,0.03207341724593759
15000,0.03268814917612002
15500,0.031341457502120924
16000,0.03387507834266263
16500,0.03287403337808271
17000,0.032531218094121565
17500,0.03407915577215788
18000,0.032195915390401494
18500,0.030921707106991443
19000,0.029423161433054776
19500,0.029230548816962607
20000,0.02885583554494162
20500,0.028387893493147767
21000,0.029182401602404553
21500,0.027282984905870708
22000,0.02653847099610781
22500,0.02704937422622655
23000,0.02611598415050255


==> data/key114_cpa_vals.txt <==
key,cpa_value
100,0.26442276825951333
200,0.1856782340334616
300,0.13879742029707975
400,0.1075946479033171
500,0.13508828568966733
600,0.11977539833307314
700,0.09028260201107015
800,0.09223857008055017
900,0.07816716744575809
1000,0.07686596256781793
1100,0.0537970680670541
1200,0.0477805586790507
1300,0.051881411717692845
1400,0.054603407458101376
1500,0.05904587373941359
1600,0.05650500373000084
1700,0.0599750582402137
1800,0.06360985036947239
1900,0.06870795459104603
2000,0.06739391037041047
2100,0.05598064911695504
2200,0.0500307003722109
2300,0.04667976328823499
2400,0.04930259483092838
2500,0.0485932968275583
2600,0.05210621455978095
2700,0.05204630593245489
2800,0.047618990538355555
2900,0.046241947367763415
3000,0.046813304452113604
3100,0.051740923682541115
3200,0.0524501846689003
3300,0.04972300829637244
3400,0.046984027372834525
3500,0.04917769640230951
3600,0.04959543586249129
3700,0.05070012780202905
3800,0.04605698929537112
3900,0.046245458010892686
4000,0.0457581867596235
4100,0.04470184208134057
4200,0.044572341023959385
4300,0.043209753769496456
4400,0.042508576939498346
4500,0.04029236087954968
4600,0.03795493430142582
4700,0.037784831087907624
4800,0.03866074210024562
4900,0.03420022420019872
5000,0.03323235689192779


==> data/key114_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13408695422166003
1000,0.0798566015551864
1500,0.06702608564957403
2000,0.05564421866636875
2500,0.04870434351035932
3000,0.03743174635551405
3500,0.029949268299309294
4000,0.02806983558700658
4500,0.0335812502238507
5000,0.03286484530855647
5500,0.0327110288430793
6000,0.03473376651682751
6500,0.032418202130087184
7000,0.028612070273367228
7500,0.022520246056621163
8000,0.019605077443859514
8500,0.01842650771136715
9000,0.017792121398204186
9500,0.022803726548852654
10000,0.020913113167463127
10500,0.019865153369467096
11000,0.019072033738527713
11500,0.02193603243989306
12000,0.02262338034554409
12500,0.02234718729520658
13000,0.022171319230655052
13500,0.020560718339702824
14000,0.022730232636266695
14500,0.022229526876342248
15000,0.022257841528192365
15500,0.02211888217331672
16000,0.021112719182754498
16500,0.023071587140553584
17000,0.024557606825826625
17500,0.02465478316750991
18000,0.024924140382150194
18500,0.024316822624858996
19000,0.02445209392316433
19500,0.02457009624491923
20000,0.02461490200730808
20500,0.0231453999489379
21000,0.02239752598357993
21500,0.022505202255229072
22000,0.022818664285527052
22500,0.021797051567782902
23000,0.02243634801474807


==> data/key115_cpa_vals.txt <==
key,cpa_value
100,0.3054537669118496
200,0.23175443329694262
300,0.18555926748303672
400,0.1503583347328858
500,0.10391425138472307
600,0.09187949245818072
700,0.07597070605275143
800,0.06926165928471142
900,0.06868183786385197
1000,0.06517097309585049
1100,0.06954773300341908
1200,0.06365660430376001
1300,0.057492199088645585
1400,0.04714648783126826
1500,0.045617349977702656
1600,0.04412294477594427
1700,0.05037691346384657
1800,0.054750435436873766
1900,0.0542924384976682
2000,0.04882953402646133
2100,0.05129159396599725
2200,0.04988289552151002
2300,0.05192094902887078
2400,0.05821043323090536
2500,0.053126733446255306
2600,0.05345612521377957
2700,0.055103901070724895
2800,0.05362471475101652
2900,0.050933439651267585
3000,0.04970459334623087
3100,0.05173493949565428
3200,0.052702440586715846
3300,0.04823844664059964
3400,0.048973797474461934
3500,0.04659518932087017
3600,0.04524100395626092
3700,0.04602809684057631
3800,0.04806868018565194
3900,0.05226712569967434
4000,0.054088402770300546
4100,0.052809717098184
4200,0.05377089866496896
4300,0.05328477419328154
4400,0.054736198390027774
4500,0.05656846235579718
4600,0.05852894959608303
4700,0.06227356661213727
4800,0.059009579464269095
4900,0.06273972533157524
5000,0.06586596995070317


==> data/key115_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0973354625546565
1000,0.06998995724548515
1500,0.05735200462364138
2000,0.057912469987554886
2500,0.06640320754731022
3000,0.054799232800750323
3500,0.054248688750735435
4000,0.05825125187659104
4500,0.06291250427214364
5000,0.07366451857660393
5500,0.06888900073317711
6000,0.06872941288788129
6500,0.06991701569138636
7000,0.06669455730479866
7500,0.06843088584516223
8000,0.06705081867549093
8500,0.06753512879035278
9000,0.06890985402592927
9500,0.0665725172567406
10000,0.06384926166041545
10500,0.06309725244338851
11000,0.06276810130788003
11500,0.06215284710309978
12000,0.056690267777678154
12500,0.05294898882522998
13000,0.05209039216349004
13500,0.05157395280825146
14000,0.05072002262791581
14500,0.05066809738269028
15000,0.05044333844006959
15500,0.047458447126562546
16000,0.04603844404551556
16500,0.045101379013031524
17000,0.043832820894867806
17500,0.04150603709520049
18000,0.03899701020283658
18500,0.03968791101502015
19000,0.039898379860042035
19500,0.03946314544163824
20000,0.03736221123282321
20500,0.03476643743778528
21000,0.03325862832683036
21500,0.03490921683022068
22000,0.03362452244863024
22500,0.03427429531131572
23000,0.03345346151578481


==> data/key116_cpa_vals.txt <==
key,cpa_value
100,0.2310897407436639
200,0.18284548129910083
300,0.12610436895931565
400,0.09131294203507724
500,0.0895705728660375
600,0.09796926337085698
700,0.0755689762569694
800,0.06392449484327217
900,0.05140157195430241
1000,0.044501904807848616
1100,0.056380791289405145
1200,0.05733723847790293
1300,0.05669121487786573
1400,0.05764368073955915
1500,0.05386041878880256
1600,0.04813525906250256
1700,0.05206547349363979
1800,0.05211521241399176
1900,0.05827968137075606
2000,0.057079949496434926
2100,0.05500148104317618
2200,0.05217771035526245
2300,0.054862184640964234
2400,0.049730824141929135
2500,0.049896230664949255
2600,0.053393569167713394
2700,0.055182682532628695
2800,0.05091550037504999
2900,0.049000181110126155
3000,0.044034606468664084
3100,0.03090170820344553
3200,0.03171118588440549
3300,0.03323750895160456
3400,0.031115411707462102
3500,0.02558460994585454
3600,0.020951441921515282
3700,0.026096404816222347
3800,0.024529863513860235
3900,0.022366133028101424
4000,0.024934022356401873
4100,0.02410470585943107
4200,0.024979768273341727
4300,0.024133741136449963
4400,0.024071187155207632
4500,0.024773738007275822
4600,0.02436764243563616
4700,0.024563582418181202
4800,0.024780250601676268
4900,0.022031650670147538
5000,0.021084008045583597


==> data/key116_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08070832656128187
1000,0.04829342936572994
1500,0.04263157039849507
2000,0.04934742662431103
2500,0.03683443651564933
3000,0.028118001081980894
3500,0.02351310888057629
4000,0.02616087691284564
4500,0.029948885038902102
5000,0.030112019162454543
5500,0.02651587797599429
6000,0.031011738407591336
6500,0.032915888867180366
7000,0.023526388169444058
7500,0.02395685344024023
8000,0.02683046968146261
8500,0.0276503806505823
9000,0.02824772128933831
9500,0.0268967068636641
10000,0.027730947996595378
10500,0.028130190723314078
11000,0.0267155149832924
11500,0.025279169527698264
12000,0.02699822395812964
12500,0.027798247748628168
13000,0.0279948158970434
13500,0.028006199881700205
14000,0.024828624319168054
14500,0.024842082845012686
15000,0.024373441442383705
15500,0.02436041222963801
16000,0.02348561877200288
16500,0.02212529402161444
17000,0.02221729652995637
17500,0.021971329724839957
18000,0.023410400628075183
18500,0.02312796485842646
19000,0.02249437265039278
19500,0.021599558842611936
20000,0.023877986480315097
20500,0.023496750515159315
21000,0.024293370583915144
21500,0.023253033584049045
22000,0.025303981221882304
22500,0.02532350851961312
23000,0.025509644638693593


==> data/key117_cpa_vals.txt <==
key,cpa_value
100,0.2689250661883378
200,0.21709005046374064
300,0.16021285470130714
400,0.08724403600324608
500,0.08837903691623451
600,0.08433311009497185
700,0.06977364966141295
800,0.0551892451553663
900,0.06452750936222466
1000,0.07567903916349518
1100,0.06655221648544336
1200,0.07276511560445169
1300,0.0650514170945349
1400,0.0638587587209136
1500,0.058770314245573524
1600,0.062182470373727365
1700,0.06550425527174265
1800,0.06106670760420588
1900,0.05921565419095508
2000,0.056030626312416835
2100,0.05354128943903709
2200,0.04970210315725201
2300,0.049205540316259684
2400,0.04746679530839117
2500,0.042023954746242896
2600,0.04011480081182916
2700,0.04282525818466682
2800,0.03883091730511307
2900,0.04348759389182764
3000,0.03827925150386086
3100,0.042630937056244704
3200,0.04682291796966184
3300,0.044286462061765744
3400,0.042244787176780534
3500,0.03966185886073697
3600,0.036931002186695844
3700,0.036768968409080935
3800,0.036011259343536293
3900,0.03449439406990872
4000,0.033181765451260614
4100,0.032398822630074584
4200,0.03083702348334496
4300,0.030718352106593315
4400,0.02882113662971854
4500,0.02588501705094017
4600,0.026899422129145003
4700,0.027515069917481177
4800,0.02733517127777707
4900,0.029635128248018786
5000,0.0268369051541013


==> data/key117_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09248586681591792
1000,0.07467984930289819
1500,0.042917768129736404
2000,0.05415562201780756
2500,0.06099707484579866
3000,0.06369844606423776
3500,0.049115772781223324
4000,0.041312734949688
4500,0.03641844212560397
5000,0.031204293575659032
5500,0.03205623478386781
6000,0.03270698802827518
6500,0.03613906452229407
7000,0.03499202324638629
7500,0.029515719252264924
8000,0.026636375572565377
8500,0.02391866413949443
9000,0.022894811936789758
9500,0.026641953692575555
10000,0.025943450661691302
10500,0.02555328972466546
11000,0.02374251750656391
11500,0.02230773010399934
12000,0.024864603057024964
12500,0.026087295456179823
13000,0.02495967156809834
13500,0.02490944331171018
14000,0.02257675382273594
14500,0.024237770929234164
15000,0.022955881956397414
15500,0.021733333682801472
16000,0.02115898537563731
16500,0.020011853895800714
17000,0.018996337843585218
17500,0.020395984439945645
18000,0.019821519596235234
18500,0.016881171771577982
19000,0.01586522228250466
19500,0.016741993216250767
20000,0.014277805857440444
20500,0.015238099118927375
21000,0.015696938625563678
21500,0.015831038702190246
22000,0.014980894187978435
22500,0.014762977685287105
23000,0.014013407771544861


==> data/key118_cpa_vals.txt <==
key,cpa_value
100,0.17327501315769026
200,0.13765163278573658
300,0.10619073932937804
400,0.11537668189341249
500,0.11265176784207546
600,0.10721102183443672
700,0.1021033017639067
800,0.10028530939557163
900,0.08385367745145075
1000,0.07688905395090948
1100,0.06829918345228242
1200,0.06096980925148081
1300,0.06211439261992143
1400,0.06771057483587381
1500,0.06699688182637656
1600,0.06136271058119437
1700,0.06447888064485365
1800,0.07008344641158608
1900,0.05773404451944246
2000,0.06223002340706306
2100,0.05241506275368691
2200,0.053897836112546185
2300,0.050110460365005355
2400,0.05011496425743684
2500,0.04603894000870017
2600,0.04622054874724683
2700,0.04027224926378132
2800,0.03827790441235192
2900,0.03648462395133671
3000,0.040433248700860916
3100,0.03152211953141081
3200,0.030618878683451648
3300,0.03463197069975382
3400,0.038424565794997194
3500,0.038794661964375095
3600,0.036075385388686196
3700,0.037780994576602216
3800,0.03688977213366863
3900,0.04013908096533785
4000,0.040562179490594576
4100,0.04336877497522676
4200,0.0459419224666535
4300,0.0430130071585273
4400,0.04200719450210062
4500,0.04295884394707526
4600,0.040415962404123075
4700,0.042150434437957476
4800,0.04228297418873191
4900,0.04365880600894888
5000,0.04268845841514249


==> data/key118_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1538451998357751
1000,0.10862589540586767
1500,0.09734258938831303
2000,0.06927142649452779
2500,0.04140263744239704
3000,0.026565560691269363
3500,0.025459148941245343
4000,0.0255163850907622
4500,0.029166778323546628
5000,0.02303740806435993
5500,0.02039456194170163
6000,0.017734655170314324
6500,0.017863393329446687
7000,0.018538765867201646
7500,0.020751095771158974
8000,0.01707328123656534
8500,0.018116044849744727
9000,0.019193928359818924
9500,0.017365520970280917
10000,0.018883236454760272
10500,0.01974848552791202
11000,0.014586770001524087
11500,0.017899483163809293
12000,0.020431839959221782
12500,0.02043438954210785
13000,0.020608655147430346
13500,0.02046944961198093
14000,0.01993335159104782
14500,0.02137009484971976
15000,0.019958608183019283
15500,0.02050688192966688
16000,0.019946052421893387
16500,0.020364928142021496
17000,0.0175231146640217
17500,0.017861947080396835
18000,0.01740264147771938
18500,0.01525925776940257
19000,0.014848741662408795
19500,0.015197647436179133
20000,0.015172209718142869
20500,0.015126477428582003
21000,0.014489127744373926
21500,0.014327977883777702
22000,0.013352291587542512
22500,0.013712174387148139
23000,0.013177057870379006


==> data/key119_cpa_vals.txt <==
key,cpa_value
100,0.17539992209194158
200,0.14232919410303912
300,0.09450511555318887
400,0.1253539962883056
500,0.08983625131418849
600,0.09341071681439056
700,0.08317758101065637
800,0.07003433083914953
900,0.07866084755519093
1000,0.06668751722347466
1100,0.06350291845216018
1200,0.054015436955795006
1300,0.05553827613949022
1400,0.051726016798191235
1500,0.052430595754411176
1600,0.046524770935266746
1700,0.04005287744172349
1800,0.03876238930179925
1900,0.03827681319247379
2000,0.03837339567378666
2100,0.03848038763303795
2200,0.03377676345432608
2300,0.034099788414506636
2400,0.038235632263310025
2500,0.045003633023709695
2600,0.04423937478893906
2700,0.0438775141378198
2800,0.04794741555147305
2900,0.046678243967511066
3000,0.048287295356772446
3100,0.039194220775700714
3200,0.03622313741499566
3300,0.03426499190180646
3400,0.03500348589573513
3500,0.03561143618129217
3600,0.030947602366624978
3700,0.030826417275610384
3800,0.032079855995226364
3900,0.03494867207991489
4000,0.03416680222377656
4100,0.03212604286950648
4200,0.031929180189677796
4300,0.029944358925263707
4400,0.032025231568391446
4500,0.03158576540677248
4600,0.03183181306545192
4700,0.03311086955742002
4800,0.03521213620285386
4900,0.038286963926404724
5000,0.037663932559255285


==> data/key119_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.15358621981326728
1000,0.10604070886794122
1500,0.08325216020850415
2000,0.07752505136715337
2500,0.04914349657334614
3000,0.0400877666785952
3500,0.037140298544898184
4000,0.032476746793847905
4500,0.03006641872376209
5000,0.029205814739236596
5500,0.028177241495325477
6000,0.022752942587695817
6500,0.023914194247677652
7000,0.028269407175178424
7500,0.025377526860341844
8000,0.024642665054302793
8500,0.02387416076938634
9000,0.02510392183345619
9500,0.02502964711815779
10000,0.022667361777832382
10500,0.025426891022101022
11000,0.020590180325197466
11500,0.021321898647228374
12000,0.019683694418039868
12500,0.020670870938900104
13000,0.019876024164399073
13500,0.01776492443092365
14000,0.018057962215498633
14500,0.017861976389796187
15000,0.01797013335191886
15500,0.02125497535218421
16000,0.018767649479302775
16500,0.018129817366151133
17000,0.01929285379578705
17500,0.018632773395279637
18000,0.019889907865778253
18500,0.017789602696345268
19000,0.018470312255217614
19500,0.01598804971838781
20000,0.015931593300063204
20500,0.016755195615637743
21000,0.01937258427606411
21500,0.02011895239001542
22000,0.02050780824890751
22500,0.01903431681469016
23000,0.018236164677058467


==> data/key11_cpa_vals.txt <==
key,cpa_value
100,0.18734791538580445
200,0.16384749665385476
300,0.1403830979459817
400,0.1325590701021972
500,0.11106301114912351
600,0.09622892857769512
700,0.10283578493445962
800,0.07126340396545426
900,0.06214795232481561
1000,0.05953903570550411
1100,0.07222819184766514
1200,0.06891607562061931
1300,0.0680114052278375
1400,0.07238073124293347
1500,0.08100786229639427
1600,0.07418430742202321
1700,0.07113340414292009
1800,0.08052834398602082
1900,0.07539068268666227
2000,0.06839677058471606
2100,0.07317393377263542
2200,0.07334356653280627
2300,0.07086172925841101
2400,0.06726410540284175
2500,0.06558577330795601
2600,0.06529714853249055
2700,0.06631794876431554
2800,0.06579074500166304
2900,0.06769217143937349
3000,0.06439654302623864
3100,0.06563013438598411
3200,0.0661965639065962
3300,0.06415506936669696
3400,0.06212434618725297
3500,0.05528467533665824
3600,0.056922361184912944
3700,0.05385381711054696
3800,0.05232002882142025
3900,0.05392574837021889
4000,0.053097824761249544
4100,0.05314553285970274
4200,0.05506709398271586
4300,0.0590274127835652
4400,0.06150211295175854
4500,0.059737333214373266
4600,0.05833969602182785
4700,0.05582737647242429
4800,0.054664009966991806
4900,0.05079909447178963
5000,0.05159276024046554


==> data/key11_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08621189694981553
1000,0.06975031971285144
1500,0.06740046728698573
2000,0.06465331378051024
2500,0.06055606643810801
3000,0.058941577759121636
3500,0.0504957415305108
4000,0.0485736596421389
4500,0.04997327420924934
5000,0.05189655239160839
5500,0.05338116422559638
6000,0.04795779270859759
6500,0.046481163703789234
7000,0.03998081690735527
7500,0.03712336848363151
8000,0.02998771523429038
8500,0.027132201699216187
9000,0.026960590442819194
9500,0.02619318560891127
10000,0.026618352739470986
10500,0.023840503130923615
11000,0.02398434054888017
11500,0.02233012975141391
12000,0.022534369264513243
12500,0.021560904091770375
13000,0.022166650829342893
13500,0.02200799659671587
14000,0.021622376508716293
14500,0.021604791940268896
15000,0.02243983498230345
15500,0.023372903844767107
16000,0.023815352650007494
16500,0.02211945296458193
17000,0.021185748308674243
17500,0.019615704452659127
18000,0.018904727497010113
18500,0.020729042155136178
19000,0.01873572301670518
19500,0.019501550043321627
20000,0.018240219197354735
20500,0.017345352575546355
21000,0.016170632320475088
21500,0.017411069594174173
22000,0.017423405576740734
22500,0.017193338248496972
23000,0.017623242083933503


==> data/key120_cpa_vals.txt <==
key,cpa_value
100,0.26137282541485085
200,0.182071276969961
300,0.1112786238255223
400,0.12095105324710624
500,0.08968211715970537
600,0.0969941335768716
700,0.09314144953795513
800,0.08576662206452758
900,0.07953128211194592
1000,0.074742009988757
1100,0.0696801681945883
1200,0.08027628509637053
1300,0.06845042711219444
1400,0.06814259196932122
1500,0.06781385728727496
1600,0.06610204424892138
1700,0.0611628754662126
1800,0.06227649573956234
1900,0.06489374065016089
2000,0.05849449277747198
2100,0.05332083894634614
2200,0.046600294450014706
2300,0.04718582934608022
2400,0.04508240594104869
2500,0.04456900169998189
2600,0.044483740664745475
2700,0.04548369351431036
2800,0.047186510014585036
2900,0.0446281483677858
3000,0.042923272604368026
3100,0.04479646788395736
3200,0.047047280728835565
3300,0.0476571747861169
3400,0.05131619366828943
3500,0.047360503889096024
3600,0.043898849961432305
3700,0.04188390920576458
3800,0.03946810514080419
3900,0.038264058987673245
4000,0.0347448535642789
4100,0.03784788605057566
4200,0.035772829008473755
4300,0.033968007017187773
4400,0.030668013809548596
4500,0.026972957966093888
4600,0.027115790568164135
4700,0.027588915955120145
4800,0.02665467325269273
4900,0.029394263226918058
5000,0.02993419137637978


==> data/key120_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13521675879457043
1000,0.09645530149577433
1500,0.06089535165507586
2000,0.061044262600682096
2500,0.04684612520217576
3000,0.036846575948382934
3500,0.0333541459869879
4000,0.028328050178066208
4500,0.025815609439864752
5000,0.023032250754419885
5500,0.021465906245388404
6000,0.02113425945762629
6500,0.021165639508057218
7000,0.02163522550597297
7500,0.02237985790463017
8000,0.028321313218642005
8500,0.026398365547975682
9000,0.025553331651118026
9500,0.023267638520742435
10000,0.02357044074724646
10500,0.020600804973860232
11000,0.021870738855255503
11500,0.02009946680841995
12000,0.01971947542319196
12500,0.017803744278495622
13000,0.01648031388736139
13500,0.016791285373437152
14000,0.018975352328495846
14500,0.019034924368082098
15000,0.018399202736911858
15500,0.017284855056657618
16000,0.017734259190556146
16500,0.016998790652858316
17000,0.01673285515202776
17500,0.016444699079952177
18000,0.016505805960963606
18500,0.015673884086762912
19000,0.0185347900924979
19500,0.017949568317893922
20000,0.018487788072029016
20500,0.01818869497601079
21000,0.017427556595568217
21500,0.018506758339277323
22000,0.016534673006865723
22500,0.016213187977610517
23000,0.016311269038608283


==> data/key121_cpa_vals.txt <==
key,cpa_value
100,0.3332709380801226
200,0.19983860836111839
300,0.15706736867248894
400,0.14573365126781507
500,0.14819877701219528
600,0.13098235225722835
700,0.12625162056668798
800,0.14712723589752594
900,0.13442327798450102
1000,0.11822690534208519
1100,0.10451791500375936
1200,0.09111067634580367
1300,0.08340547242600846
1400,0.08034009105425184
1500,0.07828991695252807
1600,0.07255036751184177
1700,0.06655865006174078
1800,0.06272770988987489
1900,0.054927699545281566
2000,0.055793806396417026
2100,0.057422185375113656
2200,0.05403157744985487
2300,0.05177165549369804
2400,0.05356432751768871
2500,0.052416376061422944
2600,0.05427047815381842
2700,0.058911701925852406
2800,0.05842477353265999
2900,0.0563980282799863
3000,0.05461451942754278
3100,0.048171670879940114
3200,0.04838359300925976
3300,0.05027300791970072
3400,0.047351620285895624
3500,0.04579509046349655
3600,0.0446922900133771
3700,0.04463709585273846
3800,0.04019282949632988
3900,0.03916079189408495
4000,0.04079599145874517
4100,0.038696510321620414
4200,0.036664070897519774
4300,0.03676753090924577
4400,0.0364922009827602
4500,0.0357784293610989
4600,0.037895948364134215
4700,0.03604825567258812
4800,0.03632174713198045
4900,0.035793500846376565
5000,0.036170438172340905


==> data/key121_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0919811716128353
1000,0.09553942009384803
1500,0.045169705681393425
2000,0.037037434422444504
2500,0.04429994525270825
3000,0.03924403692249695
3500,0.0337786629755235
4000,0.0375602959215264
4500,0.04071121633621083
5000,0.04361035267313078
5500,0.03719752901022571
6000,0.032954061702336584
6500,0.03234827000010586
7000,0.02705112500169081
7500,0.02975019759115936
8000,0.033406604640226614
8500,0.03212846770562127
9000,0.033190767117988615
9500,0.031001707517212772
10000,0.032842832303228764
10500,0.029870408007433756
11000,0.028716091252116178
11500,0.02810706689016122
12000,0.029236849554474153
12500,0.029407235636512243
13000,0.027435791203258144
13500,0.027318607877155652
14000,0.026392490383769427
14500,0.02574907433142763
15000,0.025934838724919692
15500,0.026223181306760046
16000,0.028481564048510936
16500,0.02852470364649722
17000,0.029747742959060578
17500,0.031324146914724925
18000,0.032731531410477264
18500,0.03482598869518408
19000,0.033854337337346704
19500,0.03425712485251494
20000,0.03351494420751852
20500,0.03292650862973398
21000,0.034658846995805855
21500,0.0340718699481725
22000,0.03325193207534392
22500,0.03293984152401849
23000,0.031129106188447893


==> data/key122_cpa_vals.txt <==
key,cpa_value
100,0.18954905247715312
200,0.15654626109579592
300,0.11399216531538009
400,0.07945172177415655
500,0.07449966611585322
600,0.05629687171490802
700,0.05454654008101476
800,0.05075631259083878
900,0.0664448942086383
1000,0.05829767334154479
1100,0.05274456513319886
1200,0.04305617981049115
1300,0.04346007871933527
1400,0.05275317333506152
1500,0.047815516049621275
1600,0.04206726285594723
1700,0.042091066581200064
1800,0.04716744239529165
1900,0.040692067195032364
2000,0.0344835627906374
2100,0.03661831110267388
2200,0.036648039294537735
2300,0.045986241109675384
2400,0.03893509619126224
2500,0.04149679062904725
2600,0.03900515482907054
2700,0.03289042069381612
2800,0.034949876822862894
2900,0.03230925324108788
3000,0.032424948549894854
3100,0.03423620051604978
3200,0.034553348083253686
3300,0.03460203685239484
3400,0.03359442614850971
3500,0.03009231506772326
3600,0.03521598913103548
3700,0.03660515982848093
3800,0.03239710153567382
3900,0.03087949581752679
4000,0.030974568277390993
4100,0.03136783271394346
4200,0.03244998035266412
4300,0.026299269458788303
4400,0.02524853717489513
4500,0.025471336522715663
4600,0.027488798967391998
4700,0.02455784936801779
4800,0.026509825955133313
4900,0.02887067848116707
5000,0.027656042902507342


==> data/key122_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11524715399113113
1000,0.04989278028125425
1500,0.045748100842651344
2000,0.06530829956443467
2500,0.054148457496315236
3000,0.04242138842267056
3500,0.03334525924250322
4000,0.034697201700562376
4500,0.0364659797769608
5000,0.035273410602360465
5500,0.03697567870754922
6000,0.02917038440793616
6500,0.02562124008821993
7000,0.027579496341087986
7500,0.028195139219649244
8000,0.028338180307963368
8500,0.02737501852729218
9000,0.029411479972911773
9500,0.025868643352737024
10000,0.023666008986797948
10500,0.02679802112486465
11000,0.02854088819233749
11500,0.02394340784931341
12000,0.022435844253350264
12500,0.01773530110787025
13000,0.01827500734515289
13500,0.0180110746275988
14000,0.016733720615073108
14500,0.018766973233293464
15000,0.019933232786799444
15500,0.019865996548781246
16000,0.01863307249916056
16500,0.019368385312598182
17000,0.017823529311548562
17500,0.0195149415674814
18000,0.020564390278337955
18500,0.020359266091121923
19000,0.023877308186456288
19500,0.02264494188041377
20000,0.024028972739163327
20500,0.023297223341562725
21000,0.022594085367556787
21500,0.023235540279761564
22000,0.022887525594080537
22500,0.02546068787416401
23000,0.02518303180047245


==> data/key123_cpa_vals.txt <==
key,cpa_value
100,0.21320842569750195
200,0.1298432436802061
300,0.1402469368607274
400,0.07821403733543111
500,0.08516097248349173
600,0.08873359447155518
700,0.07749503864368555
800,0.06670331757362842
900,0.0740261348237983
1000,0.07553622807252151
1100,0.07335750279249331
1200,0.0681262354690931
1300,0.06964650457529276
1400,0.0742394508761959
1500,0.060364749525112706
1600,0.05841151702069591
1700,0.047007412580153826
1800,0.05321628567737017
1900,0.04500866373223626
2000,0.05134330538268353
2100,0.0399014250033007
2200,0.03281851967972473
2300,0.03215000784209013
2400,0.03908920742784588
2500,0.044306384079763866
2600,0.04238587436113079
2700,0.04044271046083816
2800,0.036438219771357944
2900,0.039408759749656526
3000,0.04064494286821361
3100,0.03734122656160225
3200,0.03542066113284714
3300,0.03692053092873627
3400,0.0329555534591396
3500,0.03472495043341433
3600,0.03377235491559763
3700,0.03488630017665377
3800,0.034204600138999425
3900,0.03623578919744249
4000,0.03747970841021376
4100,0.0337381844442533
4200,0.030672445424124388
4300,0.029605367165291493
4400,0.02937319317723141
4500,0.027789993236038528
4600,0.024874218384128986
4700,0.024700692422213094
4800,0.02603118026862322
4900,0.0261234932974399
5000,0.027101414237457187


==> data/key123_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1243002656920907
1000,0.09031005120536421
1500,0.07618743301818674
2000,0.0616598438875245
2500,0.054716615589788055
3000,0.049998393970250986
3500,0.05521860016888917
4000,0.04181838684836753
4500,0.04088167468593608
5000,0.03369627945650482
5500,0.0291635660896879
6000,0.021036169249401188
6500,0.025108913234748512
7000,0.02483672889599795
7500,0.022782263847132462
8000,0.023143904320580222
8500,0.025041053882156876
9000,0.021522559925383176
9500,0.024297190074573254
10000,0.024108985601197258
10500,0.0233662594059387
11000,0.021266761693932986
11500,0.021482303877265203
12000,0.020882701251768873
12500,0.019975338436768336
13000,0.01763786835999615
13500,0.019447883631293024
14000,0.01571576243736431
14500,0.016268806881681204
15000,0.01397860513758582
15500,0.016602748386911916
16000,0.014472822105436628
16500,0.015232874560366812
17000,0.015196660391903184
17500,0.014810635149387531
18000,0.013521134588294592
18500,0.013276142320156909
19000,0.012847548384346517
19500,0.013300006917831474
20000,0.012354467433430672
20500,0.01163258432766042
21000,0.011014089852282727
21500,0.010888003957509659
22000,0.011469835853369414
22500,0.01272247206566296
23000,0.01331917333453245


==> data/key124_cpa_vals.txt <==
key,cpa_value
100,0.26266420522688777
200,0.17801994881022726
300,0.10698961566204067
400,0.10053819241369392
500,0.1025108915394556
600,0.09743605470264215
700,0.0878467882426086
800,0.07830348145177174
900,0.06958493104174585
1000,0.05786953797099108
1100,0.058050362017332435
1200,0.059745789393152206
1300,0.0609863458551312
1400,0.06441600559903109
1500,0.06162694347276693
1600,0.06763754156138996
1700,0.06621916012185401
1800,0.06867367268929878
1900,0.06754622280615408
2000,0.06019595031298008
2100,0.052059067534577355
2200,0.05055369126857803
2300,0.05114872031669944
2400,0.04999359158305169
2500,0.04871937422602692
2600,0.05080604395430064
2700,0.05016750200768976
2800,0.0478383921088106
2900,0.04693041380289917
3000,0.04595613213476993
3100,0.04771547789176096
3200,0.043396467152531606
3300,0.04163966435653427
3400,0.03861288065212728
3500,0.03865635812226908
3600,0.0337376963116465
3700,0.03135753106607947
3800,0.03487515139299675
3900,0.037493069525432986
4000,0.038269797540762054
4100,0.037332668411349954
4200,0.03300540689178813
4300,0.0312538668255677
4400,0.035364724266325295
4500,0.03778529944913884
4600,0.03714993779135867
4700,0.03641325792209244
4800,0.0380674866889658
4900,0.03759572503582437
5000,0.0355005804709972


==> data/key124_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1328935138198749
1000,0.0702522091632076
1500,0.04720501353379122
2000,0.04919899795051259
2500,0.044359308928235315
3000,0.05645716859590017
3500,0.04484430382547023
4000,0.04045973052758752
4500,0.036415507172552264
5000,0.03153505959368129
5500,0.028998484508882677
6000,0.03014122645676472
6500,0.03345975056268708
7000,0.033001313922721064
7500,0.027528919086420075
8000,0.023386651855870525
8500,0.026148236730691856
9000,0.02572295101729394
9500,0.02294933887593993
10000,0.025593437611189415
10500,0.024376928855649876
11000,0.021122009995485587
11500,0.01894104857179976
12000,0.016777104857703444
12500,0.01649419923294891
13000,0.016613641588348528
13500,0.01788155308576228
14000,0.01543189108507543
14500,0.01633742948820749
15000,0.015616135505690593
15500,0.015777486006150702
16000,0.014458282819917265
16500,0.016374267116871462
17000,0.016859917963753888
17500,0.017715600962224142
18000,0.019688093742999853
18500,0.0160648156045885
19000,0.014839490314127391
19500,0.015039960935640534
20000,0.01669655509202829
20500,0.016234808481509776
21000,0.01577634253673744
21500,0.013299563183011032
22000,0.012405457089919643
22500,0.012565635312483078
23000,0.012843537284759596


==> data/key125_cpa_vals.txt <==
key,cpa_value
100,0.1838705872687377
200,0.14998290370924516
300,0.14013388008089117
400,0.11625803080689616
500,0.0923322570667911
600,0.0946749288844719
700,0.09578555022113175
800,0.08245593703012012
900,0.10556441543887135
1000,0.10727124905048818
1100,0.09662118023849015
1200,0.08310593483056646
1300,0.09034327981693818
1400,0.09096960171280657
1500,0.07418793011430827
1600,0.06872828098155628
1700,0.07304879269237283
1800,0.06411684081458832
1900,0.06638411281416215
2000,0.07079555310191527
2100,0.06480986365865828
2200,0.053639342478372785
2300,0.048811009307888197
2400,0.048363429724973823
2500,0.046837526416446604
2600,0.045628286238712734
2700,0.04267839101947102
2800,0.04408654720465363
2900,0.04006923688078928
3000,0.040315520344429034
3100,0.04104318281970388
3200,0.03526764615476188
3300,0.033181416061795976
3400,0.03109985820297819
3500,0.025462433494902452
3600,0.028036810591402856
3700,0.03388121964193395
3800,0.034824013359197596
3900,0.03642854960109108
4000,0.038804490087640295
4100,0.03846309813004488
4200,0.03861727501874026
4300,0.038080901552879166
4400,0.03362803487293578
4500,0.03643309754730132
4600,0.03735011158881191
4700,0.03450093399307895
4800,0.035490728931402205
4900,0.03568407769792141
5000,0.03590721686726569


==> data/key125_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09122422939487504
1000,0.05725088531078911
1500,0.03994618713675837
2000,0.04109537211472022
2500,0.033055881679676075
3000,0.026206805546083786
3500,0.025339587871805853
4000,0.03131374561734316
4500,0.027436702131457578
5000,0.026966453649888845
5500,0.023717649729505914
6000,0.026619276370869773
6500,0.029856958530258215
7000,0.027536322775889736
7500,0.03139351726752018
8000,0.028317297691915325
8500,0.031713296725806715
9000,0.03226120895374834
9500,0.032276293711398056
10000,0.02969588749926201
10500,0.025856179727840153
11000,0.025154662453493244
11500,0.02501140763373102
12000,0.025122383941376305
12500,0.02407726091959572
13000,0.024395371340553838
13500,0.02561935145293861
14000,0.025195798018665786
14500,0.02333195252766973
15000,0.021455208487404766
15500,0.02180927085276791
16000,0.019549809720591522
16500,0.019528288077812258
17000,0.01954380979246397
17500,0.01854248956311067
18000,0.021614636707692716
18500,0.020774268797289934
19000,0.020965229481340518
19500,0.01931725224083663
20000,0.018205605095022177
20500,0.017664931315639662
21000,0.017797348732113985
21500,0.017798467558580198
22000,0.01770834536953168
22500,0.0173763734896875
23000,0.01628566886959267


==> data/key126_cpa_vals.txt <==
key,cpa_value
100,0.2691600736840707
200,0.18611086246493416
300,0.1369135413994725
400,0.09700996488116183
500,0.09695453789725379
600,0.10129075951078216
700,0.10019261468794104
800,0.08536592611990546
900,0.0946794606940263
1000,0.08501697284094448
1100,0.08865881060545808
1200,0.08889227677922452
1300,0.08373463454078348
1400,0.07824307097253941
1500,0.06785285537950211
1600,0.05596651058456077
1700,0.0483431826568699
1800,0.055145288706502975
1900,0.053728103830695276
2000,0.054560559505940305
2100,0.04877086149713982
2200,0.04910596784141998
2300,0.04788504726968691
2400,0.04965855739516123
2500,0.04359063820346184
2600,0.04593138502493023
2700,0.04568031416801303
2800,0.044911964364374335
2900,0.042061229108036204
3000,0.03897252048248249
3100,0.03917531825981655
3200,0.037844223241665025
3300,0.03793313734967662
3400,0.03308361278767726
3500,0.029747527488201843
3600,0.029856242120970926
3700,0.026946392224790835
3800,0.0291658875906957
3900,0.03310517704045385
4000,0.03244385182445753
4100,0.03033432496714437
4200,0.03096731035564005
4300,0.03101262769145526
4400,0.026401264336182832
4500,0.02499375780640681
4600,0.02793865415520167
4700,0.027107980587172502
4800,0.02377713547189648
4900,0.02463485240783463
5000,0.02581052000176283


==> data/key126_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11904038816227143
1000,0.0706498581617348
1500,0.07391595723047475
2000,0.06127387068688605
2500,0.058574031638124045
3000,0.04629180406627852
3500,0.04279911377237964
4000,0.04779018022734234
4500,0.0383548440180392
5000,0.030504179423367497
5500,0.03457803513475738
6000,0.03639678262436259
6500,0.030907457034807927
7000,0.027857853059748326
7500,0.022916345534500317
8000,0.023222487906467675
8500,0.02247160241255801
9000,0.02544207556405806
9500,0.024171067877840888
10000,0.02650451773347813
10500,0.024674929825593682
11000,0.0242489821602416
11500,0.024092685068282903
12000,0.02377266892564188
12500,0.022101142237607778
13000,0.02146640975442923
13500,0.020607211415657713
14000,0.023017048875709028
14500,0.021444839500164604
15000,0.022014555466880626
15500,0.021508754438565963
16000,0.024646289849263005
16500,0.023778314757440817
17000,0.023120259536010903
17500,0.02214175268439694
18000,0.024319220831234414
18500,0.02591942372693029
19000,0.025247918809168067
19500,0.025370822441557823
20000,0.025824151854302004
20500,0.02422278156511273
21000,0.023361046414841928
21500,0.022423690161110805
22000,0.02278491440389383
22500,0.02201334786399471
23000,0.022726205522131303


==> data/key127_cpa_vals.txt <==
key,cpa_value
100,0.24964800691435904
200,0.15898822724648748
300,0.12126236772228854
400,0.10815175796870356
500,0.11666322489885705
600,0.11634002324522563
700,0.12222784884039128
800,0.11429494216137076
900,0.09983497823212722
1000,0.09755001193153578
1100,0.060550892005341785
1200,0.05593794946835056
1300,0.05585738743994317
1400,0.051959201884127615
1500,0.04635076270177631
1600,0.03939651321524388
1700,0.03941476905785393
1800,0.043390907676361466
1900,0.0358369988883031
2000,0.04194139292463091
2100,0.04616150735886156
2200,0.042818484957765406
2300,0.04186171643603643
2400,0.03592394618296149
2500,0.03105510287823971
2600,0.03763356880194389
2700,0.032730681141204275
2800,0.03574313957797854
2900,0.034102822925098364
3000,0.03225637038080134
3100,0.033789209036486294
3200,0.03534163775225463
3300,0.035350138575226224
3400,0.03628043214592768
3500,0.03336343209384965
3600,0.0313353661397632
3700,0.03024053445693707
3800,0.032047024054779244
3900,0.02928981205963592
4000,0.02654777687614074
4100,0.02936231121590865
4200,0.027704024496949652
4300,0.026719925233698042
4400,0.027180122144978437
4500,0.026975013886362496
4600,0.027963104713478626
4700,0.027970969481659926
4800,0.027727591804804094
4900,0.030730606504963523
5000,0.028407813963744578


==> data/key127_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12706356963480336
1000,0.09774108544280447
1500,0.05098926457531195
2000,0.06317729292038192
2500,0.041490504456222745
3000,0.040735234903849046
3500,0.040229987272737355
4000,0.03360037499750613
4500,0.03618376264874616
5000,0.029848079862461074
5500,0.02804236386831383
6000,0.027763062327893818
6500,0.028031650066268426
7000,0.03184436028543222
7500,0.033413185058144466
8000,0.034633685769118405
8500,0.02793378973227733
9000,0.028426667413682688
9500,0.026380793969859737
10000,0.027102435609035264
10500,0.026569135239429963
11000,0.02260397792266287
11500,0.01970397878099863
12000,0.017898598996265683
12500,0.017814544954360183
13000,0.015687053477656324
13500,0.015891504053772966
14000,0.016278589185703272
14500,0.016334778250753412
15000,0.016425013777575898
15500,0.020375728318521153
16000,0.01954032312004531
16500,0.01860298363851458
17000,0.018282680516422505
17500,0.01649350502300384
18000,0.015114887124416469
18500,0.014811738329813534
19000,0.014551894554281084
19500,0.014436709436249825
20000,0.013658719092789852
20500,0.012373576588028725
21000,0.013545442300783733
21500,0.01279520931939594
22000,0.012101709182811247
22500,0.012715113177799598
23000,0.012454986636623042


==> data/key128_cpa_vals.txt <==
key,cpa_value
100,0.30363545715832524
200,0.17420974348569515
300,0.16365913363762694
400,0.0734407339542622
500,0.08701193347321141
600,0.07915784176872555
700,0.07927496423962689
800,0.0780620257261316
900,0.0725994417135358
1000,0.07131772633141736
1100,0.07417526117832224
1200,0.06680935769796907
1300,0.07189182327973004
1400,0.07131244143190314
1500,0.07830508421521917
1600,0.07906209800206981
1700,0.07264409362597386
1800,0.06924118124891401
1900,0.06663300936378756
2000,0.07373164808045746
2100,0.07339097197401727
2200,0.07004657555852531
2300,0.0691146085631036
2400,0.06457108368529284
2500,0.0639434970896811
2600,0.06538454623318118
2700,0.06519368533086183
2800,0.06453906805199255
2900,0.05637577624232763
3000,0.05540852156628888
3100,0.04698938972078941
3200,0.04542681559340886
3300,0.043583431544054876
3400,0.042241750516233925
3500,0.03857013785002125
3600,0.03651577817203834
3700,0.03795430708323042
3800,0.04168105268810618
3900,0.04158896417039458
4000,0.03808625998228979
4100,0.03947152346390615
4200,0.041691743322722075
4300,0.045153523590957305
4400,0.047150607579163416
4500,0.043552792762545874
4600,0.0428068784742856
4700,0.042407130663502345
4800,0.039482696983968196
4900,0.03949803915287616
5000,0.038790509680666024


==> data/key128_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0641019802691358
1000,0.038320969922787274
1500,0.06831956362954489
2000,0.07518332689020023
2500,0.056451457258757866
3000,0.04824237337555135
3500,0.04048368059509583
4000,0.04175579292990868
4500,0.043189683127109676
5000,0.03927493842908876
5500,0.028797652105573043
6000,0.02511561672557811
6500,0.022959218116299526
7000,0.01901181621303915
7500,0.015326964800496204
8000,0.017115233613907318
8500,0.018707163093976305
9000,0.015529572646770568
9500,0.01816083032171525
10000,0.01619880724951162
10500,0.013860600042002524
11000,0.015417932648445591
11500,0.013614880432151743
12000,0.013426980620780366
12500,0.014848964695042577
13000,0.011898782819133542
13500,0.01305174383455216
14000,0.01090302490791163
14500,0.010767687085368748
15000,0.01161539111326723
15500,0.012766665839370134
16000,0.012688634880090036
16500,0.014197575801247198
17000,0.015847664893149142
17500,0.014899810296037364
18000,0.01624479026173852
18500,0.015828027149769747
19000,0.015104138543244518
19500,0.016313251941670343
20000,0.014064562081658826
20500,0.01503007235435864
21000,0.013939469036880571
21500,0.0122807659642363
22000,0.012811108540238937
22500,0.012472786140491915
23000,0.011739788008782098


==> data/key129_cpa_vals.txt <==
key,cpa_value
100,0.27518159690500504
200,0.1504551582929943
300,0.11544331348252178
400,0.08207491939768195
500,0.08067273160069653
600,0.07433498693074603
700,0.05324241971564552
800,0.04581028161011472
900,0.054181563274549205
1000,0.049921277041784486
1100,0.059267124143390824
1200,0.06356032246838443
1300,0.05698494590385188
1400,0.056669202796435024
1500,0.05231226999906835
1600,0.05273327332242118
1700,0.0565961986096928
1800,0.05437947530781814
1900,0.05646667843173644
2000,0.06044600701466671
2100,0.06061154755683377
2200,0.0587234519180333
2300,0.06090654420102195
2400,0.05681225761311537
2500,0.05813871942159225
2600,0.05432438143479546
2700,0.05145316825610403
2800,0.04989699887165113
2900,0.04711112333415905
3000,0.04591451197644441
3100,0.042029482658258954
3200,0.042128817841663835
3300,0.04485801115576961
3400,0.048689901351011436
3500,0.04387517092295661
3600,0.042932998685237644
3700,0.04259376700819187
3800,0.04018016590667527
3900,0.038799144896141405
4000,0.03805629057659592
4100,0.0379941381238666
4200,0.03890223999679663
4300,0.03456155141395609
4400,0.032918905041297394
4500,0.03489444449209678
4600,0.034427358100938686
4700,0.03441578606781956
4800,0.03625884218828522
4900,0.03456092802315691
5000,0.0346331205191145


==> data/key129_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.05369298615268856
1000,0.05065037291728241
1500,0.06380478209398424
2000,0.040716573003779725
2500,0.03826993318960414
3000,0.03679513185494115
3500,0.03664636280241411
4000,0.03602994797338872
4500,0.03360832028427252
5000,0.03428551965233235
5500,0.031873388588830716
6000,0.02990523240784657
6500,0.024665037508912732
7000,0.025805272892117745
7500,0.02455559284214723
8000,0.023654251701488653
8500,0.024419600932695268
9000,0.024663174031937407
9500,0.022729995269047325
10000,0.020243111108491606
10500,0.022438154644606165
11000,0.024881387595422643
11500,0.024984177285662025
12000,0.025385310185542947
12500,0.01960068034800566
13000,0.01930655895769457
13500,0.018617914891641472
14000,0.017965384971628952
14500,0.017654611687426866
15000,0.017540833255676683
15500,0.016264051072467336
16000,0.014886145267535048
16500,0.016353200344324366
17000,0.016766205334987905
17500,0.01616883931646186
18000,0.015990427795681193
18500,0.018420860147038993
19000,0.017984424156523505
19500,0.017744503505383983
20000,0.01733863084884703
20500,0.015960469765258528
21000,0.015597933150220103
21500,0.015551301671056655
22000,0.01590166295389655
22500,0.015090376531873716
23000,0.015254902850695765


==> data/key12_cpa_vals.txt <==
key,cpa_value
100,0.15062819368921865
200,0.12429004339169027
300,0.09341268528148094
400,0.09163369797149404
500,0.0908846919419004
600,0.08870712291184282
700,0.0956301075708911
800,0.08584872506521835
900,0.07663542037698202
1000,0.06931715015349915
1100,0.0650936989516273
1200,0.06362147673896655
1300,0.06351878674257042
1400,0.07154950745996234
1500,0.07940697855397746
1600,0.0804523214836422
1700,0.06606495077679407
1800,0.06550303187684887
1900,0.0637816372140197
2000,0.05885677279758391
2100,0.053318903757827066
2200,0.050621833420993405
2300,0.05091998994993126
2400,0.05121376597904053
2500,0.03960185311177866
2600,0.03941703885388657
2700,0.04267115689112615
2800,0.03951099817449291
2900,0.036872924784557934
3000,0.03864795674203105
3100,0.03653018518046031
3200,0.03514639791309419
3300,0.03996417763378605
3400,0.04173994916283544
3500,0.04440870565335617
3600,0.04689049773970378
3700,0.04771630115994182
3800,0.04424043147931437
3900,0.04174626789425015
4000,0.045817896114901425
4100,0.04331537425380013
4200,0.04241623863751947
4300,0.04063885178440216
4400,0.04178713951717118
4500,0.041801524016771945
4600,0.04474024963200484
4700,0.045661664863449705
4800,0.04268891141494548
4900,0.04441393106865581
5000,0.04324797841220351


==> data/key12_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11401548414251701
1000,0.07031151220244848
1500,0.08025950789455698
2000,0.07470665183950448
2500,0.05056242588524888
3000,0.04666876295148099
3500,0.04616026399611152
4000,0.05251479945919805
4500,0.044812817101110264
5000,0.04196552072293285
5500,0.03549674855132299
6000,0.0342732527089582
6500,0.03327082007426239
7000,0.03392133140649669
7500,0.03180421382994712
8000,0.03231433458362221
8500,0.03363584174137059
9000,0.033371722947028684
9500,0.02482084133501374
10000,0.026754294768323354
10500,0.022965348905308852
11000,0.02095349820262436
11500,0.019777319516906106
12000,0.020175208239114267
12500,0.020826959603910317
13000,0.020520548944784268
13500,0.01952751748654267
14000,0.018227341364344233
14500,0.017844461002128588
15000,0.018671356186552857
15500,0.019928881232323382
16000,0.017979806083001842
16500,0.01910141040931071
17000,0.021808851881957577
17500,0.019455062311154625
18000,0.017992174979878945
18500,0.02013722532423008
19000,0.018870384307218345
19500,0.01979078450299966
20000,0.020598715335201013
20500,0.02142892469894149
21000,0.019960791289949865
21500,0.019217409815901237
22000,0.019066792192801565
22500,0.018632728482715293
23000,0.019584844283408693


==> data/key130_cpa_vals.txt <==
key,cpa_value
100,0.22267790090301626
200,0.17576227721068874
300,0.13487718802303172
400,0.15002814623859526
500,0.1273963577816661
600,0.10323892819012498
700,0.11531240862949156
800,0.11194664187552672
900,0.10695668506132762
1000,0.09853271266239062
1100,0.1025082234009841
1200,0.10005581584390852
1300,0.1001385187924155
1400,0.08891301453082734
1500,0.05831723354400489
1600,0.06368518963058405
1700,0.06341636225901849
1800,0.05969593317457888
1900,0.05643767891396627
2000,0.061610418316924834
2100,0.05981699953186748
2200,0.062293611656115355
2300,0.06017140571948189
2400,0.06458670955796943
2500,0.06399857109215411
2600,0.06581348571940016
2700,0.06281189632933616
2800,0.06148261649580318
2900,0.056787985809012814
3000,0.05007773290230474
3100,0.05134302766724684
3200,0.046043536076410624
3300,0.045730860655786416
3400,0.047443580746308854
3500,0.05032695882244918
3600,0.04809368431334922
3700,0.04770597831381678
3800,0.04719234691217414
3900,0.04665889212987216
4000,0.04455630609166671
4100,0.04406677651616616
4200,0.0464749222871548
4300,0.04548531482894168
4400,0.04307059193295325
4500,0.044577054362288794
4600,0.04449781012127403
4700,0.045570604429942034
4800,0.041981727035671434
4900,0.043565869924818264
5000,0.039486824893444836


==> data/key130_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14858569342729067
1000,0.10288559977265653
1500,0.06656224668233117
2000,0.05703158392534905
2500,0.05820781171340751
3000,0.05522180691134818
3500,0.04761936025912995
4000,0.044445685418468106
4500,0.04012140048649451
5000,0.0408598966715493
5500,0.041216114327803394
6000,0.03763413678654938
6500,0.035048700992902575
7000,0.032892331464055784
7500,0.03380945332210499
8000,0.03428351175221865
8500,0.03397429075672362
9000,0.03040895380542281
9500,0.02694254141958025
10000,0.03228682476649884
10500,0.028441968258636024
11000,0.030311263114118255
11500,0.02651541039126017
12000,0.027377644635980844
12500,0.028323258176569624
13000,0.029662868111095
13500,0.029189423540481946
14000,0.02875629263098411
14500,0.027369473979260556
15000,0.02729380541442135
15500,0.027349240037630812
16000,0.026470490368404955
16500,0.02248812176398797
17000,0.02271558936933164
17500,0.022895623271061188
18000,0.02506075744104467
18500,0.02655818180790525
19000,0.025325770462940954
19500,0.02467861946705783
20000,0.024130313870746302
20500,0.02323624315034155
21000,0.023665398602356454
21500,0.02294808993219928
22000,0.02307976508338807
22500,0.022820154141044983
23000,0.023321812722165262


==> data/key131_cpa_vals.txt <==
key,cpa_value
100,0.23395630629373715
200,0.13918077956544075
300,0.1137001164438643
400,0.10756586740808645
500,0.07927439718670412
600,0.06271704326532149
700,0.07027101064881267
800,0.05694495313452812
900,0.04606686053232993
1000,0.0578403878521443
1100,0.05967933772731374
1200,0.06605152065393632
1300,0.06298928293970305
1400,0.06517583825093035
1500,0.05334432645444208
1600,0.05438727060495424
1700,0.060660217226295825
1800,0.05975736911270958
1900,0.05814057400034605
2000,0.06509008245961637
2100,0.057737344201306585
2200,0.06013543597607198
2300,0.05943118166008334
2400,0.05857592319229833
2500,0.055631231876827066
2600,0.05169516426577445
2700,0.04949887334517836
2800,0.04513973336447614
2900,0.0426935964622226
3000,0.04264908978190055
3100,0.041497086287096495
3200,0.0386152299430395
3300,0.03909341547635071
3400,0.04000338749561611
3500,0.03693693078724361
3600,0.034738447046926704
3700,0.033670717379595455
3800,0.03079254970494108
3900,0.028317723344602468
4000,0.029490002498887176
4100,0.03186530284015223
4200,0.03307616897188324
4300,0.02926701620770578
4400,0.028068952304143892
4500,0.026409322222453974
4600,0.025533991006690175
4700,0.028326406151937603
4800,0.031052109622127486
4900,0.03024153740159968
5000,0.03065213476288022


==> data/key131_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09020575981960989
1000,0.0707998577156718
1500,0.06110283512896446
2000,0.05309497384817818
2500,0.0546932267605939
3000,0.0500083631404804
3500,0.035021828209628826
4000,0.0350393145280081
4500,0.033262513539447425
5000,0.033398148246819886
5500,0.03518592921910793
6000,0.02969138691046379
6500,0.023988068883423332
7000,0.02470098050431684
7500,0.02535175149952011
8000,0.02326698060163634
8500,0.0253833042171928
9000,0.025818886639424162
9500,0.020722397598395285
10000,0.018918754173048568
10500,0.018516696533130098
11000,0.01895344472880148
11500,0.02335915036732825
12000,0.02343426859052481
12500,0.023534551636570658
13000,0.023981784103504638
13500,0.021564090718770867
14000,0.021328011010758947
14500,0.02130027904025783
15000,0.02219727558962431
15500,0.02180624811823531
16000,0.023228274041447422
16500,0.021911286588556917
17000,0.024013460866867366
17500,0.0233992720303028
18000,0.025057860003964105
18500,0.023694481348559886
19000,0.025664866619202902
19500,0.027331161370552696
20000,0.02892017972431566
20500,0.02764376934355125
21000,0.028920741613369896
21500,0.029218924040495094
22000,0.03077475159960799
22500,0.03072387605248645
23000,0.0306364638632746


==> data/key132_cpa_vals.txt <==
key,cpa_value
100,0.15534198484031805
200,0.1617999626814068
300,0.16805187435339417
400,0.07271580233307279
500,0.06324051975052526
600,0.057068922362314346
700,0.060938006686090285
800,0.06072279578749265
900,0.06115991220971213
1000,0.06706171447917632
1100,0.07660399754750515
1200,0.0736782498266617
1300,0.07559719617979044
1400,0.08041103711791597
1500,0.07035119219157575
1600,0.0679235797032922
1700,0.06470808626893366
1800,0.06734396807614883
1900,0.07809769511274776
2000,0.07766958227095755
2100,0.07977606255402456
2200,0.07394234475262261
2300,0.06963647398457357
2400,0.06742902509970788
2500,0.06781490773449349
2600,0.07029798021454325
2700,0.07613922964058817
2800,0.07117441059735112
2900,0.062442073428820855
3000,0.05853139418965102
3100,0.054474658351894384
3200,0.05085164951370605
3300,0.047864128479313955
3400,0.04460168097137604
3500,0.04167783180748465
3600,0.03936927614405589
3700,0.03837433391040869
3800,0.0401353940718666
3900,0.04098426646328283
4000,0.038847083257413706
4100,0.03817667111983875
4200,0.035269398411893756
4300,0.03610108238057444
4400,0.03515100234498238
4500,0.03573647795777937
4600,0.03403369455719739
4700,0.03451682630306737
4800,0.03594015239715252
4900,0.033724527491320905
5000,0.032924220473466624


==> data/key132_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07698777456167141
1000,0.06383580708334427
1500,0.0482847944420838
2000,0.05127570952344008
2500,0.04063119739934743
3000,0.03490689667684593
3500,0.02491800306926214
4000,0.02982208123429546
4500,0.0366291155864008
5000,0.036480091656332994
5500,0.02585585993504604
6000,0.024398298471883927
6500,0.01905354095938625
7000,0.019451679590195014
7500,0.01901522580552447
8000,0.021374912911608798
8500,0.020988580557614694
9000,0.02173020348414434
9500,0.020362519131131452
10000,0.01846130995434693
10500,0.015214958711159188
11000,0.016867173255634867
11500,0.013963258212457535
12000,0.012904926229791374
12500,0.014184678176470912
13000,0.01330345799211377
13500,0.013900270084786538
14000,0.014523666590061584
14500,0.014738447033900932
15000,0.013694424361014325
15500,0.014733242613538809
16000,0.016447285134607175
16500,0.01584765653478013
17000,0.01518108224706225
17500,0.015329115320851244
18000,0.016957136404464397
18500,0.014302726446463555
19000,0.014478002517904612
19500,0.013376453115731591
20000,0.013360215499153557
20500,0.013604309982111163
21000,0.013226264420212937
21500,0.012630353017407264
22000,0.013457348308919606
22500,0.013352943247252778
23000,0.01528400351821777


==> data/key133_cpa_vals.txt <==
key,cpa_value
100,0.23871326581241542
200,0.1554425734918736
300,0.1207112117761058
400,0.0931900544305151
500,0.085964896011013
600,0.09438417357959827
700,0.08186097677332684
800,0.07522662735385086
900,0.0778816885339388
1000,0.07100555881239286
1100,0.06314818347966326
1200,0.060749907918739174
1300,0.057683278360395863
1400,0.060723389658623526
1500,0.05313516738851857
1600,0.039375099700924725
1700,0.034337057195399055
1800,0.027695848592152173
1900,0.026866436041176205
2000,0.024705963319393606
2100,0.0256521556436519
2200,0.02327653197369154
2300,0.023031154932092915
2400,0.024243958348672354
2500,0.027433254306935877
2600,0.029753838391716157
2700,0.02944945727330681
2800,0.028481845543256147
2900,0.024197137961964446
3000,0.026821858824151217
3100,0.03193485039044163
3200,0.03154121912768752
3300,0.02730044205286458
3400,0.02753484500706481
3500,0.030818590411618347
3600,0.03399912508863225
3700,0.03484686541175549
3800,0.03401889654330419
3900,0.03213882267836565
4000,0.02877817185055051
4100,0.03341057702803492
4200,0.029750258673606034
4300,0.02886694609162764
4400,0.029388277277223
4500,0.028777577713550405
4600,0.029026095563546093
4700,0.029476111388472472
4800,0.029435486529326083
4900,0.028670468072542685
5000,0.02684342525701499


==> data/key133_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12166031889989382
1000,0.08205043142902013
1500,0.05836533401686942
2000,0.05781692595407952
2500,0.03797900179953213
3000,0.02579251132720415
3500,0.028206386989858452
4000,0.030477961997741304
4500,0.0218555122310575
5000,0.024214211453970753
5500,0.023052230236336572
6000,0.021073679967500984
6500,0.019799745141381615
7000,0.017032116872611396
7500,0.015776358969603405
8000,0.019056802505947438
8500,0.016501354123870583
9000,0.01524329156586323
9500,0.014769077747567232
10000,0.01451880540758418
10500,0.013515733131432221
11000,0.011105221320009554
11500,0.012021688050395066
12000,0.012446461672798108
12500,0.013126363414221964
13000,0.015536107250528656
13500,0.015270127235705769
14000,0.014100623029150085
14500,0.0163881269226363
15000,0.015945768582938637
15500,0.013230136994720388
16000,0.013654684428524671
16500,0.015783675020627976
17000,0.015638384223378304
17500,0.012286406704817896
18000,0.01251324862807915
18500,0.012755761805918224
19000,0.011188322562302953
19500,0.012471846893788472
20000,0.012106268420326288
20500,0.01095250572699496
21000,0.012115974522135923
21500,0.01129977525510585
22000,0.012230757925400354
22500,0.01086060914587016
23000,0.010986054939041257


==> data/key134_cpa_vals.txt <==
key,cpa_value
100,0.22603824450257642
200,0.14798699803561247
300,0.11322483721048394
400,0.10580177874838045
500,0.09021386257212431
600,0.0860197166899726
700,0.07902455379872002
800,0.08118680488957522
900,0.06946962421089799
1000,0.07063975865794382
1100,0.07607479211739324
1200,0.06533151591831113
1300,0.05095515221218536
1400,0.05668293820702963
1500,0.05196736449794908
1600,0.058205403771746746
1700,0.05835704998134598
1800,0.059070375591364674
1900,0.056768838503110354
2000,0.053906849451596336
2100,0.047577629480685474
2200,0.04380302530228049
2300,0.041184449718714
2400,0.04008638241041288
2500,0.038981243327368284
2600,0.041429988147074
2700,0.045675500197342234
2800,0.04329160976446513
2900,0.04801583840722841
3000,0.04293253823618682
3100,0.043582701361093296
3200,0.040846226953776446
3300,0.04395855633291385
3400,0.04194221448388326
3500,0.03834673724040075
3600,0.04016518960771839
3700,0.042188313614145205
3800,0.04073172003769357
3900,0.04081847188044103
4000,0.039177602809719374
4100,0.038232318724571196
4200,0.03893823683812241
4300,0.0408755506658267
4400,0.03953172849503727
4500,0.03356589963191293
4600,0.029316936892839575
4700,0.02838276466591115
4800,0.029214083515001113
4900,0.03126003135541283
5000,0.03373945760403537


==> data/key134_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14447522255937437
1000,0.0719104862132403
1500,0.0680340255947334
2000,0.05683997511822479
2500,0.049907244421428056
3000,0.04635498506736979
3500,0.04245152615838937
4000,0.040796223812149035
4500,0.036428798282554076
5000,0.03674413889144041
5500,0.03364805033992116
6000,0.031252358146872744
6500,0.02824320151573846
7000,0.024554168927537402
7500,0.02714439679405147
8000,0.025540742234769383
8500,0.025879761566039595
9000,0.02549586073001109
9500,0.02235925666948581
10000,0.022310866476696153
10500,0.022559697287331707
11000,0.02316955863178679
11500,0.023599837069624534
12000,0.02187046881140009
12500,0.023318026740807404
13000,0.021777920096946
13500,0.022241571568461807
14000,0.02361763809195
14500,0.02204275081210858
15000,0.020690195781609202
15500,0.020069115894440274
16000,0.022137358524702014
16500,0.0197262845038263
17000,0.018680282264777134
17500,0.01821948366855152
18000,0.019450189459802727
18500,0.018507389732862947
19000,0.019346275806740195
19500,0.019081480594554407
20000,0.01893742261995871
20500,0.016953890603079436
21000,0.01820806786808353
21500,0.01811473174410104
22000,0.01786987694946872
22500,0.01855914161519495
23000,0.01796468650065484


==> data/key135_cpa_vals.txt <==
key,cpa_value
100,0.20557074000969755
200,0.18632002817834717
300,0.16258814374547761
400,0.12456087647729872
500,0.11033613502914692
600,0.11616535132742153
700,0.10119794777310795
800,0.07370696575324795
900,0.07331814167717209
1000,0.07185239360053892
1100,0.060524151781283585
1200,0.06601083723089601
1300,0.0665669689238739
1400,0.06637784447096842
1500,0.05815404048479882
1600,0.054451058700946235
1700,0.0502489278258506
1800,0.049846558735094526
1900,0.05714922683543496
2000,0.061278454079254724
2100,0.06333014860162048
2200,0.04961509348370521
2300,0.05518531252707035
2400,0.05441610218324932
2500,0.04614389144429567
2600,0.04533434893419247
2700,0.042959838998199995
2800,0.042877201464825966
2900,0.03793966655367436
3000,0.03183410761120446
3100,0.03259482744521556
3200,0.030483346070633893
3300,0.03242893899585112
3400,0.034526550935222326
3500,0.03066392051628803
3600,0.028872140916926678
3700,0.029024776632800255
3800,0.02906459046824039
3900,0.028437670979085374
4000,0.029645893876546803
4100,0.02807425304663098
4200,0.026558957809616385
4300,0.029694807981262374
4400,0.029435153622345413
4500,0.02837634264050367
4600,0.028170196629065256
4700,0.024803979033588584
4800,0.022391262713364724
4900,0.023904558039075607
5000,0.024246627343951634


==> data/key135_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12649675166745794
1000,0.07158507943603062
1500,0.052824843048594805
2000,0.040831014859523805
2500,0.04148565962629806
3000,0.034535786425813224
3500,0.03043504085665466
4000,0.0353551704357049
4500,0.03900085068131437
5000,0.0430355193057144
5500,0.035377518699594754
6000,0.034636044798967494
6500,0.033674398973567436
7000,0.024101840490310028
7500,0.021103508166250146
8000,0.01975884331897937
8500,0.01937300237502658
9000,0.02092827365811851
9500,0.02077321200505149
10000,0.021187990633726214
10500,0.020302622203540246
11000,0.021414103988661438
11500,0.023384778339665836
12000,0.025859660406705953
12500,0.02756722505681798
13000,0.024577768147890387
13500,0.023857286551750036
14000,0.01962446308030667
14500,0.01794948301446044
15000,0.020010399239350562
15500,0.018102498949809358
16000,0.017514109137546596
16500,0.019006238905302644
17000,0.016028512460193347
17500,0.013695218216032087
18000,0.015149469019135393
18500,0.014946719647498741
19000,0.015945163559092215
19500,0.015416186906720508
20000,0.013214324438454956
20500,0.014422119310886073
21000,0.012921996601299722
21500,0.013187287867849434
22000,0.01255009672952335
22500,0.012912024451999663
23000,0.0117874440721503


==> data/key136_cpa_vals.txt <==
key,cpa_value
100,0.28639231548478733
200,0.13978833682335653
300,0.14816493277105097
400,0.09611471391150234
500,0.07626353664114928
600,0.0664840496465937
700,0.04480012131621815
800,0.05946444746677158
900,0.05251776882444447
1000,0.05813124008001643
1100,0.051688784150825014
1200,0.05854546445922827
1300,0.052220178696822724
1400,0.04103776490790047
1500,0.038549168637008434
1600,0.046138344435532996
1700,0.03845228674111045
1800,0.03670062870259965
1900,0.03553618070127701
2000,0.036281688437043796
2100,0.03444496222174024
2200,0.035618029863985906
2300,0.036601871655872295
2400,0.026405215505095458
2500,0.029822414752393972
2600,0.03134318415619561
2700,0.03271873507438527
2800,0.03123318771431746
2900,0.030886097276602544
3000,0.0256760686748031
3100,0.02721746778345148
3200,0.025099236856296746
3300,0.023366491562787643
3400,0.023851240509191792
3500,0.03009589030434373
3600,0.026324325836191084
3700,0.026344928816629115
3800,0.026593476346941265
3900,0.028118192768777642
4000,0.03140401401769406
4100,0.03301341311505978
4200,0.03206693844215439
4300,0.03062616402837481
4400,0.03178226002338761
4500,0.03386310390784416
4600,0.031018131005606814
4700,0.029793811886076153
4800,0.02748668897857864
4900,0.026889954238669123
5000,0.027065126291937077


==> data/key136_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06504884043633465
1000,0.061796607403857395
1500,0.059743100519763545
2000,0.047926478456038916
2500,0.03624265752339791
3000,0.031462762407937564
3500,0.02791467151509238
4000,0.03554023608592596
4500,0.037249275567422344
5000,0.02831489504266815
5500,0.022569102150353678
6000,0.019915875928567382
6500,0.017061095809933046
7000,0.018015417469718686
7500,0.015853336974812515
8000,0.01832470768907934
8500,0.017291618728357598
9000,0.017786675722105173
9500,0.016741699911204073
10000,0.016198032387658896
10500,0.016455795205076864
11000,0.013527011409180553
11500,0.012451836046243626
12000,0.012056680966349686
12500,0.009787506848703878
13000,0.012818381661640153
13500,0.016729475526569438
14000,0.020032615777991217
14500,0.019641614305384
15000,0.018810655489026083
15500,0.01887686038532087
16000,0.017407101421655264
16500,0.016028579813909545
17000,0.014024308967382862
17500,0.017785767341157766
18000,0.018303654057399324
18500,0.0147344992371886
19000,0.013163886211199871
19500,0.013094590318434532
20000,0.013487232351311317
20500,0.013093884291123528
21000,0.014368770911583787
21500,0.013781306144805272
22000,0.014017303833826829
22500,0.015002123126684419
23000,0.015101744314861837


==> data/key137_cpa_vals.txt <==
key,cpa_value
100,0.25953057357739306
200,0.2113893765599098
300,0.14425562702173375
400,0.1166334212062569
500,0.12906650720763668
600,0.09908604683619163
700,0.10205834022598596
800,0.09615306931849113
900,0.0915660114948623
1000,0.08077161610528776
1100,0.0816025085289526
1200,0.07617215493499678
1300,0.0764131108383544
1400,0.07216593141353432
1500,0.07877325684736702
1600,0.07004497905633279
1700,0.06829921486530785
1800,0.06487677927916308
1900,0.07102147153840396
2000,0.06645067430352262
2100,0.057420321990976596
2200,0.05226970487739502
2300,0.04543063091295318
2400,0.040996245981653655
2500,0.04321828189761971
2600,0.04859462666775986
2700,0.04002137669812631
2800,0.04426748127379678
2900,0.04494804718179918
3000,0.04398286490446936
3100,0.0413349913700065
3200,0.04332204522896781
3300,0.042203896821675635
3400,0.03827311870254324
3500,0.03851866273249204
3600,0.03920765244666612
3700,0.03692207610357914
3800,0.03822494915869834
3900,0.039725400704928464
4000,0.037851437421466176
4100,0.03556830889234781
4200,0.03325237034034428
4300,0.03638055809106231
4400,0.038828058307926176
4500,0.04091139223507296
4600,0.040920816735222014
4700,0.040321086925565165
4800,0.04070308565692241
4900,0.04025785609617263
5000,0.04123797150152143


==> data/key137_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10592560497222647
1000,0.09287035559636589
1500,0.06673898237563573
2000,0.054190685121361264
2500,0.052322928087085344
3000,0.05819021233626677
3500,0.054382112221617894
4000,0.04530356252593655
4500,0.04961613695249449
5000,0.04563520473953909
5500,0.040714042734094236
6000,0.04106512504090752
6500,0.03834494098346576
7000,0.039766378199945294
7500,0.03974944905954624
8000,0.038447164299880085
8500,0.0381698751990736
9000,0.03870680672644184
9500,0.03386908023380348
10000,0.03152214138165149
10500,0.03302827504100907
11000,0.03075893154714776
11500,0.029798115626765778
12000,0.02802451424598094
12500,0.029392892312894374
13000,0.029870298320970004
13500,0.0273354157699666
14000,0.02456342579791371
14500,0.023425867903317802
15000,0.022973243529718246
15500,0.02270901994351749
16000,0.02298169368426526
16500,0.020947897229968045
17000,0.017777484854117537
17500,0.019432887100609152
18000,0.019461723149088315
18500,0.019208678820724485
19000,0.019990276329279386
19500,0.019418879442362882
20000,0.019373039010513234
20500,0.01783822396598671
21000,0.017339455754018348
21500,0.018437057058894767
22000,0.017846271094880913
22500,0.01779227177636609
23000,0.0178817682932791


==> data/key138_cpa_vals.txt <==
key,cpa_value
100,0.22806430118818133
200,0.19196900566081315
300,0.18923336951246114
400,0.1471856219057604
500,0.11233053386516083
600,0.09917536361586761
700,0.10172948871322054
800,0.07120946922154592
900,0.08163094918194469
1000,0.0734258100996994
1100,0.0747942328920285
1200,0.0744809177902028
1300,0.06915341173133083
1400,0.0652880040704758
1500,0.07559378216392658
1600,0.07069060670920613
1700,0.053014943551602425
1800,0.053476967067471924
1900,0.04775371172451143
2000,0.0552345472129554
2100,0.05174442993824538
2200,0.05019001825941264
2300,0.047806193927414586
2400,0.051084465736558116
2500,0.043113824384599736
2600,0.045325259168586124
2700,0.03976227098037381
2800,0.03584200416408272
2900,0.03376659208943411
3000,0.033596062862192425
3100,0.035116008241590335
3200,0.03817397019450042
3300,0.034302131401544256
3400,0.03707481169449232
3500,0.043243564156144394
3600,0.04480555659055106
3700,0.04659222188956167
3800,0.04751168744500726
3900,0.05024539608001023
4000,0.05175777674297302
4100,0.04740222238549001
4200,0.04452810203084426
4300,0.04163276930089216
4400,0.037754745990726875
4500,0.03921319876909783
4600,0.04060847201146323
4700,0.04122454086108698
4800,0.04069620049621917
4900,0.03841318846420421
5000,0.03912947910272534


==> data/key138_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06929907135072562
1000,0.07538848116253394
1500,0.049231227005160624
2000,0.04858726964806619
2500,0.0467464121072391
3000,0.04415808722471276
3500,0.04500748799361061
4000,0.03545777561593576
4500,0.043241711263462525
5000,0.03930336418597411
5500,0.03606477589779716
6000,0.031236893391194856
6500,0.028866259976132343
7000,0.02776043888722128
7500,0.023379687865569484
8000,0.023502555526197632
8500,0.02076062121685609
9000,0.01803274802680017
9500,0.022217030557410096
10000,0.017414205535835624
10500,0.015928650088043755
11000,0.01674342152454644
11500,0.018246670864175682
12000,0.01553805561447301
12500,0.017378477241730514
13000,0.017445448858497192
13500,0.01575032238674421
14000,0.01733518239399402
14500,0.018340937409505497
15000,0.017151631962240316
15500,0.019630501348826393
16000,0.0193392184906116
16500,0.018163358145601712
17000,0.019642646168442513
17500,0.017275999274398532
18000,0.016057876834023207
18500,0.01458185747056115
19000,0.015334122423707965
19500,0.015760113439094548
20000,0.016275067504522296
20500,0.01549492334802785
21000,0.015977501759690618
21500,0.016752081215117925
22000,0.015552680640790772
22500,0.015651749475289668
23000,0.016739747809825012


==> data/key139_cpa_vals.txt <==
key,cpa_value
100,0.40124997099069976
200,0.28607222067734067
300,0.20362857485101046
400,0.2140197723417696
500,0.15488689079673845
600,0.13163160045661593
700,0.14417035086196336
800,0.12157282949192928
900,0.10996873579309366
1000,0.09071403560569137
1100,0.08325582081111166
1200,0.08028834902362225
1300,0.07660796184379745
1400,0.06835446550167115
1500,0.06813740881903534
1600,0.0710763646646939
1700,0.07025554630727426
1800,0.06196739161067161
1900,0.05946918728062286
2000,0.05648102100062886
2100,0.051215875819788904
2200,0.05108294510505402
2300,0.04956781154567923
2400,0.05689955314103479
2500,0.05364116783467765
2600,0.05321802537397687
2700,0.053249216674905474
2800,0.04961914524317923
2900,0.04996374883576747
3000,0.04882321838844418
3100,0.047404900987691276
3200,0.04617843246990069
3300,0.04336509792344845
3400,0.04184577994760135
3500,0.037639164011776804
3600,0.03776771189871084
3700,0.03054712939719751
3800,0.03521946356233418
3900,0.03531790228400627
4000,0.03293544997295207
4100,0.03295753724916332
4200,0.03182923593800319
4300,0.031600298484246205
4400,0.032286352603120703
4500,0.034781023736626254
4600,0.034886550248440985
4700,0.03620784786439338
4800,0.03355231811924199
4900,0.034852946424270594
5000,0.03549679396931944


==> data/key139_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10197193470231168
1000,0.05993624636704651
1500,0.06960480098888308
2000,0.07208871958844187
2500,0.05845436971705404
3000,0.04157810739359955
3500,0.03914293357858347
4000,0.04300988496929387
4500,0.03738753968195129
5000,0.02921919280851622
5500,0.0289673879801562
6000,0.032968389110206636
6500,0.03317641805086862
7000,0.02913594493556379
7500,0.025529888193759835
8000,0.02245824946537635
8500,0.023287071794030063
9000,0.026390296015288753
9500,0.02977279055137759
10000,0.03310830507297521
10500,0.03312720582421262
11000,0.0353996272586158
11500,0.03732685586973319
12000,0.038394679405517024
12500,0.036952550681231565
13000,0.036155901365116414
13500,0.03674860996848958
14000,0.03723485807364709
14500,0.036723078846417276
15000,0.03814471362291366
15500,0.040424955373080974
16000,0.03940298712828757
16500,0.03835999602751136
17000,0.03935050544673036
17500,0.03696531853777467
18000,0.036179805678392976
18500,0.03646618091876704
19000,0.03649619032557864
19500,0.035336168542397184
20000,0.03564403401069589
20500,0.03526003630447046
21000,0.03489682848032585
21500,0.03591742302097619
22000,0.03543141648558213
22500,0.03510632304978892
23000,0.033942903598057315


==> data/key13_cpa_vals.txt <==
key,cpa_value
100,0.2993873920941386
200,0.18389316842127554
300,0.15087546055019888
400,0.13238665275960107
500,0.10909038389940082
600,0.09096728912616041
700,0.09340121024894893
800,0.08012495296855973
900,0.07795714293935861
1000,0.07806131811456485
1100,0.0683061841477937
1200,0.06436375594709803
1300,0.05188840456646421
1400,0.04430141722818247
1500,0.04617286912807451
1600,0.04524136763345937
1700,0.036185553671494036
1800,0.03442561683319823
1900,0.03731407683907154
2000,0.036337900422875595
2100,0.03780582775152002
2200,0.038870490019949494
2300,0.04437088990180805
2400,0.0438549515965168
2500,0.04258322831412501
2600,0.03892494939373449
2700,0.037451122083850354
2800,0.03664168725124952
2900,0.03186351231334384
3000,0.030080689733232975
3100,0.029999583793008426
3200,0.0328990354192548
3300,0.03098064738284689
3400,0.02889252504730878
3500,0.03202131071545033
3600,0.031629046613482335
3700,0.03416872636625175
3800,0.03324939390982661
3900,0.034971943875296965
4000,0.034716196261103345
4100,0.03314507735767025
4200,0.033182710327189724
4300,0.03698819582404253
4400,0.0355902860736876
4500,0.034228466848750375
4600,0.02873567935223345
4700,0.0253609736014989
4800,0.02466488820593375
4900,0.023273390270271206
5000,0.024468458449224625


==> data/key13_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08898969480932968
1000,0.072646741255446
1500,0.04204064328018304
2000,0.03824517940181847
2500,0.05164944229756171
3000,0.04358851833557711
3500,0.04230190078417583
4000,0.05096933212042226
4500,0.042671485032556404
5000,0.031057068410896546
5500,0.028106954214079487
6000,0.025787437683725378
6500,0.023487908961995686
7000,0.026561677692084368
7500,0.024727770769711402
8000,0.021651030258523444
8500,0.020089108884075856
9000,0.01946885986424159
9500,0.01853043545419675
10000,0.02031505279839921
10500,0.019913553583046546
11000,0.019263249853994805
11500,0.014555504407505932
12000,0.01395217880636271
12500,0.015433229992591608
13000,0.01463195148058413
13500,0.014490874585438874
14000,0.013230921985989538
14500,0.012043768250423527
15000,0.011047300580696967
15500,0.011417023400985077
16000,0.01107565854522616
16500,0.01115931460421801
17000,0.010006843973997119
17500,0.010882392620637112
18000,0.011217063429338153
18500,0.011531169297869499
19000,0.011611327054403998
19500,0.011797412559283463
20000,0.010789502714190683
20500,0.01014984768458425
21000,0.010653559619537904
21500,0.01124752549478446
22000,0.010258661817170944
22500,0.010527211272140161
23000,0.011217792935192707


==> data/key140_cpa_vals.txt <==
key,cpa_value
100,0.2732638481144389
200,0.14575438675480115
300,0.10539324079358414
400,0.08508118596590164
500,0.07160252945535131
600,0.07219514789937363
700,0.0893395549703749
800,0.08935848047179186
900,0.09433273553943078
1000,0.08785025667795467
1100,0.07048656740393328
1200,0.06465761403102262
1300,0.06325960850931679
1400,0.06774745188194624
1500,0.0668942399588185
1600,0.057228449660978495
1700,0.0520310814927103
1800,0.04912781805088778
1900,0.04593734032632215
2000,0.049384454990225556
2100,0.04387909405524492
2200,0.04336446104011326
2300,0.034277986480439414
2400,0.03813123237966198
2500,0.033938697214140806
2600,0.04223599689611354
2700,0.04559514502474371
2800,0.04272269639999776
2900,0.0516500974058931
3000,0.04894630362267653
3100,0.04844693221506943
3200,0.04306791802718034
3300,0.04410496958533907
3400,0.045124619132428344
3500,0.047143446124718554
3600,0.04529249554734811
3700,0.043272379433720635
3800,0.04326189598108804
3900,0.0446405856121016
4000,0.0418838370500567
4100,0.041063818114970556
4200,0.04160848289934478
4300,0.044520768091119954
4400,0.044114471939490606
4500,0.0474054240717874
4600,0.04642175755929853
4700,0.042750287868690826
4800,0.04030455557731882
4900,0.04074612769751359
5000,0.036780714741800453


==> data/key140_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09931603620256957
1000,0.08158332419152131
1500,0.06381110239604017
2000,0.052780317752095574
2500,0.03269665821543631
3000,0.03505044499635527
3500,0.03350794643126275
4000,0.029078461662776448
4500,0.031193575597536487
5000,0.027389054977720265
5500,0.023943555526139998
6000,0.0243488296947437
6500,0.024081985515021782
7000,0.025131915940916138
7500,0.025676015562868342
8000,0.027694953289406247
8500,0.02837668244503686
9000,0.030293289836629038
9500,0.0330991838496126
10000,0.032869184494614345
10500,0.031141317172728507
11000,0.026704948943057718
11500,0.02532419479377859
12000,0.023784808206656256
12500,0.020959032157768717
13000,0.019056418026804002
13500,0.01593318577351683
14000,0.01720100589136765
14500,0.017441310266097826
15000,0.017736970681160327
15500,0.016988673101884587
16000,0.017209277363235187
16500,0.016704107543737794
17000,0.016764209459950392
17500,0.016594420849592197
18000,0.01576803699818595
18500,0.01660598551767057
19000,0.017719674538410248
19500,0.01904575062622605
20000,0.019771669996398934
20500,0.019384308770734854
21000,0.020619349031074794
21500,0.019818248765652798
22000,0.018352092234559192
22500,0.018567640004655276
23000,0.01721728185923849


==> data/key141_cpa_vals.txt <==
key,cpa_value
100,0.13054411350155076
200,0.11808831526752292
300,0.13072313747629233
400,0.1266797096080364
500,0.08600506862749616
600,0.08859741972053017
700,0.08475384278145587
800,0.07143282268060351
900,0.061189893160352296
1000,0.054784566064889004
1100,0.046339008792876175
1200,0.05628571710041061
1300,0.0550424875422712
1400,0.051001974313745986
1500,0.05353256616958263
1600,0.05405582774418525
1700,0.05281233808257643
1800,0.042026214897911265
1900,0.047090444349605215
2000,0.04429891796387681
2100,0.043846209605679635
2200,0.042881475827687345
2300,0.04611186677001234
2400,0.0437894221155194
2500,0.03798007872341369
2600,0.035929449893149945
2700,0.03471159210009324
2800,0.03562335065165388
2900,0.03950456744987738
3000,0.04010683585060088
3100,0.03800107097839611
3200,0.03382559095714481
3300,0.03454202582438577
3400,0.030392641462249917
3500,0.03298303804306242
3600,0.03233299400244944
3700,0.030266559080997044
3800,0.025626062664114112
3900,0.02683239638607445
4000,0.027641584194182185
4100,0.023639832349703523
4200,0.024148498967736236
4300,0.025368672799782967
4400,0.024150191977014263
4500,0.024111408968307158
4600,0.02403101071455751
4700,0.025892102014803665
4800,0.022050728490003044
4900,0.019974779943084917
5000,0.021133113646810857


==> data/key141_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0872054015195407
1000,0.10157550783796226
1500,0.0768909318949509
2000,0.06433153861575296
2500,0.047846061810248114
3000,0.04573382392072435
3500,0.04304210041486095
4000,0.039518818125487735
4500,0.03527467840783493
5000,0.028722579084691606
5500,0.024980818510857802
6000,0.021589400693261717
6500,0.016584479935742635
7000,0.014714201885195444
7500,0.01582405493889577
8000,0.01676464902333193
8500,0.01667167984367625
9000,0.01744682649659106
9500,0.020487550233015527
10000,0.020830132987826006
10500,0.02521696280044358
11000,0.02731263627731008
11500,0.027738429778865044
12000,0.028598222973728226
12500,0.02849207322228427
13000,0.028038265266369756
13500,0.025840843518170356
14000,0.027387209498422098
14500,0.025777025373300434
15000,0.023342808750686672
15500,0.02320305289575479
16000,0.02347899603789185
16500,0.022165659785056864
17000,0.024043345312789108
17500,0.025450628510557998
18000,0.025936995606383486
18500,0.02400071890474646
19000,0.024700375712460542
19500,0.023575552126709493
20000,0.023278844158959346
20500,0.02358769554749615
21000,0.02355138683319975
21500,0.023375716121055993
22000,0.023569648150108622
22500,0.02379922195435845
23000,0.023042616900732733


==> data/key142_cpa_vals.txt <==
key,cpa_value
100,0.2296717532578715
200,0.16637211162519516
300,0.11344092195174048
400,0.13874056010184652
500,0.09684167628740638
600,0.08298406353794453
700,0.07682771692138077
800,0.07253274656230187
900,0.06479900435803776
1000,0.060975841915361234
1100,0.07053473724074166
1200,0.05432598501290424
1300,0.054935285443778833
1400,0.05659319296229492
1500,0.055082044373441975
1600,0.057709141035665094
1700,0.05767956541997214
1800,0.050769201982360054
1900,0.05378059645368375
2000,0.04272951074916693
2100,0.04156997935199947
2200,0.038676269163935656
2300,0.041549923203924775
2400,0.037578295944498755
2500,0.04400221889511483
2600,0.046186213033296494
2700,0.04670523136843079
2800,0.04308795129521173
2900,0.04675911883205584
3000,0.04680923682353386
3100,0.04433674683961033
3200,0.042185769125445666
3300,0.04161178140283617
3400,0.04193126524590417
3500,0.03759452612146724
3600,0.03747075997865194
3700,0.037912737300003246
3800,0.039514253923967624
3900,0.041623194001847406
4000,0.048906859318668644
4100,0.04807238313363795
4200,0.04771343891447135
4300,0.04696895594983246
4400,0.04900509151050161
4500,0.04416770189496187
4600,0.04789056907582584
4700,0.045975780555698086
4800,0.04561019518298978
4900,0.04136113096048563
5000,0.03611141208652271


==> data/key142_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0807002560255526
1000,0.08815118051476302
1500,0.06623872885310703
2000,0.061924035345610945
2500,0.055151589579954204
3000,0.03948322573553255
3500,0.03267950213627968
4000,0.03450548516454964
4500,0.039696160135182394
5000,0.03551173015113547
5500,0.03473622003002061
6000,0.030274671622672663
6500,0.030058485693733972
7000,0.029005553570387154
7500,0.027417571951751454
8000,0.023668721210106186
8500,0.025659489075698948
9000,0.02765587269895813
9500,0.02546657187495403
10000,0.024541778982939695
10500,0.023867450821973397
11000,0.024275414699930192
11500,0.02368037160226162
12000,0.02185228718087835
12500,0.018815562908498916
13000,0.020032048999913673
13500,0.019988330639048597
14000,0.018885881245929142
14500,0.018726784991064168
15000,0.01884167704193413
15500,0.018436469188628346
16000,0.016300829654691713
16500,0.01670139023984015
17000,0.016664052282082353
17500,0.015078883523635773
18000,0.015405276139641712
18500,0.01602247137539036
19000,0.016707829273118566
19500,0.017244306056009313
20000,0.017374030480404902
20500,0.018708955200154163
21000,0.017558948819218226
21500,0.016644415176238027
22000,0.016675341087458124
22500,0.017104174097406645
23000,0.01668583204322119


==> data/key143_cpa_vals.txt <==
key,cpa_value
100,0.21910045025923533
200,0.17738749684853378
300,0.13842205378438055
400,0.1347756505725749
500,0.13304331949325632
600,0.11699661610972364
700,0.10208843805767588
800,0.09167052623747331
900,0.06858339911513958
1000,0.06831524892018515
1100,0.06686528732845938
1200,0.08029136825661981
1300,0.08096090040579484
1400,0.07316464535708439
1500,0.07361920333228784
1600,0.06821049490818759
1700,0.06593271901300325
1800,0.061350038045756373
1900,0.06258286066511286
2000,0.05667765030365006
2100,0.04854240690966661
2200,0.04400577283706687
2300,0.05033260864781574
2400,0.05073181052541834
2500,0.051293592104982265
2600,0.04701638653412571
2700,0.04405605486379803
2800,0.04457839815001908
2900,0.0472512100850234
3000,0.042950604688997036
3100,0.040319787080484885
3200,0.04614594938195867
3300,0.042039090777044985
3400,0.03888766676782923
3500,0.04038882199583525
3600,0.03783676087906009
3700,0.036746604231721415
3800,0.03636741948303932
3900,0.03384988882802219
4000,0.03338343046604965
4100,0.036486857659169106
4200,0.03549928263939453
4300,0.037551811508621594
4400,0.03341749010494496
4500,0.037066268701284204
4600,0.03835281883690636
4700,0.03522874307906968
4800,0.03529658565025777
4900,0.03453116374261379
5000,0.03682595061179895


==> data/key143_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12404449636186587
1000,0.08138790817756973
1500,0.062383453520795246
2000,0.052234455110107963
2500,0.050003965509707246
3000,0.04832806395487327
3500,0.048058967263347456
4000,0.04056443546239528
4500,0.03633729735972634
5000,0.029767466244757294
5500,0.03192836485268913
6000,0.027807441005405817
6500,0.022831525459628018
7000,0.02578181654921628
7500,0.02750779741556201
8000,0.0238990873030141
8500,0.024226559039043295
9000,0.022817906657278925
9500,0.02549948484742401
10000,0.028541896227902812
10500,0.022207751227182264
11000,0.02097184674913947
11500,0.02047411979401478
12000,0.020426294197902692
12500,0.018166512735696912
13000,0.01754161863409634
13500,0.0180114160273096
14000,0.017033984491241817
14500,0.014438200449180635
15000,0.014315891904015868
15500,0.015316176972408046
16000,0.017003157220616905
16500,0.01711660893672441
17000,0.0170899461300995
17500,0.018530032548616713
18000,0.015992990021600886
18500,0.017802524180546363
19000,0.016728227367744593
19500,0.016468566664742085
20000,0.017633423843955706
20500,0.01676498594231605
21000,0.015482696731087854
21500,0.015776503422069765
22000,0.013453205622699355
22500,0.013792717577791883
23000,0.013711094412002087


==> data/key144_cpa_vals.txt <==
key,cpa_value
100,0.21061240415899624
200,0.12543700423426984
300,0.11640722801079295
400,0.1042248531909986
500,0.06377509904606671
600,0.0693893939323353
700,0.08107917123983405
800,0.08347298944921311
900,0.09874339323908926
1000,0.08280905231495865
1100,0.073234342703896
1200,0.04835566506533705
1300,0.055972215372114574
1400,0.05114672611786539
1500,0.05134504162085271
1600,0.044484713742811856
1700,0.05134222214900496
1800,0.04419400642384558
1900,0.04243876991836089
2000,0.0501986951137785
2100,0.04595702443769796
2200,0.04405925988698637
2300,0.04389013327976897
2400,0.04517797978785748
2500,0.04389019668134511
2600,0.044192198364734106
2700,0.043187429725290535
2800,0.044638438824562324
2900,0.038024817981110626
3000,0.03655625247113853
3100,0.033901631589726616
3200,0.03621277465596482
3300,0.03709581754635173
3400,0.03260926634799795
3500,0.03225351373901259
3600,0.033021117762961176
3700,0.03424132897710162
3800,0.034842293381086874
3900,0.031880159438859364
4000,0.03225721267352046
4100,0.029790838920207997
4200,0.03365990060048814
4300,0.034234536409593085
4400,0.03394102924523794
4500,0.037114926953800836
4600,0.037728951511837944
4700,0.04107930292321092
4800,0.03929236558467815
4900,0.03844954781685151
5000,0.03994356395344258


==> data/key144_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.04508095987555049
1000,0.051987360499238335
1500,0.047695761874639996
2000,0.042320497527816844
2500,0.04418625049123434
3000,0.04169954850382784
3500,0.04833644026719585
4000,0.052703068665388694
4500,0.050647924561651285
5000,0.04193829544901856
5500,0.03755416039457759
6000,0.032482694373868866
6500,0.031671479877657296
7000,0.02916053027800309
7500,0.027713747461862552
8000,0.027598031946319095
8500,0.025496016116267416
9000,0.028040026909180185
9500,0.032956633978618144
10000,0.03143812681616636
10500,0.031501079946120385
11000,0.02983602550103943
11500,0.030208271490375128
12000,0.03243588844726751
12500,0.03312484625147416
13000,0.03350746374492119
13500,0.03293558562783829
14000,0.03448228752327593
14500,0.035099294099365144
15000,0.03540114653503088
15500,0.03498993179364007
16000,0.03271685499801279
16500,0.03329481957856563
17000,0.03201023457959589
17500,0.03533653486382766
18000,0.034093976304402876
18500,0.03484276594183295
19000,0.03635011474535039
19500,0.03734364406491581
20000,0.036611651491614564
20500,0.03550270003327307
21000,0.03556697085798652
21500,0.03548281046623345
22000,0.03692969812246817
22500,0.036340394679117906
23000,0.036193721950733365


==> data/key145_cpa_vals.txt <==
key,cpa_value
100,0.2448627327504567
200,0.11373969030836352
300,0.12065794455413571
400,0.1093119388041245
500,0.10080637474203016
600,0.08080433703535475
700,0.06002781286031919
800,0.06186642475862852
900,0.05994589375739786
1000,0.07807169605311391
1100,0.07329640350823219
1200,0.07187748641967466
1300,0.07587601295931218
1400,0.07665291626408052
1500,0.0738823222488466
1600,0.08083838835915089
1700,0.07380882571755969
1800,0.08119714954382493
1900,0.07061861850474514
2000,0.06743384272999234
2100,0.06746317959098684
2200,0.07044087301888614
2300,0.0691624257516056
2400,0.06644805688267398
2500,0.06200463034675485
2600,0.054683760287741016
2700,0.05951092614541323
2800,0.05142981853717123
2900,0.05250102794521357
3000,0.04919942398333656
3100,0.05566030273012602
3200,0.05063133177975264
3300,0.05071200506203955
3400,0.045949909051600415
3500,0.04393440963592848
3600,0.04394725349179516
3700,0.04177439284707046
3800,0.0409922348146665
3900,0.041221730041734496
4000,0.041944383977861675
4100,0.0391416130371533
4200,0.03660700546881092
4300,0.03780116047603643
4400,0.03817104821021761
4500,0.0376218764132307
4600,0.03611379157653717
4700,0.033392990975209695
4800,0.03233243728281896
4900,0.031480843345850815
5000,0.03126581783300869


==> data/key145_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10972762551527342
1000,0.05267396325535424
1500,0.043847870693069196
2000,0.048730307997693754
2500,0.045081341647091
3000,0.03519377592958906
3500,0.03606299319193357
4000,0.03750760344922154
4500,0.03465220750999949
5000,0.03510445871586206
5500,0.02721978154569289
6000,0.028397239812039225
6500,0.026523383031697025
7000,0.027537026243997197
7500,0.02464395322074264
8000,0.023395623771063783
8500,0.023173643148393087
9000,0.022549414542815175
9500,0.02071168255184056
10000,0.015857769474577937
10500,0.016790866794328455
11000,0.017977866497060496
11500,0.019675744290725924
12000,0.019495111670243672
12500,0.019490801175429267
13000,0.019116108088317107
13500,0.019653755032889186
14000,0.020856496866545778
14500,0.02100090614022391
15000,0.020114972078855688
15500,0.018938619825034024
16000,0.020013747422706674
16500,0.022124296532402925
17000,0.02090670910637136
17500,0.01926350310486517
18000,0.020581812832298575
18500,0.020354702551350714
19000,0.019650674177449076
19500,0.019808300899752062
20000,0.020709562737896398
20500,0.019796969323507514
21000,0.02013329002277621
21500,0.01910073066351279
22000,0.020045896418945917
22500,0.01941238357850516
23000,0.019136974131880372


==> data/key146_cpa_vals.txt <==
key,cpa_value
100,0.27768627587142714
200,0.11507461208316816
300,0.11548982144421217
400,0.09302228145720288
500,0.10138724924782058
600,0.08028367952352929
700,0.09250845008891405
800,0.09414997135430013
900,0.08902021663508779
1000,0.07847698234254089
1100,0.06774148501370719
1200,0.06268431927795283
1300,0.04724061237147352
1400,0.05128882322134813
1500,0.039731741498455854
1600,0.039698573121566966
1700,0.03695390521684216
1800,0.040349498392824874
1900,0.041323164468483754
2000,0.032867110755970756
2100,0.03358534129864614
2200,0.03367317648771127
2300,0.03281473221907838
2400,0.03751285889064722
2500,0.0395106068072337
2600,0.03868101317165859
2700,0.038632658805053545
2800,0.03871588981508882
2900,0.04068871488762583
3000,0.03590991689411341
3100,0.034530548741295235
3200,0.03460193079647574
3300,0.033844770535870934
3400,0.03680169724462736
3500,0.0369569098677959
3600,0.03129449933658705
3700,0.0289662550230413
3800,0.02678125107429016
3900,0.030080692437262746
4000,0.02953468972120705
4100,0.028507148870348085
4200,0.028505869990406763
4300,0.030487914405813783
4400,0.03350003551683057
4500,0.03609051957836752
4600,0.03643525794122536
4700,0.03659780512750485
4800,0.03931555528868414
4900,0.03969137343060365
5000,0.04123399090207889


==> data/key146_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07180068913200713
1000,0.07394383127765783
1500,0.04509120502472335
2000,0.05847742880495173
2500,0.0609346104835803
3000,0.056090825921268975
3500,0.05680084059950856
4000,0.046122101150335285
4500,0.05235914402803506
5000,0.05404148709729033
5500,0.04964346708340813
6000,0.04472139374316256
6500,0.03947444707074004
7000,0.035778267733773066
7500,0.042404340670841804
8000,0.042717617671867096
8500,0.04279670054965829
9000,0.03686480580486407
9500,0.04042842866804301
10000,0.03673570745482558
10500,0.03584690366161871
11000,0.03494512919991364
11500,0.03160958156012023
12000,0.029910690186449294
12500,0.028217883478519293
13000,0.02775101734705676
13500,0.028854820085092932
14000,0.02836913835512915
14500,0.029745647531250988
15000,0.027939072555498684
15500,0.028262185213311752
16000,0.02722835717147962
16500,0.02745937474315252
17000,0.02659407575583973
17500,0.027564982446819444
18000,0.02800477809742218
18500,0.02995830775788648
19000,0.028961957881072517
19500,0.026611182608578206
20000,0.02619952575426878
20500,0.02443362359457813
21000,0.024153683401047413
21500,0.02451459561295296
22000,0.022982943059317966
22500,0.023134589688969583
23000,0.022323970475094983


==> data/key147_cpa_vals.txt <==
key,cpa_value
100,0.22731788126503172
200,0.14201814756885106
300,0.12415216827875084
400,0.10090070151778634
500,0.11489799574185448
600,0.11744653001834056
700,0.0985645887419615
800,0.08019747624569984
900,0.06479082933458144
1000,0.07064547415498101
1100,0.06590724977205127
1200,0.0696361053607603
1300,0.06754306338581566
1400,0.06239230234913022
1500,0.06692353986772005
1600,0.05824426077442197
1700,0.05652079656312251
1800,0.05479294733890896
1900,0.053725135671807395
2000,0.05856492669297677
2100,0.05737082011477428
2200,0.056431223371621306
2300,0.05355280592896865
2400,0.05166233976241741
2500,0.050818537473645425
2600,0.04869649189116746
2700,0.0411574649447737
2800,0.04228194370683644
2900,0.04306388589952889
3000,0.04332761615798198
3100,0.042792444103554726
3200,0.04348400960110612
3300,0.04245144148463932
3400,0.04524465470551578
3500,0.047399568102918704
3600,0.046221125068398435
3700,0.04747800295678451
3800,0.04523683993004382
3900,0.04147637541144132
4000,0.04343059518733401
4100,0.0437062148897538
4200,0.04069810774607469
4300,0.03727520097235417
4400,0.034329734600407
4500,0.03122953104760959
4600,0.029384543310203397
4700,0.028097404563460663
4800,0.028064648739144465
4900,0.028511018177974405
5000,0.02889880516991786


==> data/key147_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.16060446148913796
1000,0.10297008962668978
1500,0.08083980910608697
2000,0.053305019150866176
2500,0.05063158084354866
3000,0.04050046551447476
3500,0.03884839247534091
4000,0.03730661560894883
4500,0.030640940707875524
5000,0.03486174833708359
5500,0.030998271045496847
6000,0.031488732945133165
6500,0.029982172603717813
7000,0.03165224098969521
7500,0.028851065036511362
8000,0.02640248795374642
8500,0.02635190118029979
9000,0.024481281710990933
9500,0.024706884236746787
10000,0.025006595347532697
10500,0.023666322330575328
11000,0.02277416737327096
11500,0.018820971105274188
12000,0.018338028693741015
12500,0.015355786247140816
13000,0.014697681206529234
13500,0.01633902769947146
14000,0.016351965139758236
14500,0.012697294292733466
15000,0.013658482262137549
15500,0.013937679931517965
16000,0.013016023372695359
16500,0.012973396505374775
17000,0.011845595466965326
17500,0.010806155377598952
18000,0.010947840636422259
18500,0.009724657033486055
19000,0.009973634645101766
19500,0.009960687176833313
20000,0.00996093723417995
20500,0.011217692901757736
21000,0.011601108761384546
21500,0.012977458510895575
22000,0.01193120254034504
22500,0.012617564610678717
23000,0.014321229779948331


==> data/key148_cpa_vals.txt <==
key,cpa_value
100,0.2594303327014825
200,0.198044971738313
300,0.14637661521975953
400,0.10857062818636286
500,0.09489284897224595
600,0.055932187094250206
700,0.061030290457938834
800,0.06351439681308438
900,0.06373005006241175
1000,0.06287085627209404
1100,0.06861475497270277
1200,0.06393153736584162
1300,0.05479596912688983
1400,0.06204474900680865
1500,0.043910713687941284
1600,0.049468449831191835
1700,0.0463219954694043
1800,0.04994686452367567
1900,0.05124502841682285
2000,0.04183304222278769
2100,0.040897878884053024
2200,0.048556309243097104
2300,0.04396114430420385
2400,0.04445055088366582
2500,0.04589302464174589
2600,0.04185436661505492
2700,0.043258512614310435
2800,0.042245705222231214
2900,0.042679771330551654
3000,0.03698800278940713
3100,0.034154110622623704
3200,0.03401063852099457
3300,0.0334746963243845
3400,0.031235972200048923
3500,0.030373674229200235
3600,0.02820882480453426
3700,0.026411941718476502
3800,0.02961480471933079
3900,0.03115286978215476
4000,0.028463993169017796
4100,0.02681853896721008
4200,0.02324919835497324
4300,0.02569191975132386
4400,0.025082122387682357
4500,0.024661793637078867
4600,0.025880414486666215
4700,0.027023362300038208
4800,0.02596445825467715
4900,0.02486186050557414
5000,0.023464100171254353


==> data/key148_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06002934317761582
1000,0.08850747477114534
1500,0.07660994273492011
2000,0.06787566529555264
2500,0.05528519734303906
3000,0.053396310479317165
3500,0.043072214969742874
4000,0.03815598191636328
4500,0.03822197490707535
5000,0.04431212582629235
5500,0.040804624107420556
6000,0.038374155291359575
6500,0.037324484955085835
7000,0.03804947364068846
7500,0.03798312061386477
8000,0.033104122445903765
8500,0.033338315900424374
9000,0.03352166752038697
9500,0.0365074472845787
10000,0.034455218466735105
10500,0.03445539734977963
11000,0.037311903125457915
11500,0.03637693871829327
12000,0.034609068997643745
12500,0.031851373360579395
13000,0.03254713160136258
13500,0.033031390296710275
14000,0.03204273822075795
14500,0.03046308587508145
15000,0.028765400688447153
15500,0.027485947775848025
16000,0.026840961021418554
16500,0.025680242480803882
17000,0.026514505358874958
17500,0.026880360642536752
18000,0.026590710262227826
18500,0.027110894682167905
19000,0.02806085183457832
19500,0.027739955453952785
20000,0.025795962294471293
20500,0.02683403461497797
21000,0.02504676196172837
21500,0.025017430581991244
22000,0.02525038832394303
22500,0.024613349027423504
23000,0.0238997054188595


==> data/key149_cpa_vals.txt <==
key,cpa_value
100,0.22980778916901756
200,0.15166210942213756
300,0.1476142786872582
400,0.12832376426238584
500,0.09063346006521215
600,0.11090229575590553
700,0.09237179494490354
800,0.09004489363681345
900,0.05963601994291287
1000,0.055145212853417384
1100,0.05729458874584597
1200,0.06819721807218368
1300,0.06617993554903148
1400,0.06452237589233306
1500,0.0509126459408982
1600,0.058415579688428865
1700,0.05827173040252014
1800,0.057761615310768115
1900,0.06375080350282052
2000,0.0656087807318488
2100,0.06747565809494394
2200,0.06401006295239184
2300,0.05919227783366612
2400,0.0479099219127135
2500,0.045148715348066554
2600,0.0443519905716359
2700,0.0446712608496958
2800,0.043783887245603344
2900,0.04343006486979145
3000,0.03916314933739541
3100,0.04198680702054036
3200,0.04311487283957443
3300,0.04231912687783145
3400,0.046124514905936505
3500,0.041605612024022194
3600,0.038668152642913386
3700,0.038784025652900816
3800,0.04073303399247839
3900,0.03789119725087763
4000,0.03393995874029897
4100,0.035604497466285884
4200,0.03488239432317644
4300,0.03466895614545359
4400,0.034438015516021755
4500,0.03540341248075926
4600,0.034953924531155554
4700,0.03463632953043693
4800,0.03384252957655655
4900,0.034904847670448554
5000,0.036433933075767866


==> data/key149_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1250639572233846
1000,0.07502220709886122
1500,0.0641910101116475
2000,0.07132912397419029
2500,0.05261953869513426
3000,0.03708576486096531
3500,0.030829684468202258
4000,0.030701835294047828
4500,0.03273783563849337
5000,0.033112430527508084
5500,0.031830382233178446
6000,0.029520115474121304
6500,0.03063575357609062
7000,0.028317058352062566
7500,0.02687588723147962
8000,0.023549761555393435
8500,0.022368062980800074
9000,0.019665170062488486
9500,0.018236980114326732
10000,0.016086901424983983
10500,0.015819896718159594
11000,0.015381069732362149
11500,0.01638444533583944
12000,0.016094022228375828
12500,0.015614425153956666
13000,0.01449239340864433
13500,0.013552354495853717
14000,0.01364202323557327
14500,0.013531765317306349
15000,0.016303794355118292
15500,0.016414574698601997
16000,0.015168339175920337
16500,0.01577114423017906
17000,0.01488762840704865
17500,0.014017829773542847
18000,0.013628556172389788
18500,0.015082413402644395
19000,0.014938774175835634
19500,0.014663974804644656
20000,0.01434698482119085
20500,0.013795046062115743
21000,0.013395025835875887
21500,0.014593900987983292
22000,0.014695865747902147
22500,0.015309322454090491
23000,0.01475748806115431


==> data/key14_cpa_vals.txt <==
key,cpa_value
100,0.16921402052081924
200,0.15646659987775233
300,0.07757590963223968
400,0.07461660071837525
500,0.08560056451643873
600,0.08963793831742181
700,0.0721406606429762
800,0.08488312582026984
900,0.08775732469689228
1000,0.07609844043798204
1100,0.07175976704365106
1200,0.07111381086302866
1300,0.05902639018387238
1400,0.05632514729947929
1500,0.055337217864139726
1600,0.04913202792149553
1700,0.04290376284883513
1800,0.03648724324821062
1900,0.037323389607840804
2000,0.04103000025110161
2100,0.04355114972330807
2200,0.042008216477407434
2300,0.03593279880669508
2400,0.02909283312122127
2500,0.024791067987237934
2600,0.024389659799752696
2700,0.03081489578237532
2800,0.03535043584700747
2900,0.03562051916205977
3000,0.03849460058039902
3100,0.03517998810231775
3200,0.034012077641470795
3300,0.03361829093079475
3400,0.03608388584418433
3500,0.031211559085939356
3600,0.027802426547000075
3700,0.02793866815074686
3800,0.02436578224515314
3900,0.026206391782731004
4000,0.024444423511198927
4100,0.02525227937018242
4200,0.023487295578370957
4300,0.02358804386568371
4400,0.024051636073684313
4500,0.022405339066179975
4600,0.02189047512838211
4700,0.025521488464272147
4800,0.025842251514298954
4900,0.026277551755991703
5000,0.025720348204190845


==> data/key14_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.151236912491339
1000,0.08908621717725422
1500,0.06582744530778457
2000,0.0438188050540382
2500,0.031727817355650514
3000,0.03464468568162682
3500,0.031190623258971192
4000,0.033373956608645367
4500,0.035821257325077994
5000,0.03865981647726548
5500,0.03640470181463747
6000,0.03221165710117641
6500,0.03161245808925252
7000,0.024792498570696264
7500,0.022955585464591217
8000,0.023057592899720345
8500,0.024350899540031303
9000,0.022720795184377387
9500,0.024411972701167593
10000,0.025637309549141472
10500,0.028443712128313484
11000,0.02687772495744669
11500,0.024282314832659715
12000,0.025441072361665748
12500,0.026008905244914764
13000,0.024783423429009802
13500,0.0258878373930023
14000,0.026860761692398063
14500,0.027480324515933796
15000,0.027720486306767357
15500,0.025586593774239007
16000,0.025966561262044913
16500,0.025226690644748098
17000,0.02585783832116935
17500,0.025494679839353666
18000,0.02372289106400904
18500,0.02406849493389783
19000,0.02474627701857638
19500,0.023871913384008177
20000,0.023383403655500474
20500,0.022542942378801462
21000,0.02199554835405051
21500,0.021916559264919734
22000,0.02256149403372497
22500,0.021154038141967202
23000,0.022946186868892177


==> data/key150_cpa_vals.txt <==
key,cpa_value
100,0.1804125334191837
200,0.16863047833270856
300,0.12436789202614881
400,0.12598955727470065
500,0.12193423713574818
600,0.10319913568174072
700,0.09961741214651514
800,0.08992689828937545
900,0.09071180966041985
1000,0.07970738141210114
1100,0.07272949055750891
1200,0.076352812855174
1300,0.07442731857241837
1400,0.07318442974601977
1500,0.07350079710252638
1600,0.07242565061679206
1700,0.06333020452422491
1800,0.0668070876326116
1900,0.06250357049878136
2000,0.05932875685322088
2100,0.06378772213602722
2200,0.05734315646616673
2300,0.05601771073321735
2400,0.05626173211495851
2500,0.04834085977077276
2600,0.05186146684141996
2700,0.051070483114976244
2800,0.05120862199535641
2900,0.0502334571584039
3000,0.05065436514786739
3100,0.047754571363151276
3200,0.04591152062403041
3300,0.04425549266861074
3400,0.04759936496133967
3500,0.0448052663935124
3600,0.04239530949642215
3700,0.041225846603407404
3800,0.04243745999735801
3900,0.041444125232655525
4000,0.0411729923440197
4100,0.03931705359222016
4200,0.04142443148597269
4300,0.04295851702562948
4400,0.04336685882999406
4500,0.04172597077687112
4600,0.04278038553000291
4700,0.04462606733688222
4800,0.04260590712322426
4900,0.03740675690717569
5000,0.03559042746184042


==> data/key150_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10644071932143347
1000,0.05949857069439021
1500,0.05196616958773001
2000,0.057088131596629385
2500,0.043828476353850246
3000,0.04088526506324389
3500,0.04494475077895222
4000,0.042592911414557205
4500,0.03642479273925656
5000,0.035836134172547475
5500,0.03112459959621307
6000,0.02542840644813251
6500,0.03108968338087502
7000,0.026477146747969613
7500,0.024615116792102664
8000,0.0215192199706195
8500,0.019663510560098074
9000,0.02010008472290814
9500,0.01887249788900537
10000,0.018363804481775037
10500,0.018047568778639292
11000,0.019170652910519538
11500,0.02059532356138786
12000,0.018055801723496297
12500,0.017204825459829654
13000,0.014651747467103557
13500,0.013477358108605295
14000,0.01239163772032064
14500,0.012079842331723026
15000,0.01182319123852677
15500,0.011657817285435282
16000,0.011649914909848355
16500,0.011484292637415974
17000,0.012425071289731098
17500,0.013235564275592486
18000,0.013467992692785829
18500,0.013180766536526334
19000,0.013986284086871002
19500,0.012110871018648684
20000,0.0129217904412261
20500,0.013265141543722344
21000,0.013452305028111589
21500,0.01406603224097712
22000,0.013700918583646393
22500,0.014802418950542127
23000,0.014760943966767139


==> data/key151_cpa_vals.txt <==
key,cpa_value
100,0.17804232261046507
200,0.15595425037242547
300,0.15274343528039855
400,0.11032893058878862
500,0.12958558932563985
600,0.14060412207463444
700,0.13441205578810042
800,0.12395731376091512
900,0.11255355579769528
1000,0.09760093461104621
1100,0.10298119684406734
1200,0.09705932337207585
1300,0.09621822177407906
1400,0.0855909466507509
1500,0.07931051170750407
1600,0.06809325418568538
1700,0.0718388297224114
1800,0.07221571581230601
1900,0.07079714859714081
2000,0.07060485502462875
2100,0.061529766301153775
2200,0.05930979452260596
2300,0.06347152287114532
2400,0.06326156753682072
2500,0.05986848213578315
2600,0.0612317421995791
2700,0.05542130706687995
2800,0.051566996215365604
2900,0.04712166321443979
3000,0.046120857739118365
3100,0.041608864019592025
3200,0.039774121186502566
3300,0.03812618176104108
3400,0.038124179551957904
3500,0.03700368790799872
3600,0.04236909270537278
3700,0.04383200047815008
3800,0.04279314209294761
3900,0.040098989818760984
4000,0.038537430753342136
4100,0.03830503764666543
4200,0.03612830967549787
4300,0.03817061483514849
4400,0.03827131774851593
4500,0.03680501329203025
4600,0.03830155113895541
4700,0.039091128988335125
4800,0.03965971125174487
4900,0.041159846308271
5000,0.04209761486330094


==> data/key151_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07473009321466124
1000,0.06938470957683522
1500,0.047970286682478075
2000,0.04826472248670438
2500,0.03479723533232344
3000,0.031776280098560594
3500,0.03964439851750389
4000,0.04493977867355764
4500,0.04051798241589764
5000,0.037300280892432786
5500,0.03132073402717918
6000,0.031172323243881885
6500,0.03287822321274695
7000,0.037312032930212326
7500,0.03896229342666763
8000,0.036252202728387035
8500,0.035029902721866034
9000,0.03291621503525998
9500,0.03215850157952557
10000,0.033783217447917485
10500,0.03191008731586395
11000,0.032113816859771514
11500,0.031013305626611688
12000,0.03494355258799164
12500,0.03501113750516088
13000,0.033438443679297256
13500,0.03163417167571242
14000,0.03282213725495564
14500,0.03508603504675571
15000,0.03422576447837452
15500,0.03360249685031906
16000,0.03190023346387343
16500,0.029340351231624512
17000,0.027406597837433343
17500,0.028795377696382584
18000,0.02948694767262118
18500,0.03088405932644138
19000,0.028604315309422073
19500,0.028574877406952033
20000,0.028099788019570457
20500,0.029584122583622807
21000,0.029765858047103338
21500,0.029958499311228952
22000,0.02890496142483621
22500,0.030514706912445788
23000,0.030854422356775397


==> data/key152_cpa_vals.txt <==
key,cpa_value
100,0.3639192265566985
200,0.15793302124866854
300,0.16556238449745553
400,0.11919577656790595
500,0.08778702289196844
600,0.0773066899743388
700,0.06030099841022014
800,0.0589659715298781
900,0.0681344979619541
1000,0.07014164259542113
1100,0.07345028464590395
1200,0.05155915494159733
1300,0.05681643817124955
1400,0.05047394516870452
1500,0.04790901110305165
1600,0.05827997383208114
1700,0.058794630177633804
1800,0.05909926385214831
1900,0.064365574850599
2000,0.06907605917298833
2100,0.061791132836125966
2200,0.06741878257848641
2300,0.06460325424963165
2400,0.05946660960709052
2500,0.053915510647078266
2600,0.04967416141300576
2700,0.03728678004812724
2800,0.03204198716501092
2900,0.031114683794393413
3000,0.033865283917752224
3100,0.03711571443940209
3200,0.0379175171126488
3300,0.03551542448931903
3400,0.03851270620529334
3500,0.04094328165970659
3600,0.03942924192174604
3700,0.04179431930585345
3800,0.03872008005003693
3900,0.035852575682596415
4000,0.036909603782662156
4100,0.03767038090999245
4200,0.03655658187308553
4300,0.03221136466734958
4400,0.03259751639980619
4500,0.032273070951248
4600,0.032532526426478095
4700,0.03223373795768751
4800,0.03187295897853902
4900,0.03248458753434184
5000,0.028361250666146066


==> data/key152_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12495576540863085
1000,0.0718592316053257
1500,0.05988779471485699
2000,0.06127967445154123
2500,0.050592134242948734
3000,0.04710995512591309
3500,0.040871694017481
4000,0.03608419429308267
4500,0.038788083021060266
5000,0.03697291155218855
5500,0.03763443221325803
6000,0.040205625872916276
6500,0.040737837907993714
7000,0.03956194667663375
7500,0.034317787051540656
8000,0.02669024087330964
8500,0.024736579649499338
9000,0.025949083297052866
9500,0.026146357815703555
10000,0.024899333063389425
10500,0.027497866796814558
11000,0.027766257349263863
11500,0.022453205726720046
12000,0.021517604709696634
12500,0.021915118031724513
13000,0.021914461500184227
13500,0.023038036179214284
14000,0.021832184278950045
14500,0.021023975241569466
15000,0.021695235653732558
15500,0.022554652313466105
16000,0.020611184304626596
16500,0.02206333262881232
17000,0.022269701438818314
17500,0.020974944355786878
18000,0.02158903600201141
18500,0.022226622738795547
19000,0.0212942070380585
19500,0.022104672212375165
20000,0.020976335274282724
20500,0.020418631792968267
21000,0.019530122424319802
21500,0.01986133527390998
22000,0.02040472967837059
22500,0.019052677221281473
23000,0.01835706472693692


==> data/key153_cpa_vals.txt <==
key,cpa_value
100,0.26893384840675494
200,0.1461994841937389
300,0.16686799376025757
400,0.11040646002218304
500,0.08447732241428602
600,0.08038923752042898
700,0.07443670511252173
800,0.0719372289720923
900,0.09198313527838185
1000,0.07519192789691977
1100,0.07401320774087429
1200,0.07942155069605451
1300,0.0818609405506041
1400,0.07404659131462425
1500,0.06458391278921392
1600,0.06209270859502595
1700,0.05158244173689812
1800,0.050609463491464
1900,0.05607181271123157
2000,0.055216635604609696
2100,0.05508953189295033
2200,0.05369089934374781
2300,0.04783997267558772
2400,0.043907708687776645
2500,0.0434489562252667
2600,0.052710383677974745
2700,0.05674665409576075
2800,0.05540376612301616
2900,0.051395262470316394
3000,0.05143069066974849
3100,0.04853260402004135
3200,0.04612024774813365
3300,0.04320992296546377
3400,0.03990418242629538
3500,0.03919543148755517
3600,0.037949744008766675
3700,0.03629292555336913
3800,0.03681504527273898
3900,0.037154165690494984
4000,0.031713978042244025
4100,0.03262952963736261
4200,0.030751200466679608
4300,0.03140715619643191
4400,0.03415352188502933
4500,0.031624912048921386
4600,0.032566288687824095
4700,0.03115983416902654
4800,0.029568521048445595
4900,0.02853433156664032
5000,0.029878823940713346


==> data/key153_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09814085659345423
1000,0.07229740066755164
1500,0.05046753749726479
2000,0.0449216786699239
2500,0.04487169677754785
3000,0.04425960219698692
3500,0.038534041269718725
4000,0.03674337527035624
4500,0.03574093302562677
5000,0.03547536390896627
5500,0.03929143906388942
6000,0.037242553086345644
6500,0.032788665912178445
7000,0.026195070264967004
7500,0.0195989573151067
8000,0.02021846559898771
8500,0.020290183559621724
9000,0.0209638217294193
9500,0.021730721925292018
10000,0.02392781512996351
10500,0.024298734593969477
11000,0.021290809236945554
11500,0.019648784503148862
12000,0.01772630428612928
12500,0.0174507668799499
13000,0.02055667709253821
13500,0.020212915778309883
14000,0.018653565868723722
14500,0.017685646074337907
15000,0.017912326047844228
15500,0.018996208260369813
16000,0.0204552949865649
16500,0.02009493573249763
17000,0.020767835215511208
17500,0.01965996256923811
18000,0.019701165707697733
18500,0.01861877435682581
19000,0.017484979984048302
19500,0.016019795611839343
20000,0.01463209685795415
20500,0.015688918524785364
21000,0.013615014926231768
21500,0.013631948005707653
22000,0.014713415365228353
22500,0.013953902548472459
23000,0.013618911304699532


==> data/key154_cpa_vals.txt <==
key,cpa_value
100,0.3287102795935555
200,0.17554407329940586
300,0.16006749756405894
400,0.1301137214942168
500,0.1239281958940967
600,0.08106774094571101
700,0.08328193422134261
800,0.07740338789984662
900,0.07183469228163072
1000,0.06963845029446947
1100,0.05750621460917405
1200,0.06299314047496501
1300,0.06391653302028458
1400,0.0583688535524231
1500,0.06529864837609416
1600,0.05719090857186313
1700,0.05892943303691454
1800,0.04845663820999281
1900,0.055672403207579914
2000,0.05591876893300236
2100,0.053816312951342815
2200,0.06138558356604755
2300,0.05820403409145896
2400,0.058229236485076795
2500,0.06170322776798194
2600,0.05330594672692821
2700,0.05811614123248342
2800,0.06141816780455432
2900,0.06004023625039795
3000,0.05986356956635259
3100,0.06007782225020761
3200,0.05705087057858512
3300,0.05822486996611911
3400,0.0492799237872743
3500,0.0505234538371779
3600,0.049135707990140616
3700,0.04879707813024046
3800,0.04947996602831823
3900,0.050841068469740174
4000,0.048427148095221105
4100,0.046703582223214135
4200,0.04293024430347491
4300,0.047139456404551035
4400,0.04928043734231036
4500,0.04761170600606284
4600,0.05087663241709704
4700,0.049156328759481255
4800,0.04872025924987384
4900,0.051498651695697
5000,0.04902819232145466


==> data/key154_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12513207860603137
1000,0.0785953418335098
1500,0.07301847810443447
2000,0.05157560675830218
2500,0.05325520567890647
3000,0.04474635168557844
3500,0.03362019885746556
4000,0.03137013238593546
4500,0.03084283971054488
5000,0.024081155362132383
5500,0.02515931243049514
6000,0.025901371947897663
6500,0.023455428987442715
7000,0.023227918270763356
7500,0.026278022917770295
8000,0.024122338208203326
8500,0.02008604359899029
9000,0.01933710519486942
9500,0.023862714982853212
10000,0.02302282856584202
10500,0.019222735611927104
11000,0.018544559349458496
11500,0.01845122277089993
12000,0.018349739819860194
12500,0.016723980372313936
13000,0.013467576783002375
13500,0.011570062736179975
14000,0.011534523533332756
14500,0.011907504552775821
15000,0.012800833256015267
15500,0.012725444467788302
16000,0.01263848474191718
16500,0.012170482383467855
17000,0.012933323015653257
17500,0.012334296066234339
18000,0.013351568673038062
18500,0.012600022404958998
19000,0.011688007083101816
19500,0.010481280291407043
20000,0.011329197482035855
20500,0.012094041446976397
21000,0.013628199570559765
21500,0.013668401530272045
22000,0.01364657096421142
22500,0.012832021801162306
23000,0.012667538592015911


==> data/key155_cpa_vals.txt <==
key,cpa_value
100,0.25381771872687453
200,0.1564235559195636
300,0.10642607176411333
400,0.07106673897522502
500,0.0932742826746582
600,0.07226687669749124
700,0.06109957230055962
800,0.0832780910611578
900,0.08953791398799218
1000,0.07731959862208879
1100,0.06569853598040132
1200,0.050244161336369914
1300,0.042303587661880415
1400,0.04438672362400228
1500,0.055352564263815095
1600,0.06034795809992903
1700,0.06444809552289217
1800,0.05696079584347946
1900,0.04961070097123698
2000,0.04625398214319503
2100,0.04503773840545562
2200,0.04794131378550064
2300,0.0471377428356695
2400,0.04761963953620857
2500,0.0478982972280834
2600,0.04709798604671907
2700,0.04613790213830362
2800,0.03998407511319181
2900,0.034062130717063474
3000,0.03704938022602641
3100,0.03572679144148347
3200,0.03492406742800269
3300,0.03382785527444285
3400,0.032165172865800944
3500,0.03146339868795217
3600,0.028343426116734228
3700,0.029005812691173062
3800,0.028040735855362122
3900,0.029482525994152776
4000,0.02928404957344735
4100,0.029869039700766976
4200,0.029189734475384848
4300,0.027313101729059996
4400,0.028364940618645442
4500,0.030572101066245208
4600,0.02856981520977604
4700,0.0253474428421071
4800,0.026920981729524663
4900,0.028551238347407828
5000,0.026384140205178663


==> data/key155_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10054507043550705
1000,0.09663102881953348
1500,0.056801156727732234
2000,0.06525742269203413
2500,0.043891618291805046
3000,0.041047083741982626
3500,0.042806366493633174
4000,0.044187397198934976
4500,0.03657388113753881
5000,0.033685997610998976
5500,0.03009718929566277
6000,0.028753657476476683
6500,0.02565352034699695
7000,0.025138218346388883
7500,0.02465115138542086
8000,0.025681175208057072
8500,0.024152232189017027
9000,0.02218913753654041
9500,0.0203446527910941
10000,0.02416907796976547
10500,0.025311801665179302
11000,0.027345302174431683
11500,0.02555244382805196
12000,0.02526465876568539
12500,0.02357911011503177
13000,0.018372582856120284
13500,0.01866206970413081
14000,0.01658805999812918
14500,0.01852060940852056
15000,0.018062793172991656
15500,0.018253791195856173
16000,0.017562760482449594
16500,0.015370770965069143
17000,0.01528462393365067
17500,0.014793827988497191
18000,0.01337018271142066
18500,0.012506676942264363
19000,0.01227986985403376
19500,0.013931395936253197
20000,0.01363267395413541
20500,0.01422458867173845
21000,0.013419901310235075
21500,0.015265422775938437
22000,0.016038222729334365
22500,0.01508374339572142
23000,0.013959072609805343


==> data/key156_cpa_vals.txt <==
key,cpa_value
100,0.3462974455412944
200,0.20466486282859767
300,0.17287136646049295
400,0.10986575414339435
500,0.09173332701391766
600,0.09930887523364174
700,0.08920604158435
800,0.07064385073348482
900,0.05481983327155406
1000,0.05168125554192867
1100,0.054641700708280345
1200,0.06060353315648446
1300,0.06343918692274121
1400,0.059927653779336565
1500,0.05819995725548879
1600,0.0538546442371458
1700,0.05600351928999466
1800,0.055008524108133894
1900,0.049815370974673395
2000,0.04955153917072968
2100,0.0468293116409614
2200,0.04760000996007663
2300,0.045593513118514936
2400,0.045668263716346906
2500,0.047163660626784606
2600,0.04559489637351393
2700,0.040715775490986664
2800,0.03851612653101839
2900,0.036387618514740316
3000,0.03631211832867197
3100,0.03605516757473823
3200,0.032967913940080876
3300,0.03311021952278922
3400,0.03153062085209887
3500,0.03585439486552468
3600,0.03534557528409268
3700,0.03426545496107796
3800,0.03355804547760937
3900,0.031247607817447218
4000,0.02894383006413082
4100,0.026570581800343527
4200,0.027112804805721067
4300,0.026452645688126407
4400,0.02639809512728856
4500,0.024135207903730707
4600,0.023504729599507144
4700,0.022094426226463463
4800,0.02189613781994779
4900,0.022871522794306768
5000,0.022175690952354502


==> data/key156_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09194186524951803
1000,0.06215559649795577
1500,0.07605139539327768
2000,0.0416257215464586
2500,0.03553420155839863
3000,0.032535638750323365
3500,0.031146175830544513
4000,0.030502660802079213
4500,0.029396036102479022
5000,0.027049087806879122
5500,0.02655470000761647
6000,0.030529579152109868
6500,0.02504018327890976
7000,0.02928414082823977
7500,0.023127683814381562
8000,0.019693324761947448
8500,0.01815667637902464
9000,0.015569437517275794
9500,0.01645938473022216
10000,0.015834033047918274
10500,0.014722121873493784
11000,0.018077128430886397
11500,0.017601208333297088
12000,0.014879175949675676
12500,0.014170458550528535
13000,0.011892536766778398
13500,0.012866618706473947
14000,0.013136511630886407
14500,0.01225658611847637
15000,0.011001317232035599
15500,0.01112131705804597
16000,0.010150645471218503
16500,0.010638810965615012
17000,0.010584717766736168
17500,0.009699820365829257
18000,0.010359442337321662
18500,0.008611638468731255
19000,0.009697485594406625
19500,0.009717202955659816
20000,0.007855237575059381
20500,0.008224997541793271
21000,0.009664770712639636
21500,0.009427546054272155
22000,0.009932982749354901
22500,0.01037097265594015
23000,0.010858612606467666


==> data/key157_cpa_vals.txt <==
key,cpa_value
100,0.24774777198474013
200,0.17471605632550086
300,0.15014211346315245
400,0.09675421153776258
500,0.08230249448416065
600,0.08557333573971572
700,0.08294838553626915
800,0.06584955467199845
900,0.06753311758211133
1000,0.07874717655087642
1100,0.0797383757358446
1200,0.07999290128713464
1300,0.0734012892007781
1400,0.07120080660570617
1500,0.0634753538646023
1600,0.05779330673076167
1700,0.05966201336003123
1800,0.06035494465312916
1900,0.05879395897840919
2000,0.06137202754335665
2100,0.06096407435519332
2200,0.05740165983776999
2300,0.045592827350658977
2400,0.045439184623807576
2500,0.046280792650503
2600,0.04340505361489511
2700,0.05064667867886441
2800,0.05431032873524778
2900,0.04970514043448264
3000,0.05133767795898706
3100,0.04744607444498904
3200,0.04858224829886483
3300,0.04737275330677649
3400,0.04789286307869591
3500,0.048958034020738506
3600,0.0452393548699646
3700,0.042769024774717376
3800,0.044656402699583306
3900,0.04589304233021157
4000,0.04148869637739705
4100,0.04015193280114609
4200,0.037714882320472515
4300,0.03951652302914208
4400,0.03862286551180354
4500,0.03942435671029342
4600,0.04295298751126113
4700,0.04122607152287449
4800,0.03843328865876392
4900,0.040653351029027805
5000,0.04512265356527672


==> data/key157_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14838653639074065
1000,0.09652343001456097
1500,0.07522256621758201
2000,0.0514073669320062
2500,0.04101266654645255
3000,0.03151639720311937
3500,0.03796139778420493
4000,0.031694837376624894
4500,0.034159536168832653
5000,0.033099841135532895
5500,0.03817477337183301
6000,0.029234622487569153
6500,0.03012038247827247
7000,0.02807306292203301
7500,0.02650259770277377
8000,0.024737468082748747
8500,0.026148127929416093
9000,0.02420840939010404
9500,0.02596429943999372
10000,0.026360138038523315
10500,0.026434038382014757
11000,0.02669587132260314
11500,0.02780548134583307
12000,0.028691692146373127
12500,0.031045204713371573
13000,0.03167731411906307
13500,0.031214340228350332
14000,0.028470379646524536
14500,0.025417129888775387
15000,0.024761779604711966
15500,0.023062663778588323
16000,0.022477986715079584
16500,0.02185029048821059
17000,0.021198903355536043
17500,0.02298314051108283
18000,0.02571342989793673
18500,0.02673647094284343
19000,0.02648132206533815
19500,0.024980494135079072
20000,0.025238385872271375
20500,0.025325994555533776
21000,0.026021124622922855
21500,0.025483473032702684
22000,0.026419917554354123
22500,0.025468700104566158
23000,0.025798329036490746


==> data/key158_cpa_vals.txt <==
key,cpa_value
100,0.38762135978559714
200,0.28449513246931973
300,0.279488449941193
400,0.1791322441904133
500,0.15622697389326193
600,0.12347710111342255
700,0.10481462558710672
800,0.07482871130234375
900,0.07730802905622007
1000,0.07843402871674242
1100,0.07520646426270601
1200,0.05849893139630644
1300,0.06402981037807286
1400,0.060822544504834236
1500,0.05407030177723229
1600,0.054499877931952746
1700,0.06521002683938598
1800,0.05198583304564224
1900,0.03927422111560357
2000,0.04097694097485014
2100,0.03943748946143333
2200,0.03814483647501523
2300,0.0377018068057803
2400,0.035378281516692485
2500,0.03429697625269646
2600,0.030609938394492383
2700,0.030986751527347565
2800,0.03025786215728882
2900,0.03382982619948166
3000,0.0358219365336375
3100,0.0357106369853521
3200,0.03557167870484908
3300,0.03858403593192888
3400,0.03672444720286429
3500,0.03935079870324642
3600,0.036856077984277535
3700,0.03693562191414739
3800,0.0373003642300321
3900,0.036071008062764746
4000,0.030653140239187547
4100,0.030071045891708288
4200,0.029916290281765262
4300,0.032171069820750804
4400,0.031742346686982365
4500,0.03270011269011166
4600,0.034976841973555196
4700,0.03251062008336
4800,0.03502282925700417
4900,0.036141557119497014
5000,0.034644327701376106


==> data/key158_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1460356453189844
1000,0.07374263578810739
1500,0.05770605873062318
2000,0.04191099535472761
2500,0.04898675024607873
3000,0.026708428315085395
3500,0.02747173144353897
4000,0.030714798695104413
4500,0.031164398119964316
5000,0.034374279201519344
5500,0.02902661640061475
6000,0.026926194334152664
6500,0.02752969600822466
7000,0.022195853926078514
7500,0.021945826949397874
8000,0.021032030241476807
8500,0.0201153622255166
9000,0.01946584874276986
9500,0.02240258570552219
10000,0.02262964758572498
10500,0.022207588642720363
11000,0.024261844035252386
11500,0.024962214426664367
12000,0.021400500596078814
12500,0.021973728603057865
13000,0.021541528266476956
13500,0.02408535791663093
14000,0.021083363190380715
14500,0.020946250997620944
15000,0.020952584631091287
15500,0.01903531254459682
16000,0.019473104932051045
16500,0.017862706780688756
17000,0.018146857727741317
17500,0.01803650354060571
18000,0.018575594599799135
18500,0.020292558218549955
19000,0.019193844170893388
19500,0.01975375216504114
20000,0.018037738977623063
20500,0.01962456425114903
21000,0.018479589577218555
21500,0.018435742833057735
22000,0.018426540152333217
22500,0.01731300452672653
23000,0.017195945635858863


==> data/key159_cpa_vals.txt <==
key,cpa_value
100,0.21155212227529305
200,0.1644907683165137
300,0.11606785462041581
400,0.11099320031912338
500,0.11435504578716404
600,0.10585658987116532
700,0.11344903633504826
800,0.11116446359800122
900,0.09866764507148441
1000,0.1032696824012872
1100,0.09186454090066587
1200,0.09006090782001092
1300,0.07494977882880259
1400,0.07054890375670506
1500,0.07139717963598581
1600,0.0657440774279679
1700,0.06358228246639733
1800,0.06835264841460204
1900,0.06354826502677782
2000,0.06250196863152681
2100,0.06677554657206013
2200,0.06746035148923671
2300,0.06406841680607878
2400,0.06364773551461039
2500,0.06808994519669861
2600,0.06977400547231909
2700,0.06975678643130241
2800,0.06424650332738943
2900,0.060206775397726967
3000,0.051587132497853204
3100,0.05369732101796852
3200,0.052634468309954954
3300,0.056619862442824534
3400,0.05568037036601224
3500,0.05151927367951902
3600,0.04511984242374122
3700,0.046183249307439805
3800,0.04304219700308057
3900,0.04193836298599829
4000,0.04765173548724209
4100,0.04757050309406237
4200,0.046417814909781134
4300,0.04733032872434924
4400,0.04579158796817276
4500,0.041880922396559134
4600,0.040198943570663226
4700,0.040324543632227365
4800,0.0368406903519325
4900,0.03782866580927765
5000,0.03893279258504829


==> data/key159_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09639012099312337
1000,0.10365326669891775
1500,0.07494114468334381
2000,0.06691830678185855
2500,0.07123319454457956
3000,0.06423600990010951
3500,0.058399363427331624
4000,0.05305467017715069
4500,0.048887338400939256
5000,0.0460074017468832
5500,0.045290460698404145
6000,0.040388312979801076
6500,0.03918483099789752
7000,0.03415188320908706
7500,0.03261028032234714
8000,0.030316147632621308
8500,0.03273203791912643
9000,0.03236392440119619
9500,0.030524402352056678
10000,0.030228982174804207
10500,0.028120416121067797
11000,0.029143752422285153
11500,0.0329560200039296
12000,0.03398092864422636
12500,0.030411478071424816
13000,0.03073234069689032
13500,0.03198065829956581
14000,0.03106891010867582
14500,0.030637710499140935
15000,0.029580719362960018
15500,0.029435743011873104
16000,0.027645648843650332
16500,0.027578714128902546
17000,0.02715300124568231
17500,0.02498470624436808
18000,0.024372089298749896
18500,0.02432267412747216
19000,0.026349043905061948
19500,0.025493048834209695
20000,0.024770749832649982
20500,0.024564736228274854
21000,0.02354965378116311
21500,0.023172706938049938
22000,0.022762660710284943
22500,0.02103970353216113
23000,0.021196147759632213


==> data/key15_cpa_vals.txt <==
key,cpa_value
100,0.12488551938084597
200,0.11961010356251664
300,0.10829426405825517
400,0.1419936593499204
500,0.11915107197812705
600,0.09021527249861763
700,0.07098771160108974
800,0.08064365217569443
900,0.08565279145149618
1000,0.07411470613648961
1100,0.08141524035282031
1200,0.06530750357924547
1300,0.06630262715093148
1400,0.06633938865437486
1500,0.06141974831897388
1600,0.055204041713743386
1700,0.057391528614183805
1800,0.056529184017406885
1900,0.054823123029074626
2000,0.05293099282562348
2100,0.053670566633492664
2200,0.05743699310697377
2300,0.05560142523420408
2400,0.06458202761309549
2500,0.0631432026824816
2600,0.06036173900735491
2700,0.05847148405312949
2800,0.052648198049448855
2900,0.0465185715385517
3000,0.048086354759975386
3100,0.051488926251723265
3200,0.048822978988427065
3300,0.04789432572601998
3400,0.050493477028555986
3500,0.052034238484389046
3600,0.04556726005098855
3700,0.043946406361750866
3800,0.04782372147418668
3900,0.05489539089087814
4000,0.052318071328457755
4100,0.052461283037646175
4200,0.04921858708209068
4300,0.04856288361642185
4400,0.04522449619069691
4500,0.043831316941171684
4600,0.04200842731994818
4700,0.041514892805495335
4800,0.04437940566941574
4900,0.04438861553145485
5000,0.04223551352242115


==> data/key15_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13545955507267482
1000,0.06801962953102654
1500,0.07385201033136689
2000,0.0668291815075059
2500,0.05479848564642196
3000,0.04707172643457366
3500,0.04530978723101903
4000,0.05027918299363759
4500,0.04724161955592942
5000,0.038335917492482136
5500,0.037958275866293766
6000,0.0399960913925567
6500,0.03288373352211449
7000,0.03318428666839091
7500,0.026316223139773567
8000,0.024124901969957247
8500,0.026082210073768954
9000,0.023428740971113304
9500,0.025805145553049004
10000,0.02480901022686478
10500,0.023702708189867007
11000,0.0245618704383556
11500,0.022205458646009434
12000,0.023945118653360475
12500,0.023798016409425356
13000,0.02394369989850354
13500,0.024956607535933192
14000,0.02616054019841931
14500,0.028333524848474963
15000,0.028773369864834284
15500,0.029381544864735414
16000,0.025912964610966642
16500,0.02277891900084219
17000,0.02346214974715929
17500,0.02531806821990205
18000,0.024337257637945406
18500,0.025570374096346608
19000,0.02461997617406241
19500,0.024644137241999525
20000,0.025240345704672956
20500,0.025139020993564104
21000,0.025466410830375125
21500,0.026742525114752832
22000,0.026382961122847576
22500,0.027908830649924297
23000,0.026617031717502064


==> data/key160_cpa_vals.txt <==
key,cpa_value
100,0.22763797550615109
200,0.18376570590748126
300,0.11967937509142419
400,0.10311624182290867
500,0.09870500774409216
600,0.08472712169185356
700,0.08050762333527782
800,0.07628181842828809
900,0.08091607805659524
1000,0.07324901665982383
1100,0.0839577780727081
1200,0.08706071861092979
1300,0.08158833163545075
1400,0.07499091545888503
1500,0.07761928729314525
1600,0.07704642621476643
1700,0.08239406610221502
1800,0.08094617262565604
1900,0.08390199546055195
2000,0.06700591997103739
2100,0.06090094835129378
2200,0.06013421689164516
2300,0.060588438550035616
2400,0.05999165892527424
2500,0.05247354220540493
2600,0.052955999704091046
2700,0.05334972819200626
2800,0.04565626699282532
2900,0.04332128864628915
3000,0.04779521776642309
3100,0.044655262164298985
3200,0.04145302383384976
3300,0.041463574209374965
3400,0.04216628085702668
3500,0.050155453578160994
3600,0.053310911294964666
3700,0.05060334530753853
3800,0.052741315724255076
3900,0.0537222157662678
4000,0.05280977389513258
4100,0.051573552016163704
4200,0.052434913522113644
4300,0.04636396099750164
4400,0.04516774517064305
4500,0.04580055487543374
4600,0.04769735081950844
4700,0.045789869319552104
4800,0.044654720817679946
4900,0.04397631748350382
5000,0.043865958374345884


==> data/key160_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09649101364041443
1000,0.05505208756757556
1500,0.06533197148059282
2000,0.05019495037527855
2500,0.04379239596131226
3000,0.03725176053705004
3500,0.03551274294690817
4000,0.04255086742835887
4500,0.03396956184797203
5000,0.03103953579070279
5500,0.030511943952532053
6000,0.022382402692957493
6500,0.02374501285191367
7000,0.026891933800886784
7500,0.028474463759963386
8000,0.024873623206667902
8500,0.02443973952355878
9000,0.023151659405146467
9500,0.024236615373403967
10000,0.02307413454348787
10500,0.023864255201090676
11000,0.0237516184666593
11500,0.020122837581247794
12000,0.018030556873462368
12500,0.019710614829440275
13000,0.020864759487317537
13500,0.018512417077561374
14000,0.019053598541327463
14500,0.017359146655751632
15000,0.018211806720040104
15500,0.01644165199460691
16000,0.01615880486790662
16500,0.016036678595985506
17000,0.015304809811355308
17500,0.016810022482613266
18000,0.0157047108592986
18500,0.016384281323353535
19000,0.018064363429328833
19500,0.017179966038047494
20000,0.01528168950877191
20500,0.016148111110801357
21000,0.016011884683112192
21500,0.016151510656776436
22000,0.016795145588836956
22500,0.01685850841149762
23000,0.018371350561085114


==> data/key161_cpa_vals.txt <==
key,cpa_value
100,0.14634022738700794
200,0.08075549854009943
300,0.07710364249706782
400,0.0641699191596294
500,0.05536514391335201
600,0.07744073313432642
700,0.07091201107390037
800,0.06304504901283679
900,0.045042356063082975
1000,0.04411727207626015
1100,0.05629686369533101
1200,0.048047322561675404
1300,0.04171519463428385
1400,0.049578131137289344
1500,0.04912920042501198
1600,0.03702562774229958
1700,0.039425933107526484
1800,0.03506010874070882
1900,0.027598807499684408
2000,0.032325668585797634
2100,0.03265301949010907
2200,0.03325491373975897
2300,0.031038041866782967
2400,0.03132412442261105
2500,0.03527853354352777
2600,0.034375716477542805
2700,0.03219133201397529
2800,0.030716791383472213
2900,0.030619336490260617
3000,0.030719939483016902
3100,0.028816630190278532
3200,0.024824533469532475
3300,0.022035570996824204
3400,0.023553445024420847
3500,0.023673665243849156
3600,0.02193244422548765
3700,0.02294873073234011
3800,0.02400386286060786
3900,0.023829841077982684
4000,0.02302397533548022
4100,0.023396547635059627
4200,0.026575912760694154
4300,0.029070385337743775
4400,0.03196160393836634
4500,0.03240571310452419
4600,0.031254440560216805
4700,0.03222546256252571
4800,0.030201121759865
4900,0.029381972983946847
5000,0.027209533774299174


==> data/key161_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12183785132225208
1000,0.08693740807873396
1500,0.05338451833893324
2000,0.05311476671901706
2500,0.04630679438828511
3000,0.041758286059525536
3500,0.04049729589824249
4000,0.0398688454607218
4500,0.04150907848351846
5000,0.05173425315201835
5500,0.042963778444650776
6000,0.048545359045895915
6500,0.045363345181558684
7000,0.05053722354625425
7500,0.05275399708875978
8000,0.05420345005922769
8500,0.0563117846538093
9000,0.0516116998743848
9500,0.04786974445669269
10000,0.04928743067597
10500,0.046506955290069936
11000,0.04254556303166778
11500,0.0441732663885938
12000,0.04860359461936366
12500,0.05361664681518494
13000,0.054686142907975875
13500,0.05363369890612086
14000,0.05012024737150899
14500,0.04912479752859395
15000,0.04991461299064425
15500,0.04819845849321336
16000,0.048381147317977116
16500,0.04659795196522428
17000,0.046340108555066636
17500,0.0461973046380733
18000,0.04833390060620783
18500,0.05157311539338975
19000,0.049522229254426335
19500,0.048929433442988564
20000,0.04808797298302221
20500,0.047848756953891715
21000,0.04723266082574385
21500,0.0467507338930421
22000,0.048238870807401656
22500,0.04772265087764647
23000,0.04881796511083868


==> data/key162_cpa_vals.txt <==
key,cpa_value
100,0.16993590092021818
200,0.13181999943002926
300,0.13905607614161414
400,0.14214200294826496
500,0.11340027720297323
600,0.08861068038924798
700,0.06092152176088277
800,0.062192624156384366
900,0.052380484079131
1000,0.0498515491271832
1100,0.04728203451890176
1200,0.060570879864615686
1300,0.0622838496812395
1400,0.0655037547281358
1500,0.0643060926437912
1600,0.058104503894401006
1700,0.06076191315737707
1800,0.05885708603933863
1900,0.058965699856201925
2000,0.05247079291537293
2100,0.057553768970990266
2200,0.05584514163135853
2300,0.058830510867280986
2400,0.05541572219378321
2500,0.05560658661327233
2600,0.06008112083884037
2700,0.0577920935105714
2800,0.05746130175450905
2900,0.05630988405673234
3000,0.05406223448617968
3100,0.04480937040784037
3200,0.04147896935829396
3300,0.038565995705826805
3400,0.039014774506556646
3500,0.03536531539988895
3600,0.03534338858196766
3700,0.03294747146103881
3800,0.03410107659021452
3900,0.033878449611656786
4000,0.0325936407662666
4100,0.03253206525846164
4200,0.030836903319087682
4300,0.025478182506320942
4400,0.023587869784509604
4500,0.023590089063513134
4600,0.02401667489912158
4700,0.025558624389909676
4800,0.023068047668483874
4900,0.026017891874300304
5000,0.027548455364050744


==> data/key162_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10458374538774458
1000,0.06460999631171792
1500,0.06672958638408871
2000,0.05491992011566375
2500,0.050285833099059284
3000,0.05180299968243477
3500,0.04816713293879052
4000,0.045875748764061704
4500,0.04755879049915142
5000,0.04917069598162415
5500,0.044446447211124854
6000,0.0370713191650347
6500,0.03311188584352874
7000,0.032554985114947005
7500,0.03488300177204821
8000,0.03619692697719476
8500,0.030927497172674758
9000,0.0288572958215193
9500,0.028909301716189998
10000,0.02611073283416027
10500,0.025202338156791917
11000,0.025513411848202574
11500,0.026897069407292175
12000,0.02446332691685318
12500,0.027608307237530313
13000,0.024942562660790413
13500,0.022704422533200378
14000,0.023401986163668072
14500,0.02358904038868509
15000,0.025820859908967868
15500,0.022140775816275136
16000,0.023717821877955268
16500,0.023628592202199435
17000,0.027645876969358264
17500,0.027066483559059194
18000,0.025785293102759125
18500,0.026490279980866314
19000,0.025930088453602257
19500,0.027633338680577945
20000,0.028382322162368273
20500,0.026578662029873846
21000,0.024948962039642267
21500,0.02647992719930365
22000,0.026692471989867933
22500,0.02625546089559634
23000,0.02583037269166969


==> data/key163_cpa_vals.txt <==
key,cpa_value
100,0.2131431649438725
200,0.2509000986901102
300,0.19521426434481393
400,0.1171467161951571
500,0.10401144355136491
600,0.10194959514960003
700,0.08562185051313292
800,0.08556631435159652
900,0.07996620675363424
1000,0.07825819852685403
1100,0.09135141437927084
1200,0.0848681112963064
1300,0.06778143666729565
1400,0.07349633494441819
1500,0.05983093629425963
1600,0.05231392452249167
1700,0.05107264053642078
1800,0.04493672950550444
1900,0.04657882767122707
2000,0.04015946976098933
2100,0.04020771771946317
2200,0.039796253060776166
2300,0.04066550063172427
2400,0.03696154253017987
2500,0.030697566983164913
2600,0.03224865178266536
2700,0.03236452827621104
2800,0.03306983976362836
2900,0.03215151102772602
3000,0.034690085679698494
3100,0.032852668870232846
3200,0.03253757692998155
3300,0.03130484069244251
3400,0.03116126740017232
3500,0.033937279212431753
3600,0.029373823048164865
3700,0.02959793400174924
3800,0.029631807731005693
3900,0.03326907541546924
4000,0.02910588762269394
4100,0.025913394402858756
4200,0.02664075218351009
4300,0.02578516891318025
4400,0.028556412678047496
4500,0.027967125221485614
4600,0.029756513020591558
4700,0.031037325033178832
4800,0.030489069235502216
4900,0.03316386173351908
5000,0.03194793600740552


==> data/key163_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1006149026449069
1000,0.07357697559744887
1500,0.04379722520459546
2000,0.037159717702753885
2500,0.03399483019334332
3000,0.03462418551506373
3500,0.03319769363485344
4000,0.0323722835138983
4500,0.024189105119159122
5000,0.034441909353430236
5500,0.03418873659541326
6000,0.03324471161121646
6500,0.039137527405135666
7000,0.0370200605263399
7500,0.03438189661986909
8000,0.0330224361423004
8500,0.027826028297754123
9000,0.026812075580807813
9500,0.025609375991024072
10000,0.023657817133100213
10500,0.02533209450679774
11000,0.027590126252263907
11500,0.0277053385734991
12000,0.027898671038525148
12500,0.028173979685643894
13000,0.025145465494717443
13500,0.024680732557754576
14000,0.02386782105827985
14500,0.023780005155391255
15000,0.0251605666410175
15500,0.024699290388429353
16000,0.026094770049347883
16500,0.025756868327160953
17000,0.023956488391605524
17500,0.024877449959779183
18000,0.02331518638228872
18500,0.024916023118150277
19000,0.020656230281050098
19500,0.020523048642346223
20000,0.019689464857269027
20500,0.019284765820276616
21000,0.01876062122913297
21500,0.018220798934141882
22000,0.01757709136735456
22500,0.015773648003492836
23000,0.014804365854269315


==> data/key164_cpa_vals.txt <==
key,cpa_value
100,0.2426318907964539
200,0.11660978613549622
300,0.10720283096228145
400,0.09779477366892882
500,0.12009471712211112
600,0.08134444005642122
700,0.08210693072871153
800,0.071134464878846
900,0.05613513700900748
1000,0.04650296464538232
1100,0.047387098717328324
1200,0.05023624321079826
1300,0.052309571063177504
1400,0.044047549064183504
1500,0.04919109964774029
1600,0.04528552078141538
1700,0.04832963949367612
1800,0.05023155572077334
1900,0.04819194372244868
2000,0.04669276458664427
2100,0.043867190681405634
2200,0.04117459341772316
2300,0.03841093399493939
2400,0.03639244429350404
2500,0.033964913287845816
2600,0.03224485735075586
2700,0.027985986611237572
2800,0.024461977112998398
2900,0.029390902324656555
3000,0.02922713227433518
3100,0.025693361408868385
3200,0.02590171110753909
3300,0.029152372107707148
3400,0.027645176371333773
3500,0.028372004555571723
3600,0.031674143141089815
3700,0.034381694173911445
3800,0.031660172719641944
3900,0.0327922164906132
4000,0.030348318164543014
4100,0.02998668271234157
4200,0.026695089328254144
4300,0.026158819988993658
4400,0.02651623250393142
4500,0.030157612204911276
4600,0.03008303651575148
4700,0.03247098251360347
4800,0.03321798715333485
4900,0.03390857426128585
5000,0.03137008610001169


==> data/key164_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12847449883358789
1000,0.06366865176256956
1500,0.04022973639858833
2000,0.04497220714629596
2500,0.03545166778054025
3000,0.03388780385514909
3500,0.030353969774033422
4000,0.02797157234824681
4500,0.03339014048391045
5000,0.03386280027127868
5500,0.028182536884354813
6000,0.03198887428792574
6500,0.02992957914042583
7000,0.032813859971750174
7500,0.030080078502076425
8000,0.026888551666965774
8500,0.02448070591821143
9000,0.021779957604172485
9500,0.0213666292970168
10000,0.021655210055534
10500,0.02053866014139297
11000,0.01825877012448184
11500,0.017024418880530415
12000,0.018908329236178276
12500,0.019661790969037998
13000,0.019095008869104268
13500,0.02084838623958382
14000,0.02206836787702554
14500,0.020941046853929442
15000,0.019105249957525588
15500,0.0180922444329717
16000,0.017527274502912044
16500,0.0171229182780311
17000,0.015979366454551936
17500,0.017466854462221185
18000,0.016476167481508524
18500,0.015346007508579474
19000,0.013813133013125627
19500,0.014363174233596253
20000,0.01454581757001821
20500,0.015715049272840557
21000,0.015592461844781294
21500,0.01563022357424813
22000,0.014863576478270303
22500,0.01716015434798809
23000,0.015031678567136603


==> data/key165_cpa_vals.txt <==
key,cpa_value
100,0.20293745112179512
200,0.2043656077418029
300,0.1425060549595986
400,0.11085690476719672
500,0.09869704139051384
600,0.09047440990365567
700,0.10593437853279077
800,0.09332444016988968
900,0.07606542236054911
1000,0.07079959052006471
1100,0.06432531129698922
1200,0.06601300618651237
1300,0.06614105781311884
1400,0.054842478171254525
1500,0.04368711231058657
1600,0.03960627187267153
1700,0.03247540492527278
1800,0.03451411393336614
1900,0.03285518511614663
2000,0.031574356390222255
2100,0.03426084846033074
2200,0.03531082941182627
2300,0.032246065526301174
2400,0.032435403028179544
2500,0.035634875944287554
2600,0.04310643794967415
2700,0.04353118875195597
2800,0.04072820650799154
2900,0.03802510316306342
3000,0.03237751915763649
3100,0.03722717279803119
3200,0.03450273911999738
3300,0.03564807022004623
3400,0.0326014067807685
3500,0.029624571781891106
3600,0.0289910272543913
3700,0.02912615819144617
3800,0.031074423565910687
3900,0.033659636888191506
4000,0.032908179605694754
4100,0.03018259245252622
4200,0.030027608902408024
4300,0.031482191443419766
4400,0.03125829716611246
4500,0.03193814895496584
4600,0.03170602331269872
4700,0.028352860105336497
4800,0.02737971496258838
4900,0.0284664345661056
5000,0.029457326129050748


==> data/key165_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14200737170287725
1000,0.0933720691673324
1500,0.07837430556026946
2000,0.05948755114161588
2500,0.044524153366576176
3000,0.04970273103985438
3500,0.050953300216705626
4000,0.05060523397622737
4500,0.044445516077792666
5000,0.04296771260634637
5500,0.04416871157433069
6000,0.04382807581744492
6500,0.04159133632617785
7000,0.03140353843258959
7500,0.02813400338392092
8000,0.03167229603235726
8500,0.02967314172369527
9000,0.031982261414564166
9500,0.03076628437910296
10000,0.032383831139995524
10500,0.03384945260389816
11000,0.03224862807566991
11500,0.030033435756078298
12000,0.028920678122872957
12500,0.02721710209121134
13000,0.026667722377341475
13500,0.026080988077298875
14000,0.023411483284958214
14500,0.02149605210516664
15000,0.019784461351448606
15500,0.020864853425842336
16000,0.01939885902623274
16500,0.02079506583651228
17000,0.020799384685022952
17500,0.019999789993311964
18000,0.021719330783988237
18500,0.022515239961614458
19000,0.02277910583372989
19500,0.020405466700895034
20000,0.017807925281019054
20500,0.017808359072966455
21000,0.01797081572177859
21500,0.01902583047980534
22000,0.018364741259397653
22500,0.01930460998776893
23000,0.019919809821681057


==> data/key166_cpa_vals.txt <==
key,cpa_value
100,0.15160523402884307
200,0.1460526838977727
300,0.07677252269940055
400,0.07702613986841096
500,0.08994921464077266
600,0.07515622939473246
700,0.07165322480686427
800,0.06755154913089302
900,0.06210188748139648
1000,0.05965734125004117
1100,0.06556747266966387
1200,0.04844800711831332
1300,0.044586614831712376
1400,0.052472663174093416
1500,0.055256271809526
1600,0.05230433288449832
1700,0.052952143579284384
1800,0.047408602445557516
1900,0.0397537862750305
2000,0.03681295941863762
2100,0.035093515376669444
2200,0.03824178125693555
2300,0.03253351712488158
2400,0.03841222993399811
2500,0.03572307399266476
2600,0.038834470915595616
2700,0.0323336796415797
2800,0.03465054510971092
2900,0.028034087616289862
3000,0.0329086380444734
3100,0.03138871710060882
3200,0.030937217930507247
3300,0.027632621160038787
3400,0.02788560109189798
3500,0.030608896047586306
3600,0.025832676483930717
3700,0.02893112426997725
3800,0.02882859013517385
3900,0.029962413866814117
4000,0.033402797054644155
4100,0.030156436076242597
4200,0.029109657004889516
4300,0.029000335560130857
4400,0.03036163845932788
4500,0.032701855183329694
4600,0.034840154860661776
4700,0.034273999300529004
4800,0.035336099914335055
4900,0.0356559735642326
5000,0.03593389202273496


==> data/key166_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10643508779626033
1000,0.07806482605548305
1500,0.05907095780712503
2000,0.047238105230360324
2500,0.04186904826555474
3000,0.03380321234968415
3500,0.033072977972573324
4000,0.030553241239082905
4500,0.030356733051437282
5000,0.032296073216889355
5500,0.029608063216343634
6000,0.025686396285400214
6500,0.025515057674637392
7000,0.02370400082874163
7500,0.024805326786977656
8000,0.027160428920036395
8500,0.022707804053343463
9000,0.02562130926544291
9500,0.024625107017286773
10000,0.022748834756666798
10500,0.024383357084150258
11000,0.023995832486393795
11500,0.022365274221300982
12000,0.02425347550004016
12500,0.02353702410881458
13000,0.022253339077101267
13500,0.020470411744698744
14000,0.018749132608069492
14500,0.02056489605777551
15000,0.019533745103526037
15500,0.01853814273733568
16000,0.018145708990614365
16500,0.017091842123664495
17000,0.018196472906705785
17500,0.016874937249788956
18000,0.015001949756882987
18500,0.014036879831765263
19000,0.013750141556867719
19500,0.0150178277447094
20000,0.015853503362064248
20500,0.014552204643523073
21000,0.014305301077117551
21500,0.015184603194860816
22000,0.014421615088055654
22500,0.013052043113114484
23000,0.013854113316868588


==> data/key167_cpa_vals.txt <==
key,cpa_value
100,0.2813839852561213
200,0.17646248690711897
300,0.16785160391157747
400,0.13214832179401637
500,0.10989843516383291
600,0.0795172066801713
700,0.10886981961165479
800,0.0937408175630946
900,0.09221725528085832
1000,0.0846790967449013
1100,0.09836356961992383
1200,0.09487958875832415
1300,0.08761403293357639
1400,0.07726791311264061
1500,0.07436041688822874
1600,0.07177858991634224
1700,0.06947124015511162
1800,0.05955180807715464
1900,0.04931775625997888
2000,0.04577763957298127
2100,0.04536154439025278
2200,0.04765728140045213
2300,0.047745992120539184
2400,0.048168658717713565
2500,0.045879228433740094
2600,0.050552306979350106
2700,0.04530689488144553
2800,0.04664807765916697
2900,0.045260326015643434
3000,0.04099780228480323
3100,0.04213671954825293
3200,0.040059840927987075
3300,0.037647632817466935
3400,0.04204003946954099
3500,0.037841691988809344
3600,0.03893891024150129
3700,0.034812926921532775
3800,0.03318535815190827
3900,0.035225959926881906
4000,0.033541968369799405
4100,0.03280237715031384
4200,0.03260696147536234
4300,0.031984050889744084
4400,0.028249433717111878
4500,0.029727489509326025
4600,0.03156320851653109
4700,0.0292889357100039
4800,0.030555075226521986
4900,0.0329796203898872
5000,0.02923517448099391


==> data/key167_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1158855096374257
1000,0.09590197520906606
1500,0.07598512355317062
2000,0.05512924962534984
2500,0.04786398133214727
3000,0.037201860623347946
3500,0.040944908372656345
4000,0.04008547191398366
4500,0.03809502545041768
5000,0.03638943072866159
5500,0.029915925873129443
6000,0.02866541505512679
6500,0.02483121941161316
7000,0.023792376053559015
7500,0.02307540075224612
8000,0.027469136311628038
8500,0.0285291661672662
9000,0.02477585479915909
9500,0.02390093372397254
10000,0.020824818847309565
10500,0.020791208972030416
11000,0.021209859745425
11500,0.02319775929851567
12000,0.023439763485715807
12500,0.021207186730481158
13000,0.019359399053388383
13500,0.016914304733964984
14000,0.017422152634395362
14500,0.016325159349107738
15000,0.015739647073867963
15500,0.014251130034967063
16000,0.014577897692223785
16500,0.013686549230806911
17000,0.01410788612588564
17500,0.014414082603242954
18000,0.014360480146121526
18500,0.014607397525355207
19000,0.01474381431988571
19500,0.015315360688630408
20000,0.01266931231700375
20500,0.012585688967284006
21000,0.013330391462842284
21500,0.013411330271703081
22000,0.01417135350710534
22500,0.01363201053875412
23000,0.014949899501169461


==> data/key168_cpa_vals.txt <==
key,cpa_value
100,0.3150081513178777
200,0.1578964960061422
300,0.13997851839193495
400,0.10758735640956647
500,0.08287854721438835
600,0.0850737872848524
700,0.07200846425547677
800,0.05984798175061244
900,0.059361757488921287
1000,0.05372784602974406
1100,0.05762562305476813
1200,0.05996339510553612
1300,0.05402285857316217
1400,0.05468375633069388
1500,0.05416522489261438
1600,0.05455916466650884
1700,0.05795025552941198
1800,0.06071606116264765
1900,0.04876022572627054
2000,0.043723058591436444
2100,0.04746869484495342
2200,0.054399130663805306
2300,0.055654345767537375
2400,0.05045926098309082
2500,0.04990694284509985
2600,0.04650253962090718
2700,0.04915241768014914
2800,0.04495294063244376
2900,0.037918977683736546
3000,0.03458291040395255
3100,0.03354722089104609
3200,0.03181412676869945
3300,0.03068987958023684
3400,0.0278425408417153
3500,0.030268130653070508
3600,0.02630142413397336
3700,0.029189673921072874
3800,0.02959138646955275
3900,0.030868091378972385
4000,0.027683036983151714
4100,0.028957639153276347
4200,0.02801595178833407
4300,0.02849305745721287
4400,0.03204315991701324
4500,0.03497195267751361
4600,0.03154138036496559
4700,0.034377694328390905
4800,0.03280733678391174
4900,0.03022139667533115
5000,0.027977577152151056


==> data/key168_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10318998181118869
1000,0.050708911671254894
1500,0.0473226205201598
2000,0.03549290862747406
2500,0.032873791138051375
3000,0.026613472999229025
3500,0.0350151305290542
4000,0.046985033184460505
4500,0.04062056545479517
5000,0.035443456893147124
5500,0.030319745384202304
6000,0.03085796100390511
6500,0.03186573914201069
7000,0.03015694154692178
7500,0.03084411071662089
8000,0.029440993088751085
8500,0.0236864747192717
9000,0.020433894625671595
9500,0.017722792867004993
10000,0.018188878130612436
10500,0.019938029082333348
11000,0.01984338699758675
11500,0.02004092915210091
12000,0.02319773991312205
12500,0.022059044585893077
13000,0.022685710526502065
13500,0.023423028762646063
14000,0.020920455268962544
14500,0.023660371760201474
15000,0.02454966131745329
15500,0.023041148384985704
16000,0.021077788860702898
16500,0.021438816946523363
17000,0.02001298752664473
17500,0.02013050156026855
18000,0.021649430893874222
18500,0.020140445507819658
19000,0.022219619008450178
19500,0.021128624052945254
20000,0.020139816053512786
20500,0.02265367157041234
21000,0.02215931541422293
21500,0.021263695746327714
22000,0.022751965574336685
22500,0.022150264190820657
23000,0.020752931349188354


==> data/key169_cpa_vals.txt <==
key,cpa_value
100,0.2903621268032152
200,0.16466544905426564
300,0.12268528301043818
400,0.1491895724707959
500,0.11543257801058819
600,0.08109986545528741
700,0.08039171882433055
800,0.09746106366515131
900,0.07612141026254168
1000,0.08680775741805032
1100,0.08395225490387073
1200,0.0799574589757956
1300,0.0808706378112336
1400,0.07625039804314937
1500,0.07623640059100259
1600,0.058659376406622186
1700,0.05236298396166955
1800,0.05817312646598986
1900,0.05787414122601705
2000,0.057959265412861574
2100,0.05868679677713529
2200,0.06046570858837232
2300,0.06267246004654015
2400,0.054164413641378424
2500,0.05118019032492159
2600,0.04538483350272552
2700,0.050539641143805984
2800,0.04620123718346875
2900,0.04418831251358751
3000,0.04613415391269134
3100,0.040069281376552586
3200,0.040308703894848016
3300,0.043051033353984844
3400,0.040576799239320276
3500,0.042046676175049896
3600,0.040063975441975465
3700,0.04052174214250094
3800,0.035831117187707456
3900,0.03770815172958601
4000,0.03450368848420923
4100,0.03789267271493035
4200,0.037051750477691436
4300,0.03814142729487996
4400,0.03599103573379555
4500,0.03631317263731301
4600,0.03399523253677094
4700,0.037153369282167774
4800,0.03389865155433111
4900,0.034779419847191226
5000,0.03700864659703986


==> data/key169_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09050270638075776
1000,0.06062099336878634
1500,0.07473680229290973
2000,0.04424531822557091
2500,0.04320711059912439
3000,0.038120103658280106
3500,0.04493704949319143
4000,0.03700714730996964
4500,0.0407559177840226
5000,0.03863996021166178
5500,0.04088274717495239
6000,0.03609939718656811
6500,0.03448454784386627
7000,0.0355527692129936
7500,0.03618707497513097
8000,0.03397807024435527
8500,0.031343172794103404
9000,0.030393362536759193
9500,0.02830499479213253
10000,0.02609335334391049
10500,0.025210662965160672
11000,0.024784735966566836
11500,0.023802045800608657
12000,0.023682321551237423
12500,0.0251491199889406
13000,0.02506540430669794
13500,0.022808528993732844
14000,0.02095782521097184
14500,0.01878378763114942
15000,0.020211955055841047
15500,0.01868582061657229
16000,0.01834619794437547
16500,0.01724483807884702
17000,0.015255281561977755
17500,0.015818998515034596
18000,0.015292039217105874
18500,0.016460768139256045
19000,0.015973391806030524
19500,0.01645803286719971
20000,0.016304545921288213
20500,0.014705705340878743
21000,0.013556495121196119
21500,0.013367448450565828
22000,0.014282169585984225
22500,0.014617970454483523
23000,0.01634772383088003


==> data/key16_cpa_vals.txt <==
key,cpa_value
100,0.16593456062740533
200,0.17535393688845938
300,0.13744985772778356
400,0.12092585117654181
500,0.11608315741014029
600,0.09191838659052419
700,0.0984220592934746
800,0.1049104953443349
900,0.07962376841084692
1000,0.060531062758230524
1100,0.06046537779349202
1200,0.06413890084197775
1300,0.05482379487299353
1400,0.04777809791753024
1500,0.03634825127558777
1600,0.044553464398206295
1700,0.0358477262959249
1800,0.04017637835556043
1900,0.03914876121953574
2000,0.04463447367124521
2100,0.04455360592923383
2200,0.04269934971215724
2300,0.04431580926897135
2400,0.042906426817312424
2500,0.037032203132130855
2600,0.035286617397482595
2700,0.03808451061979909
2800,0.03711970935089235
2900,0.03724509090124806
3000,0.04193102117167158
3100,0.03603170610117662
3200,0.03453403440941842
3300,0.02988219010158215
3400,0.02990937659653017
3500,0.02878926480335583
3600,0.028471129581426207
3700,0.0314024929328215
3800,0.033590527611688084
3900,0.03274269207198195
4000,0.034459228962827
4100,0.03298147377429285
4200,0.038674090779680904
4300,0.037775229687762195
4400,0.033531428834269274
4500,0.03307368824904805
4600,0.03235549202182334
4700,0.033693711559766956
4800,0.032908759467229654
4900,0.03202670106055426
5000,0.03098805134059978


==> data/key16_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12198777763744696
1000,0.07387829428666733
1500,0.037291044971093874
2000,0.04444671237964416
2500,0.03383671061472756
3000,0.03163333043268237
3500,0.02574005832863837
4000,0.02613637926713785
4500,0.0204779630183095
5000,0.01961233948144205
5500,0.020316836824881092
6000,0.016999116165345617
6500,0.018286791763503174
7000,0.017515841006111515
7500,0.02003459800506718
8000,0.021153863517860933
8500,0.021238048665904796
9000,0.017755406945296235
9500,0.019533018820421993
10000,0.018732324419092828
10500,0.019587419168380967
11000,0.01626960442128115
11500,0.0172832471275788
12000,0.014131433635832883
12500,0.013844395585890752
13000,0.014675988424273118
13500,0.01575388644305536
14000,0.017487706371467866
14500,0.01822419354694945
15000,0.015525336096677469
15500,0.014508539716333002
16000,0.012988765675565186
16500,0.012223348871475217
17000,0.012972105238775082
17500,0.013217617052993905
18000,0.013151349052527257
18500,0.014150302132420665
19000,0.012971706018570386
19500,0.014437107525019966
20000,0.012884677174163682
20500,0.010366092742138571
21000,0.009861234427758497
21500,0.00941768134214406
22000,0.01013106079970784
22500,0.01010467277307884
23000,0.010380367127220977


==> data/key170_cpa_vals.txt <==
key,cpa_value
100,0.22705963699434736
200,0.11803049359876783
300,0.10049651419332031
400,0.07447162032478562
500,0.09850136935322558
600,0.07352952125762302
700,0.0707729499589953
800,0.08059517123720585
900,0.06105575059829167
1000,0.07615318088153647
1100,0.07420568624559461
1200,0.0645934857854496
1300,0.07312529926781099
1400,0.06359749780828308
1500,0.062494667219215365
1600,0.05419536679882568
1700,0.05920831259563562
1800,0.06304006054768639
1900,0.07191006954315736
2000,0.06659288630429741
2100,0.06550209119863899
2200,0.06200203713059664
2300,0.05979103426200574
2400,0.06112888469375076
2500,0.06079632795045618
2600,0.05693533173689837
2700,0.05419133732505992
2800,0.05163186221425251
2900,0.047433101097489556
3000,0.04713995129657676
3100,0.04843159783117654
3200,0.051975953076990045
3300,0.05310775307147027
3400,0.053225915902841765
3500,0.055717838417610924
3600,0.05556256116250634
3700,0.05537593273604488
3800,0.055720935564060846
3900,0.05063992110688302
4000,0.046923077821212314
4100,0.04056029022727947
4200,0.03855639220086669
4300,0.039214026185372404
4400,0.039613626868388645
4500,0.04002759336839084
4600,0.04047385990819115
4700,0.042347910494388775
4800,0.040098051000023366
4900,0.03844944795902098
5000,0.038668674743417446


==> data/key170_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06039688263482545
1000,0.06441051389670928
1500,0.05634149291118975
2000,0.05309010342292107
2500,0.05635020056480743
3000,0.047936982689766636
3500,0.05224198077815288
4000,0.038399396904970524
4500,0.037784800111899934
5000,0.03626411654197216
5500,0.044100949093108195
6000,0.04628098281366834
6500,0.0466585856310798
7000,0.03793142666988811
7500,0.03293213125823447
8000,0.03437022830766018
8500,0.032997238202519326
9000,0.02928432955951552
9500,0.02761814751229921
10000,0.02674383251179503
10500,0.023217582887867363
11000,0.022706919375375185
11500,0.02088543995718708
12000,0.017251537368157932
12500,0.02021524759423573
13000,0.022918963214657636
13500,0.025537381654236795
14000,0.026498386099293714
14500,0.025937669472266094
15000,0.02547558794331035
15500,0.025839928329861067
16000,0.025561873502516333
16500,0.02320159772956469
17000,0.020637245001299515
17500,0.020032108678638295
18000,0.022207695340571904
18500,0.02113714339415901
19000,0.02107039689093574
19500,0.023525486480114766
20000,0.02176825198290273
20500,0.02189771508121005
21000,0.020308255813891087
21500,0.019720374046774396
22000,0.019080406608036986
22500,0.01854043489438347
23000,0.018132238063994978


==> data/key171_cpa_vals.txt <==
key,cpa_value
100,0.2475868166451557
200,0.21218553743847002
300,0.19945090512268068
400,0.17237475747969278
500,0.13458353033636733
600,0.12552825777378518
700,0.11504435927514152
800,0.11349356050481771
900,0.09609672925900857
1000,0.08590805439133259
1100,0.08466429041960924
1200,0.08489433288778785
1300,0.07928373249857132
1400,0.07694592658963281
1500,0.08328017483069941
1600,0.08491092524907254
1700,0.09018561469236161
1800,0.08806177974443828
1900,0.07393746393536786
2000,0.06808507416549288
2100,0.0628775429972016
2200,0.06623737988459372
2300,0.06967185678058825
2400,0.06809359716104524
2500,0.06418211060255158
2600,0.06125574187629695
2700,0.06429897350116426
2800,0.05887685245704221
2900,0.05794852982760606
3000,0.061163397580372036
3100,0.06524022034652546
3200,0.06509534923052328
3300,0.05842046946812605
3400,0.05519940939488159
3500,0.05637474585719336
3600,0.05568434825122692
3700,0.05516308918187453
3800,0.05854471758204093
3900,0.05695465142881365
4000,0.055869079974810554
4100,0.053527370848273206
4200,0.04780057405382253
4300,0.04690405089630327
4400,0.042469635351786564
4500,0.04260823541313473
4600,0.03898203512497359
4700,0.036893157537174336
4800,0.036102762653151085
4900,0.03580449381096327
5000,0.03445617048739121


==> data/key171_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10148617659811789
1000,0.05027772544056161
1500,0.04733799883955811
2000,0.04871193522901775
2500,0.04858278409179025
3000,0.04564301815365734
3500,0.05659994499513065
4000,0.053821506303094534
4500,0.04105768319168084
5000,0.040527242314940724
5500,0.03839843828315342
6000,0.03650103394127854
6500,0.029772401822474464
7000,0.028265514678877446
7500,0.027877691898277563
8000,0.024498216213397792
8500,0.025926464940801773
9000,0.02340174502635073
9500,0.02277181297979318
10000,0.024824217129095976
10500,0.02527640498798791
11000,0.027763863096487457
11500,0.025547792674245683
12000,0.02312305139240205
12500,0.024484737107344588
13000,0.024229282770751766
13500,0.025340701319409232
14000,0.02715864218359034
14500,0.028501281885168924
15000,0.029737733762551906
15500,0.02973950720934051
16000,0.028072902177367017
16500,0.027230429066646564
17000,0.027491071594859834
17500,0.02624621761013102
18000,0.029525265434001455
18500,0.029840254608138675
19000,0.03041247787079824
19500,0.031040738663616917
20000,0.03234232410220521
20500,0.031987428586770374
21000,0.031107682202016387
21500,0.03159471015028222
22000,0.031137182010464993
22500,0.02992253321041743
23000,0.030018036993921995


==> data/key172_cpa_vals.txt <==
key,cpa_value
100,0.19511687187051527
200,0.1585778048206031
300,0.10097342950617605
400,0.07753215474392203
500,0.11477263761054507
600,0.12254810953239212
700,0.10819835778253686
800,0.08889644635515409
900,0.0739858541526194
1000,0.07839417739240621
1100,0.07849368754196105
1200,0.08177263941538913
1300,0.08771139094707932
1400,0.07859632892247627
1500,0.06785207491854645
1600,0.06620196681289103
1700,0.06286834616933677
1800,0.0745931164224905
1900,0.0702662954933957
2000,0.06652695605667135
2100,0.06637435747266052
2200,0.06372010026807495
2300,0.05682339223913415
2400,0.05873667072011303
2500,0.05541022603323692
2600,0.0506330928210066
2700,0.044665100840551156
2800,0.04205352301565164
2900,0.04342562792535831
3000,0.04211450196411862
3100,0.04261280820748262
3200,0.044280929257062375
3300,0.04345240303154142
3400,0.04869344144628568
3500,0.04585135018252556
3600,0.0523185666180658
3700,0.05133189589172647
3800,0.05297040483850736
3900,0.050714766361285336
4000,0.05109851546451675
4100,0.05285099431407616
4200,0.050058215307983135
4300,0.045866827187515655
4400,0.04541384522796597
4500,0.04371306025745411
4600,0.04140550627094337
4700,0.03776676874964153
4800,0.039037378849701314
4900,0.03652954838660921
5000,0.0350036176950872


==> data/key172_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07064666996056009
1000,0.07647945915344065
1500,0.03557807653981645
2000,0.03750971440479101
2500,0.0400390647245366
3000,0.03573439746542803
3500,0.025214890478453194
4000,0.026907286099217064
4500,0.027895609643433437
5000,0.024846898237276985
5500,0.02082107948912473
6000,0.021611703227421886
6500,0.021454931120462258
7000,0.02066728453458071
7500,0.020038678132243064
8000,0.01649430688929304
8500,0.01687482168780231
9000,0.01824500438144641
9500,0.018687298101944413
10000,0.01893255359878453
10500,0.01741721109670013
11000,0.014477743404044797
11500,0.013466735585059944
12000,0.012432844893770943
12500,0.011344259834932095
13000,0.012366115525513534
13500,0.011263873017519589
14000,0.013617032293182077
14500,0.012740114000467493
15000,0.015214065235316642
15500,0.014433523122856578
16000,0.013973808467898328
16500,0.01504113165916721
17000,0.015838286891327987
17500,0.0158583720252304
18000,0.01682738737398256
18500,0.01791814858981561
19000,0.017224152797558116
19500,0.0171342536116956
20000,0.016321583985439665
20500,0.015873113180977668
21000,0.016878582301818327
21500,0.019346100419442642
22000,0.018347355869080324
22500,0.01725548124703041
23000,0.018466269375647788


==> data/key173_cpa_vals.txt <==
key,cpa_value
100,0.27138050154829346
200,0.19402922170885073
300,0.1432208382947552
400,0.10451888565857453
500,0.08083010067382902
600,0.07679636488640135
700,0.07153379997305069
800,0.05334756295177294
900,0.053419425036763904
1000,0.055144815184687904
1100,0.05490014838369446
1200,0.06124818269358376
1300,0.05802674473846541
1400,0.055731250460258834
1500,0.05898645646289988
1600,0.059223983522686235
1700,0.06209446339132206
1800,0.060806917112071104
1900,0.051915995152861195
2000,0.05613846750777325
2100,0.046235059333550224
2200,0.04082336728166093
2300,0.04090186948126244
2400,0.044143476813985776
2500,0.04363597878098913
2600,0.040946064381173444
2700,0.03615993141821012
2800,0.037220904385526124
2900,0.035772021555934765
3000,0.032555922494680714
3100,0.028835380594757834
3200,0.02867711160434495
3300,0.02724091140081299
3400,0.0322332529755732
3500,0.0290577886435885
3600,0.03270461148393354
3700,0.0279183629757454
3800,0.02623926725493918
3900,0.024374909743521904
4000,0.029222146989149336
4100,0.027878433575313524
4200,0.027853388687981456
4300,0.027955053330383398
4400,0.029874989957895767
4500,0.0317096274581649
4600,0.0308437586536583
4700,0.031127178233546764
4800,0.029450796722873502
4900,0.02987649018475464
5000,0.02725162067682644


==> data/key173_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11927794312220408
1000,0.08997674404794981
1500,0.0870292204347678
2000,0.06737805098166617
2500,0.048761246211616614
3000,0.04792527170546742
3500,0.04458374474396052
4000,0.03769107236290206
4500,0.03210391452280023
5000,0.02967899846313599
5500,0.02616269355210111
6000,0.0313628256341677
6500,0.029427415669194885
7000,0.025732000177761796
7500,0.02527719029945563
8000,0.02612605256087743
8500,0.027591504302899503
9000,0.025267616532370116
9500,0.025419689782993027
10000,0.024022576611837567
10500,0.02401132434774558
11000,0.022455591873159573
11500,0.02151892329999068
12000,0.022271681232370395
12500,0.022511571071023386
13000,0.02444787299576178
13500,0.025044533873987983
14000,0.023711898297855066
14500,0.023955278799480877
15000,0.02320733460917058
15500,0.022570102044814005
16000,0.023062057276136298
16500,0.024486015557357712
17000,0.02431632191493617
17500,0.025489173392976013
18000,0.024359608594839533
18500,0.024490399100150186
19000,0.022719049857654983
19500,0.02600838130351415
20000,0.026487943917515074
20500,0.024101867864182846
21000,0.026553370107289743
21500,0.025509057278853595
22000,0.02549198529384024
22500,0.025634417192167566
23000,0.024972242179464837


==> data/key174_cpa_vals.txt <==
key,cpa_value
100,0.21303832513248527
200,0.1456848562808461
300,0.08430709352565098
400,0.08065504598640302
500,0.06311166433844821
600,0.07610022988984287
700,0.07527679350621937
800,0.07986146175235512
900,0.08377755031997983
1000,0.08008761148400813
1100,0.07810242890657387
1200,0.08633238307644112
1300,0.08080387808036496
1400,0.066127235229378
1500,0.06942826074971614
1600,0.07267839448658552
1700,0.07073134449898459
1800,0.06936096512038792
1900,0.06594798248382194
2000,0.061672770170934796
2100,0.06363587711009017
2200,0.061300078232155525
2300,0.060623172919071044
2400,0.06150029722996837
2500,0.05550795153746616
2600,0.05843076333530334
2700,0.05664292714856878
2800,0.06056515716877259
2900,0.06083369612104381
3000,0.05223305967375073
3100,0.04942168771965994
3200,0.041640523249006446
3300,0.04163506986318638
3400,0.041416123864301546
3500,0.039307854740250295
3600,0.03560384048942273
3700,0.03701463393349552
3800,0.03786941781556677
3900,0.04103691764723336
4000,0.04019982324738419
4100,0.03790996615471806
4200,0.03769506013596505
4300,0.04244798172263609
4400,0.04066054998848104
4500,0.039270422306839504
4600,0.03903272272162644
4700,0.0353065354708155
4800,0.035422045178473895
4900,0.0340892843384186
5000,0.03434437408945751


==> data/key174_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08319242637774399
1000,0.09300917300948992
1500,0.07432467840490967
2000,0.06439105487903704
2500,0.04885043106633197
3000,0.03880534272825072
3500,0.04309905982451223
4000,0.04505871873731442
4500,0.042693349179561246
5000,0.04237542654666005
5500,0.048940930271768025
6000,0.04418916445314427
6500,0.04720635010181642
7000,0.04585578494233763
7500,0.04517044695982503
8000,0.04324349594668555
8500,0.04119954896716062
9000,0.0439364953104912
9500,0.042956434051641276
10000,0.042231535802039914
10500,0.04424090267306708
11000,0.04415813017127295
11500,0.0449581774044572
12000,0.04627406052581815
12500,0.04403286534148791
13000,0.04526200613348775
13500,0.042820593341902496
14000,0.04404105031205364
14500,0.04176655183991475
15000,0.04316342372031272
15500,0.04856962682444154
16000,0.04958571716205481
16500,0.05179410020085576
17000,0.05059033744646516
17500,0.04848905037874847
18000,0.050600739401310026
18500,0.04955641304301635
19000,0.05045005782909159
19500,0.04913513560744942
20000,0.04868734699115267
20500,0.04837528922644774
21000,0.049277537672612545
21500,0.048769959232062156
22000,0.04613053793831837
22500,0.04477968713365092
23000,0.044604280483220494


==> data/key175_cpa_vals.txt <==
key,cpa_value
100,0.18299206969264287
200,0.10186243519765709
300,0.13096607579179362
400,0.10270810498495843
500,0.0907925127513394
600,0.06139252417291697
700,0.05764750526235535
800,0.057896553403502776
900,0.06358672251002886
1000,0.07803740204704517
1100,0.08256370726722438
1200,0.0758665959805664
1300,0.0743031354940442
1400,0.0643696336637607
1500,0.06619972838327066
1600,0.05667165922647847
1700,0.04906659675198327
1800,0.05020002496086638
1900,0.0500057489753252
2000,0.04819018713521423
2100,0.04759406116129578
2200,0.05134233213487152
2300,0.05114284496373177
2400,0.050505115178325045
2500,0.04633714303398579
2600,0.04875813558937184
2700,0.04523335442286165
2800,0.04468692981381182
2900,0.043832614581931224
3000,0.044739436216884955
3100,0.04103632670306453
3200,0.03739352107980406
3300,0.03858496567368778
3400,0.03922168780815935
3500,0.036628827075949014
3600,0.03726331090105767
3700,0.0356557514682683
3800,0.03619000970050286
3900,0.03885082122485984
4000,0.04048391239335407
4100,0.0415357282515556
4200,0.0429342275825335
4300,0.044503532762404485
4400,0.04069244809830479
4500,0.04173790743762475
4600,0.04261430184975331
4700,0.04380777070270494
4800,0.04388321242554276
4900,0.04586226218341894
5000,0.04579310375958035


==> data/key175_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07473914304231913
1000,0.08307690271377954
1500,0.07274034099285537
2000,0.0543794834839508
2500,0.05006317929508426
3000,0.037954227432873154
3500,0.037976315587401575
4000,0.03452027934398247
4500,0.03549719065058225
5000,0.035856952103675316
5500,0.038111610117679225
6000,0.04121379414877847
6500,0.04086950990790186
7000,0.03833695106325921
7500,0.0353515781942123
8000,0.028230061519466196
8500,0.028438202363190303
9000,0.028493381424714
9500,0.02874164038807063
10000,0.02640894867191343
10500,0.027713386561289216
11000,0.028715232816691468
11500,0.02646482707737438
12000,0.0272874597849355
12500,0.029259119560870406
13000,0.02718797044946257
13500,0.027211706911077493
14000,0.02571038271220308
14500,0.024709949662845117
15000,0.025159770007670935
15500,0.02382283069105569
16000,0.021520717392580112
16500,0.01996305211520026
17000,0.020597873071104014
17500,0.01928092088179461
18000,0.020160856455949536
18500,0.020020857273618766
19000,0.01750081984937359
19500,0.016063100077609648
20000,0.015369703240705988
20500,0.016633720975980506
21000,0.017403629648724824
21500,0.017109714074953604
22000,0.01717050721915097
22500,0.017085138548827896
23000,0.01580604866552802


==> data/key176_cpa_vals.txt <==
key,cpa_value
100,0.3452789392217542
200,0.2574868601797139
300,0.16245742272575056
400,0.1435116050057169
500,0.12433947357083705
600,0.11473959534375816
700,0.10037678402118111
800,0.09622909162434722
900,0.10514458545583792
1000,0.08675203828238505
1100,0.09245633177190841
1200,0.07877034304373312
1300,0.08121322303821647
1400,0.0917817219683847
1500,0.08484071147167929
1600,0.07987834985671445
1700,0.06576422396822239
1800,0.06557227117286676
1900,0.07009566052206698
2000,0.07195589321074354
2100,0.0734150003053011
2200,0.07427443640995138
2300,0.08182221367281345
2400,0.08035189904681592
2500,0.0810378000634199
2600,0.06812055181523528
2700,0.06823827049133264
2800,0.06567760374544444
2900,0.07057064802267603
3000,0.05794316868729721
3100,0.05776398844297077
3200,0.05568372399766112
3300,0.052772435584152455
3400,0.05287355276618769
3500,0.05777845102146484
3600,0.05388320071581868
3700,0.05155646059287548
3800,0.04791036970909953
3900,0.044957913228055306
4000,0.04516891024914739
4100,0.047850795269563595
4200,0.04741434430175554
4300,0.0479422974922511
4400,0.045506236182202925
4500,0.04831082769003005
4600,0.04553021426531027
4700,0.046504805081253264
4800,0.04482067280618398
4900,0.04300263727772326
5000,0.042892428131417214


==> data/key176_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14179013512416014
1000,0.09731857921944964
1500,0.08217322401726236
2000,0.058344190908488955
2500,0.07274935730344413
3000,0.05283022896422782
3500,0.04503233163785303
4000,0.04171423537835534
4500,0.04882393626569667
5000,0.04106116700144804
5500,0.03390683657312032
6000,0.02958550085997254
6500,0.026508509003320444
7000,0.028067445555474173
7500,0.021857217481754444
8000,0.021331969726375362
8500,0.019968832045129954
9000,0.021962466723750976
9500,0.0239454894464548
10000,0.01935058037076375
10500,0.02066604830022399
11000,0.021548261580457598
11500,0.023355808462104943
12000,0.020847567219523442
12500,0.020903601680119895
13000,0.018841350052443043
13500,0.01785593182905506
14000,0.017939772234664645
14500,0.01776512797305573
15000,0.016452163925269252
15500,0.01881573972606104
16000,0.018386067533603282
16500,0.01698269395082348
17000,0.016473493182340225
17500,0.01852718113212777
18000,0.018681663050520426
18500,0.018751383648785223
19000,0.01855984629991483
19500,0.017195995586022954
20000,0.0174230265106337
20500,0.018433672899846633
21000,0.020210909011075244
21500,0.018891354406763608
22000,0.0189554213182193
22500,0.019305835893545908
23000,0.017921249862238607


==> data/key177_cpa_vals.txt <==
key,cpa_value
100,0.2584630924687736
200,0.19216696053204416
300,0.14974776668490059
400,0.11108600982549946
500,0.08027123283463755
600,0.0789806864430578
700,0.07497597642582451
800,0.06547065119109985
900,0.08213319755302687
1000,0.07464494964591006
1100,0.06981540514832121
1200,0.0695101063519816
1300,0.06237312533962801
1400,0.05782668116953038
1500,0.05427923208832444
1600,0.06401471869291142
1700,0.06904050991558823
1800,0.06830200117092791
1900,0.06972988763627624
2000,0.06786058599274561
2100,0.06608199288823191
2200,0.062194173130187526
2300,0.06746414831055388
2400,0.06775941860346918
2500,0.07144249708173397
2600,0.06683959972313795
2700,0.06497074174287626
2800,0.061112129450259255
2900,0.05785125411503521
3000,0.06023896894457894
3100,0.061308400633451866
3200,0.05590421914564727
3300,0.05542638939150976
3400,0.0509299431155376
3500,0.04911303811320204
3600,0.04331453719194274
3700,0.03924978941841844
3800,0.041252366337183044
3900,0.04260636340460944
4000,0.04059313901470747
4100,0.03678965657077071
4200,0.03262306087946604
4300,0.030746658443779305
4400,0.030164869451087945
4500,0.033530633109082005
4600,0.0333002298525707
4700,0.032534157285779436
4800,0.03218347326715076
4900,0.030856229128779417
5000,0.029270558745016738


==> data/key177_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11632800226090519
1000,0.08112392191096862
1500,0.059289587885048206
2000,0.043735270596967996
2500,0.03537240380349417
3000,0.04050440584031228
3500,0.0374251643691144
4000,0.03477513560029064
4500,0.03208757243477067
5000,0.03216618870894932
5500,0.03285746451669166
6000,0.029575953044978193
6500,0.02982932441416379
7000,0.0327832074638431
7500,0.029872031709039026
8000,0.025613167029337733
8500,0.026104313681591943
9000,0.02732256140663688
9500,0.029039875250018148
10000,0.03199967392584179
10500,0.027611798447595367
11000,0.024516652236209635
11500,0.025735204061443515
12000,0.024715411664932962
12500,0.023785020680672283
13000,0.023464391491300494
13500,0.02371552062803846
14000,0.025203743079224118
14500,0.02714467352502578
15000,0.028934742114476563
15500,0.027852486524270526
16000,0.02736553180602341
16500,0.027029442455451122
17000,0.026496749629959994
17500,0.027271150733300956
18000,0.025555844642557633
18500,0.025928077633674138
19000,0.024025798667171246
19500,0.023305721151162074
20000,0.022178916546850773
20500,0.021939546048486577
21000,0.021193845906131284
21500,0.02151361663436217
22000,0.02092293940699408
22500,0.019201073455659665
23000,0.018530049344020638


==> data/key178_cpa_vals.txt <==
key,cpa_value
100,0.2626848595744237
200,0.1537637964785552
300,0.13368685726588042
400,0.09057184797399202
500,0.09276192590331721
600,0.09572582564464674
700,0.07606666336122936
800,0.0586507190000414
900,0.05795203842145967
1000,0.0611301423229273
1100,0.07199300787562285
1200,0.059933566817939266
1300,0.04624536441323185
1400,0.04430457910037185
1500,0.051669281585276644
1600,0.05885683115986994
1700,0.058639785925549526
1800,0.058130559321509456
1900,0.06307727885547161
2000,0.053703839262662145
2100,0.059955294954976035
2200,0.047813855264483084
2300,0.0397769111455375
2400,0.04058325584242049
2500,0.037489089191664375
2600,0.03560896284708995
2700,0.03358882513535176
2800,0.031241582284271353
2900,0.03311342202302677
3000,0.0399789978706165
3100,0.036718520803014736
3200,0.03880152938888493
3300,0.04065698562883904
3400,0.036497309616887345
3500,0.03671441831841997
3600,0.034751123552749265
3700,0.03598652175037614
3800,0.0335537138380293
3900,0.03495130239642898
4000,0.03463834945174769
4100,0.03634953666885336
4200,0.03255360320488717
4300,0.03341539968388465
4400,0.0353031420358544
4500,0.0371771001568193
4600,0.03679175781244041
4700,0.034603977637034475
4800,0.03280436292856291
4900,0.033886014487672124
5000,0.032329154621838614


==> data/key178_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1179559003084051
1000,0.06757911445883161
1500,0.05264885305948404
2000,0.052517616453615884
2500,0.04259282158158713
3000,0.04487088929366783
3500,0.0447520010681027
4000,0.03588543593497021
4500,0.038022697150109516
5000,0.03463540947734994
5500,0.031544635439038
6000,0.034872912449943796
6500,0.032298454574749995
7000,0.03350035204168671
7500,0.03284523277533641
8000,0.036434466976718705
8500,0.03633741474245171
9000,0.03348355929232687
9500,0.03019641109760665
10000,0.03016378911003634
10500,0.030493679413694852
11000,0.02745881596193338
11500,0.026319212865315137
12000,0.025155044198043208
12500,0.024895440879364423
13000,0.025150511402062897
13500,0.02428255001580709
14000,0.02410477964729722
14500,0.024119618686986675
15000,0.02667732079533241
15500,0.02714353253006382
16000,0.024670665467733534
16500,0.024720301213086267
17000,0.02370349435739838
17500,0.022908326356729073
18000,0.024388083925868942
18500,0.026487394979593713
19000,0.02555877909215153
19500,0.026333222019252013
20000,0.02612693487387868
20500,0.02602550964950899
21000,0.025339515742924243
21500,0.024002068425913466
22000,0.023716901699017256
22500,0.024666371153987697
23000,0.02495597262510905


==> data/key179_cpa_vals.txt <==
key,cpa_value
100,0.25878041138849417
200,0.1292416063208586
300,0.09846814175923871
400,0.08646680321097985
500,0.07540087657825686
600,0.11113500784805777
700,0.08682318736461148
800,0.07249434968485767
900,0.06425106737125653
1000,0.06000741812287973
1100,0.057274554406912856
1200,0.04206348916945314
1300,0.03989607196008807
1400,0.03995817339298102
1500,0.03970858977418062
1600,0.04201687590403303
1700,0.04090830937720092
1800,0.04333230339069828
1900,0.0421213143086662
2000,0.041189651357406216
2100,0.04583465116249739
2200,0.051536801431676264
2300,0.054883937658059746
2400,0.05771615005402998
2500,0.054148426790794735
2600,0.050822655744248914
2700,0.04702102671065735
2800,0.04965917999014433
2900,0.0472991358240063
3000,0.046859985713300495
3100,0.04016610862114564
3200,0.04042935214088968
3300,0.04804811362844055
3400,0.051557006688626686
3500,0.050664947101687216
3600,0.04705803969935661
3700,0.04362186377044688
3800,0.04208166471075715
3900,0.044798148731675695
4000,0.04544638388131571
4100,0.04546463784548319
4200,0.03837798090193671
4300,0.041963167574815
4400,0.04008059389697935
4500,0.04027260959332147
4600,0.04057641717435253
4700,0.03854105484617855
4800,0.03929089375992052
4900,0.03666092208941473
5000,0.035954387119826584


==> data/key179_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07635283399142513
1000,0.05830937708145598
1500,0.05928090253968355
2000,0.05148527516258491
2500,0.05238705106979122
3000,0.053388418591520645
3500,0.055535895995052015
4000,0.04677746170537023
4500,0.04496365749599142
5000,0.0404548003589549
5500,0.042598777522922245
6000,0.03922933034115914
6500,0.03312795705288569
7000,0.02645741048322012
7500,0.024073080517841586
8000,0.025182698710428508
8500,0.021254550359127877
9000,0.017921208012982727
9500,0.015375990791939177
10000,0.01476649332355333
10500,0.015243177096897577
11000,0.012926402626014298
11500,0.01544800999015579
12000,0.018100996721788918
12500,0.014994881316826076
13000,0.014834287669521495
13500,0.016826112700888265
14000,0.016575557610959406
14500,0.01756874028589129
15000,0.021176250679998884
15500,0.021590258953254747
16000,0.022590970067473383
16500,0.023530521217732477
17000,0.021476785182260455
17500,0.02296952810826793
18000,0.022001344182833837
18500,0.021320311276052405
19000,0.022275858015229407
19500,0.019461955305511442
20000,0.01998391884094001
20500,0.01946119588947368
21000,0.02068005232344926
21500,0.021412141996359945
22000,0.022326889518647853
22500,0.02117972731217326
23000,0.019156774528001564


==> data/key17_cpa_vals.txt <==
key,cpa_value
100,0.25515467345737297
200,0.18357836223051163
300,0.13464651074053563
400,0.10137975374293998
500,0.0983745531411916
600,0.0847334546625313
700,0.06684633957959106
800,0.0661590916592202
900,0.06316289509372035
1000,0.06101415899910936
1100,0.054697918275197634
1200,0.05163176200352408
1300,0.05670020001939607
1400,0.053857943108670855
1500,0.053966122004110086
1600,0.055471597873063994
1700,0.05669458329117614
1800,0.048649176268505644
1900,0.04569384661203716
2000,0.044683799726724725
2100,0.044089342298739634
2200,0.04891012483037861
2300,0.04466961672859271
2400,0.03799705905334664
2500,0.0356743508083161
2600,0.03290533695221329
2700,0.03188192514518314
2800,0.03534824636233674
2900,0.03397913412164295
3000,0.03390618566263971
3100,0.031777350332403066
3200,0.030754465888119243
3300,0.03144445454157607
3400,0.031663682411626023
3500,0.029688506879051717
3600,0.027309670170863214
3700,0.02577658021471107
3800,0.026343436286156787
3900,0.02553892790570451
4000,0.02393100003227579
4100,0.024611894481953882
4200,0.024056795840470102
4300,0.02729993765384965
4400,0.028546202869497068
4500,0.029854477276118615
4600,0.03031567511779173
4700,0.025825487923749342
4800,0.026220976084591716
4900,0.028538675880542173
5000,0.029128995308634498


==> data/key17_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09311590412913286
1000,0.08320908207533656
1500,0.08446799130422196
2000,0.06801864751466757
2500,0.06432024333173715
3000,0.055634762176105926
3500,0.048193816025011355
4000,0.052223662601567265
4500,0.05752305324841577
5000,0.05646872016043361
5500,0.06270053922244828
6000,0.06332312989271073
6500,0.06122660379074503
7000,0.057302006729455505
7500,0.055359867688438126
8000,0.04993853054935866
8500,0.04776210802904383
9000,0.049457381084727976
9500,0.05095774210861146
10000,0.04632314260239739
10500,0.04377995312635311
11000,0.04288937902011942
11500,0.04286473272027634
12000,0.038987941160053954
12500,0.04130076550642004
13000,0.03975629205471502
13500,0.04004967179734918
14000,0.04124362941544106
14500,0.03911420604043469
15000,0.040700838968627015
15500,0.04190613628822237
16000,0.04234845599130022
16500,0.044103569071169565
17000,0.04168237028656891
17500,0.04134842278372041
18000,0.040596893164347024
18500,0.04186427412132545
19000,0.04275052778903703
19500,0.04143898658101505
20000,0.042227048184827524
20500,0.04077444755940841
21000,0.04145205770920507
21500,0.04219509126342089
22000,0.042598984879225754
22500,0.04289207633410685
23000,0.04288746455635154


==> data/key180_cpa_vals.txt <==
key,cpa_value
100,0.23447590794128748
200,0.17590571958363366
300,0.14108997411272714
400,0.11773022801411398
500,0.11437447387533217
600,0.08599206336773053
700,0.09959926121575337
800,0.059149024930671354
900,0.05760710258915159
1000,0.05830065179651686
1100,0.05422028990006105
1200,0.06665152177248482
1300,0.0744952934456423
1400,0.07403757094353591
1500,0.07598874937238605
1600,0.07889477894881884
1700,0.08391895625802648
1800,0.07776378512338583
1900,0.07585777330640489
2000,0.07931697904101773
2100,0.07989050785822746
2200,0.0866129822860459
2300,0.08753973739314415
2400,0.07691946833097595
2500,0.08295844458853836
2600,0.0807888103422833
2700,0.08585135178529725
2800,0.08343064228640194
2900,0.07803142769703818
3000,0.07813958654448568
3100,0.08091227115115913
3200,0.08380843577094964
3300,0.09045527081328084
3400,0.0880272905009607
3500,0.09310875745351173
3600,0.09312836143173502
3700,0.09221862839168854
3800,0.09223680214944527
3900,0.09162160854378795
4000,0.09083467139750523
4100,0.09302601375656595
4200,0.09322924444805104
4300,0.09405308867867139
4400,0.09521733946166559
4500,0.0955056628201978
4600,0.0914636074565353
4700,0.08928685418060223
4800,0.09024067504318589
4900,0.09100918575913695
5000,0.08999233063339757


==> data/key180_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0922503464768128
1000,0.10288945366209488
1500,0.08912826652087706
2000,0.07117058654163728
2500,0.0453092663259823
3000,0.055638558423433244
3500,0.05133289528476968
4000,0.04694757254560809
4500,0.045739820119537304
5000,0.04060962297527693
5500,0.041637227591531115
6000,0.04538469753307665
6500,0.04150692962645424
7000,0.04081449098398608
7500,0.0330665009805833
8000,0.036595462803499804
8500,0.03584968919138116
9000,0.03499826386824714
9500,0.03792563274985174
10000,0.038552017593746296
10500,0.03393658963174596
11000,0.0362068173745301
11500,0.038675775574097945
12000,0.036076155264202214
12500,0.0366789480039295
13000,0.03597503790666581
13500,0.03286122914375284
14000,0.031933961594826636
14500,0.03141136595293311
15000,0.03153191205072128
15500,0.031837621082940415
16000,0.03176425287788866
16500,0.03325716445504209
17000,0.032659472301842254
17500,0.03179812479503433
18000,0.030896601861993136
18500,0.03084728094872516
19000,0.03066345419226495
19500,0.0301078579218955
20000,0.032518039760041
20500,0.03049031540826495
21000,0.02921909777756247
21500,0.028179751029249304
22000,0.027486354286837
22500,0.02820527724809865
23000,0.026733407086594264


==> data/key181_cpa_vals.txt <==
key,cpa_value
100,0.29029117230560814
200,0.14338409158084103
300,0.11274107886692473
400,0.10201411746905983
500,0.10077538763991811
600,0.11083848415045884
700,0.10900597810413157
800,0.1168856249648271
900,0.09662655026770042
1000,0.08259810191292488
1100,0.07163512355134598
1200,0.09052690966463114
1300,0.08681054338265487
1400,0.08780040225274299
1500,0.09276327385122736
1600,0.08300319669760434
1700,0.08307683225153754
1800,0.08457702247997517
1900,0.08326364249234933
2000,0.079754300697484
2100,0.07858053353666793
2200,0.08696994264304778
2300,0.0798858565566863
2400,0.07320669199556937
2500,0.0689188285767596
2600,0.07340802714101427
2700,0.07305580694375276
2800,0.07130486256040003
2900,0.07300196427930061
3000,0.07264791026518672
3100,0.06969214973664586
3200,0.06679679663188737
3300,0.060453188376859715
3400,0.056726015568371195
3500,0.05526367394495015
3600,0.048038552756593245
3700,0.0492769426360268
3800,0.04793012324229361
3900,0.04874647914015062
4000,0.04887115998131404
4100,0.045339934846157885
4200,0.03935780231123504
4300,0.037809411636572664
4400,0.03598042752067996
4500,0.036925495566260645
4600,0.03628684552505602
4700,0.03749568009366094
4800,0.03821416257129738
4900,0.03694346596725006
5000,0.03473264336263479


==> data/key181_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13162296096340984
1000,0.0722203096713374
1500,0.0600903080607858
2000,0.053371920591030984
2500,0.05180866893881872
3000,0.03227492276165879
3500,0.03393002416450143
4000,0.03194270744933981
4500,0.02849653408843789
5000,0.026629129167968103
5500,0.025514318407132225
6000,0.02945671527267074
6500,0.029292091763846704
7000,0.027571582727495162
7500,0.024330231143992274
8000,0.02640369610314562
8500,0.028946348083359982
9000,0.032596914473975086
9500,0.03309614816783246
10000,0.03259051537244793
10500,0.031286753686497096
11000,0.02986625311059991
11500,0.03159386097268815
12000,0.0315380343700317
12500,0.029298716931408862
13000,0.027516320515868404
13500,0.026174533224561838
14000,0.02520442051075272
14500,0.022744375280214675
15000,0.022344853945756797
15500,0.023293636699344433
16000,0.02402351426343929
16500,0.024686892097678034
17000,0.023905632128772513
17500,0.02216830069611199
18000,0.0229669417987645
18500,0.023180730832937105
19000,0.020574662785085934
19500,0.021349147541904034
20000,0.02063655931982402
20500,0.01943667536318464
21000,0.018794093921745865
21500,0.017278958586834526
22000,0.016944060060111055
22500,0.01588542823051377
23000,0.016549689539261968


==> data/key182_cpa_vals.txt <==
key,cpa_value
100,0.2477013229718315
200,0.18397132744972997
300,0.121790468309761
400,0.0647195131915807
500,0.08334735013397783
600,0.10009228632844883
700,0.12234730878067583
800,0.10803195068628664
900,0.07555187705003498
1000,0.06710631612673376
1100,0.0651920355119869
1200,0.06666366422223594
1300,0.05287714198278864
1400,0.04242475057798213
1500,0.03992541201564392
1600,0.03994715227066826
1700,0.03825987715722478
1800,0.03770023744927927
1900,0.03752337304394942
2000,0.03177812314841771
2100,0.03235089732131805
2200,0.032125206769600276
2300,0.0299430069256568
2400,0.031827576616531045
2500,0.03582765141838373
2600,0.03196119002884184
2700,0.029806052164591253
2800,0.028817826216688013
2900,0.03220667947370855
3000,0.03271687168514367
3100,0.030177911411921336
3200,0.02925003672550764
3300,0.028660511098674027
3400,0.029660393651628855
3500,0.031469763640664776
3600,0.029152746594490884
3700,0.02925166196614882
3800,0.02800136398964132
3900,0.026537078721135636
4000,0.027735246813966875
4100,0.029327365457347356
4200,0.026894189422470863
4300,0.029072168925962424
4400,0.029264708127337006
4500,0.02737951111025557
4600,0.027227247001778768
4700,0.02525306737910841
4800,0.02372243194738023
4900,0.023274921310584645
5000,0.023670375170196538


==> data/key182_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08889187128216432
1000,0.0671455395232895
1500,0.050211179410543615
2000,0.04277020609082486
2500,0.02930406101861371
3000,0.029642882023321947
3500,0.02792913523544268
4000,0.030309048157933373
4500,0.02537322488543256
5000,0.023065169275550478
5500,0.022212413962871613
6000,0.026168784919315017
6500,0.024077376752571496
7000,0.025000192436932852
7500,0.020465720015585585
8000,0.02106202751663785
8500,0.021003561103134446
9000,0.019795805466779653
9500,0.019368099428259098
10000,0.020848333355984103
10500,0.019602654953715912
11000,0.022803867126570617
11500,0.01967211535477346
12000,0.01887353725211679
12500,0.018631477841391443
13000,0.019609134143892017
13500,0.017956353829506846
14000,0.015839803619380772
14500,0.014304605925391543
15000,0.015566567213922595
15500,0.015600674351887188
16000,0.017289261266039864
16500,0.016133757338004644
17000,0.015893385615398877
17500,0.01619024820209385
18000,0.016291604535144364
18500,0.015833148947791132
19000,0.015601114057597083
19500,0.014902564392504388
20000,0.015533193503055851
20500,0.014855384876518858
21000,0.014557193898708576
21500,0.015318160981565507
22000,0.013667782578066221
22500,0.014731644271290872
23000,0.01595199889490966


==> data/key183_cpa_vals.txt <==
key,cpa_value
100,0.17345200863876287
200,0.15199473876075154
300,0.13044994065935955
400,0.10950532771810524
500,0.10222838329172353
600,0.06461554083043056
700,0.0690648472320788
800,0.04915258694464698
900,0.04130546050905333
1000,0.035475700890323064
1100,0.03623533116632809
1200,0.03511674712272456
1300,0.033216370288455054
1400,0.03849844295566737
1500,0.037446996235349514
1600,0.03613718524656549
1700,0.039180157645345645
1800,0.03794111365586682
1900,0.03969129724217064
2000,0.03537373214640359
2100,0.03359202783666133
2200,0.03376008256937356
2300,0.0332335417387329
2400,0.03151452422744929
2500,0.03699081997067984
2600,0.04423155413958459
2700,0.04894657637827316
2800,0.045614049714106604
2900,0.04934215408352801
3000,0.04884666427575958
3100,0.046200472937207804
3200,0.043087402512715575
3300,0.04300572124704219
3400,0.04245275612425915
3500,0.03776906180125263
3600,0.04254186380510823
3700,0.03980346261812676
3800,0.037581798228308864
3900,0.036519782834629776
4000,0.03591692210755677
4100,0.03379910212550303
4200,0.03300487249819039
4300,0.02950590755953911
4400,0.02547162411239712
4500,0.024788294293804816
4600,0.02478002681403264
4700,0.025398625991875305
4800,0.024683424465483286
4900,0.02532922903229649
5000,0.02705876686052347


==> data/key183_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13670096591861533
1000,0.07987068022822214
1500,0.04909078666058917
2000,0.05118599933104368
2500,0.03800122229719327
3000,0.02821698973538754
3500,0.025130063741130214
4000,0.02641689393326641
4500,0.027108645575919667
5000,0.028892904441209608
5500,0.026680576159526646
6000,0.031557866374897596
6500,0.029237284250899956
7000,0.026330082679050692
7500,0.02728241589053074
8000,0.02614485908170677
8500,0.02756358277906574
9000,0.022127027537368484
9500,0.02220460366478474
10000,0.02232538093701923
10500,0.021879276575537166
11000,0.021455789494521715
11500,0.020037377296723616
12000,0.02035713068485984
12500,0.020469343729501224
13000,0.01880526689019403
13500,0.017882300213131162
14000,0.016770682451713873
14500,0.015920443050529958
15000,0.015030078665327427
15500,0.014542656648594696
16000,0.015352288475867651
16500,0.015088131681773014
17000,0.015774225636783486
17500,0.016409053151324203
18000,0.017214216191417282
18500,0.017230757073245354
19000,0.017087209770559525
19500,0.017364493941449267
20000,0.018222932405570557
20500,0.01737586841178453
21000,0.01640737330681742
21500,0.015136839744443527
22000,0.01561344024798817
22500,0.015252565527141682
23000,0.01662687761957498


==> data/key184_cpa_vals.txt <==
key,cpa_value
100,0.2192039352429076
200,0.16782139764854903
300,0.11379739411297339
400,0.0953919665212456
500,0.11426566504276232
600,0.11096477970593328
700,0.09746537149894015
800,0.09190303568070445
900,0.09528804949142615
1000,0.08326331645966344
1100,0.08632595229090309
1200,0.07440697420629076
1300,0.0616737438968327
1400,0.06322560443448731
1500,0.05617702011566992
1600,0.04976403020371671
1700,0.058522615110879854
1800,0.05211444701741639
1900,0.05092725347610007
2000,0.051521916273110084
2100,0.05123168365377252
2200,0.053316248864421024
2300,0.0581839584761093
2400,0.0553052330141063
2500,0.04683825968915512
2600,0.04558138096339088
2700,0.04194976113350324
2800,0.04023559425909489
2900,0.040997888306728375
3000,0.04373009987579535
3100,0.04622564690920129
3200,0.04469563102046049
3300,0.039032399076734454
3400,0.03433529023672752
3500,0.037162940968423354
3600,0.03398323411763873
3700,0.032034805758324604
3800,0.03360650903905626
3900,0.03342321561413948
4000,0.030481001127716137
4100,0.03515893790063561
4200,0.036356890631033124
4300,0.037591536532245604
4400,0.035348215807257874
4500,0.038518652960395215
4600,0.04027085392599323
4700,0.03673567066533334
4800,0.03664006377166939
4900,0.035869572770751805
5000,0.03260117502871826


==> data/key184_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10033745860439666
1000,0.08300788345649214
1500,0.06613873423579941
2000,0.043081559582956654
2500,0.03531209029627117
3000,0.042128749518720685
3500,0.04208819639698097
4000,0.03589033265252571
4500,0.036582716560095756
5000,0.03018859205953367
5500,0.027833672808467727
6000,0.026051168646542257
6500,0.023970626242114004
7000,0.024478623105946604
7500,0.025780208695069525
8000,0.026741070245876467
8500,0.0279131368066807
9000,0.030114416498252892
9500,0.02962205770563286
10000,0.03222313681117463
10500,0.033884079486258295
11000,0.03098472451605899
11500,0.028145158443330327
12000,0.026702048256573064
12500,0.025576582259107323
13000,0.026986983715962174
13500,0.02876340371821628
14000,0.02426614547270877
14500,0.025520628942716315
15000,0.02641216648839428
15500,0.02888171562538621
16000,0.02724382170525768
16500,0.027305858217431228
17000,0.024900983412740427
17500,0.02585592793227007
18000,0.024825293230658865
18500,0.026874333044756296
19000,0.025162312822766656
19500,0.025386065967025036
20000,0.02530196557581637
20500,0.024195887650010784
21000,0.02379988161090585
21500,0.022270589869406915
22000,0.02146978973239659
22500,0.02325525223180552
23000,0.022337011352837173


==> data/key185_cpa_vals.txt <==
key,cpa_value
100,0.24594534294526604
200,0.1436316855724716
300,0.09413012128315451
400,0.12163960352191104
500,0.08917779331131195
600,0.08578949233254299
700,0.09061087063613567
800,0.09384422665757722
900,0.09318537481201129
1000,0.08635786393441762
1100,0.08489344117497366
1200,0.08423449623035109
1300,0.07780785295167038
1400,0.07813463792651869
1500,0.07086363540091005
1600,0.06916737038009599
1700,0.062447832857346675
1800,0.05339237164165503
1900,0.05708678469698688
2000,0.049204642593515445
2100,0.05033350658335904
2200,0.04665192711030003
2300,0.04691600173499468
2400,0.04269261629620532
2500,0.04418555645176654
2600,0.0376012854860467
2700,0.03458326276984892
2800,0.037364319718780965
2900,0.03555113739936476
3000,0.03635984332757998
3100,0.038610155145083695
3200,0.03739185652341051
3300,0.03891150582698224
3400,0.04700664576281258
3500,0.04985294067590349
3600,0.048748494174315316
3700,0.046730578217985666
3800,0.04771538765144389
3900,0.049606999951532296
4000,0.04926296386252131
4100,0.04957201950939318
4200,0.04660748712035223
4300,0.0416877782429745
4400,0.03878597223334986
4500,0.03534766950020188
4600,0.03653110533439481
4700,0.03285774716246861
4800,0.029835240273949286
4900,0.02684313227596919
5000,0.025805347862371496


==> data/key185_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11464596543777407
1000,0.07248648083624204
1500,0.07607478617281115
2000,0.08513611601200226
2500,0.06891191318171284
3000,0.07245034107385523
3500,0.06696006966672076
4000,0.05223547806203197
4500,0.049111915049786105
5000,0.044709679618421205
5500,0.044471573349654674
6000,0.044809040717562504
6500,0.04469285380974689
7000,0.04276995952766344
7500,0.04389895873474214
8000,0.03791191959499439
8500,0.03565261844042251
9000,0.03652390427775949
9500,0.03820893960105807
10000,0.037662306544213216
10500,0.03619165178451423
11000,0.03377024731688222
11500,0.0316389225856411
12000,0.029708663058866495
12500,0.028773071086334156
13000,0.026514606105187806
13500,0.026121372152055938
14000,0.026461031633083512
14500,0.027199194261151093
15000,0.028258803430206637
15500,0.026842937686611588
16000,0.026174414084711075
16500,0.025917796584682656
17000,0.027671985072736306
17500,0.025650122662605666
18000,0.02582101020967989
18500,0.024374155404211912
19000,0.024257691780289584
19500,0.023847000975580224
20000,0.021506050400581646
20500,0.02159993428317531
21000,0.02038782623732242
21500,0.019314611434979596
22000,0.01960969687937221
22500,0.01815885627286817
23000,0.017417759008475357


==> data/key186_cpa_vals.txt <==
key,cpa_value
100,0.2514757133271031
200,0.12197910003183308
300,0.1329159932742873
400,0.11770169900351485
500,0.0894436453080798
600,0.08487822213993931
700,0.07552004644853187
800,0.07374040218609974
900,0.07155781847860476
1000,0.0724257030824204
1100,0.058711622463912656
1200,0.06629894531115617
1300,0.06665365282369948
1400,0.0509436937479021
1500,0.04934352198026889
1600,0.047769785345134715
1700,0.041534366130010235
1800,0.04240330667151835
1900,0.049771931856581096
2000,0.04969401619403142
2100,0.04958953076428738
2200,0.05533399127537936
2300,0.05730348790923939
2400,0.060144108956229535
2500,0.05580676527818863
2600,0.053889894658962094
2700,0.053830996846406416
2800,0.05494545852364271
2900,0.053909621569957974
3000,0.05407366536795266
3100,0.05184436458856826
3200,0.04909684110575109
3300,0.04858611260108876
3400,0.047059159562629835
3500,0.04739477852723665
3600,0.0438570623632888
3700,0.0429279647202366
3800,0.03755538440539534
3900,0.036097262711569565
4000,0.033944387092959376
4100,0.03364316220434179
4200,0.03602255224360986
4300,0.040575119071783725
4400,0.03955699719347581
4500,0.04020814142600839
4600,0.03729288268552487
4700,0.03592119454776428
4800,0.03674157820011329
4900,0.036319359744326346
5000,0.03579625212013374


==> data/key186_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08912581612974438
1000,0.0627665648145891
1500,0.06460705169779112
2000,0.030139746775068834
2500,0.029084795386181486
3000,0.02816695564643296
3500,0.030164492106071833
4000,0.031491932715366704
4500,0.03549935135791236
5000,0.027735986239489
5500,0.030077904870896434
6000,0.02814093614197177
6500,0.027740461878066825
7000,0.02621749895708814
7500,0.02011813085669042
8000,0.018130766148080294
8500,0.0194222314051661
9000,0.01610451167871677
9500,0.015927598866469866
10000,0.01620454472786313
10500,0.013327033230249568
11000,0.013534352801095632
11500,0.0122896069368338
12000,0.01391584059108181
12500,0.012522042304509848
13000,0.010477961298745979
13500,0.01247547506406605
14000,0.014209099122266642
14500,0.01604276573921447
15000,0.016973626933757573
15500,0.01635053498934989
16000,0.016125595374492714
16500,0.014566827572308575
17000,0.015236483417976511
17500,0.014403862929797765
18000,0.013854145469258785
18500,0.013637885679019244
19000,0.015350277753776868
19500,0.014607860456613171
20000,0.016514706605655793
20500,0.015145267252623279
21000,0.015470296467844662
21500,0.016234303922722283
22000,0.015529412529214042
22500,0.015349226577099525
23000,0.015121198522633857


==> data/key187_cpa_vals.txt <==
key,cpa_value
100,0.13066541733544607
200,0.09540039589972293
300,0.11478516406062314
400,0.0863341269049431
500,0.08342114654363883
600,0.0862020326783108
700,0.08436674267175466
800,0.07809030943721314
900,0.06664155686056078
1000,0.05947864173515316
1100,0.05348661613231157
1200,0.041775622713164914
1300,0.03803712393103621
1400,0.0399459052039984
1500,0.04318933392754457
1600,0.03882559592722068
1700,0.030536408777835627
1800,0.03217715196796077
1900,0.042590721710945745
2000,0.04366953052170629
2100,0.04114504589923097
2200,0.03649984973384626
2300,0.03842072746171764
2400,0.047433379190734995
2500,0.050628293240515584
2600,0.054312273390850395
2700,0.045907461366507474
2800,0.04297231531541851
2900,0.039226459011263856
3000,0.037961679314688405
3100,0.040988286163844964
3200,0.041506547534769504
3300,0.04146236852237146
3400,0.04046048981235989
3500,0.032886706076191485
3600,0.03366991441810987
3700,0.02986307556689851
3800,0.029827964290522462
3900,0.027269081171245102
4000,0.027288475786803004
4100,0.025773041957312757
4200,0.028757281696002904
4300,0.022414328276654464
4400,0.022809111198800545
4500,0.023481324329698367
4600,0.021881373998265213
4700,0.019360826886754837
4800,0.01968715187115853
4900,0.018725139531653546
5000,0.01785412781640739


==> data/key187_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09260679225550315
1000,0.06558465130735508
1500,0.056658802779757246
2000,0.0455612438862401
2500,0.04679145052713287
3000,0.04181388118401339
3500,0.044491613873362076
4000,0.04367358001042925
4500,0.0402473958156778
5000,0.03785121241126467
5500,0.040012461757856964
6000,0.03708364968301277
6500,0.036041935171623615
7000,0.031688999878026376
7500,0.03179268968526731
8000,0.030297321185185605
8500,0.032767320804414996
9000,0.03160175936260854
9500,0.029701920154352253
10000,0.025819982964059296
10500,0.025915332103930277
11000,0.02491100405826274
11500,0.022622284226073854
12000,0.026434686834700145
12500,0.024500190315115848
13000,0.023003726436792844
13500,0.022164557444699997
14000,0.02202043557620056
14500,0.020208500736790216
15000,0.019983822102947496
15500,0.020604782150317136
16000,0.02119997288107959
16500,0.022158553113616416
17000,0.02206624995847227
17500,0.02214591983466556
18000,0.02098006580505777
18500,0.02127884138709536
19000,0.0184449011560125
19500,0.016669022480015852
20000,0.015000490720925266
20500,0.014573077236499324
21000,0.01492035514858365
21500,0.015756598752488915
22000,0.015631250287000017
22500,0.013990314260708774
23000,0.013959929327190451


==> data/key188_cpa_vals.txt <==
key,cpa_value
100,0.3234241775180221
200,0.1549129632185146
300,0.10548247546696976
400,0.07446366513324665
500,0.09224667817360589
600,0.06913459700965574
700,0.058141016014694256
800,0.06847798610409103
900,0.07620197542466789
1000,0.07078031175855966
1100,0.06690410909702764
1200,0.044059447509746094
1300,0.050131796756390255
1400,0.04569456419031306
1500,0.04229117994085355
1600,0.042308528680334336
1700,0.04455853344625112
1800,0.04503088988716799
1900,0.048075823382386744
2000,0.04806578486035505
2100,0.05014477320285671
2200,0.05082133166880385
2300,0.05287414852128897
2400,0.04952519248860386
2500,0.044864777162691334
2600,0.044621973195337825
2700,0.03648568957840523
2800,0.03385417471740439
2900,0.03162036182740353
3000,0.030701087332067667
3100,0.03087171919488124
3200,0.030288663123991557
3300,0.028179920968238025
3400,0.030203102869756773
3500,0.032042696347748804
3600,0.03648718124512221
3700,0.030956106264379186
3800,0.035433871333021554
3900,0.04185350950891721
4000,0.0410466491125184
4100,0.04076787472240864
4200,0.039054287814773034
4300,0.0338689487058455
4400,0.03381413347518341
4500,0.031825220512707926
4600,0.02912041887345939
4700,0.02868869687471602
4800,0.031003108094215
4900,0.031432763080913306
5000,0.03445504677859386


==> data/key188_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08286668858697603
1000,0.06252759961534841
1500,0.03719018980095633
2000,0.03257922888953792
2500,0.029439751818157032
3000,0.02364848592453076
3500,0.027141505645607016
4000,0.02885709928722975
4500,0.026307981040662034
5000,0.024494163860526018
5500,0.02489263723684345
6000,0.0246490744454587
6500,0.0268672603507414
7000,0.025095281062909206
7500,0.02361363427007344
8000,0.020888117690972187
8500,0.018711194955325635
9000,0.01920779232316244
9500,0.020012778182035132
10000,0.01916851416012775
10500,0.019688415921397712
11000,0.02018278343621627
11500,0.019569943880496175
12000,0.014758887375816286
12500,0.012690303529246818
13000,0.01331753631934869
13500,0.012909492110055727
14000,0.014683048106135169
14500,0.013908041335063633
15000,0.018433813817599346
15500,0.0146932561476473
16000,0.015782825219814823
16500,0.015444723251265731
17000,0.014736627976702369
17500,0.015231237969299835
18000,0.015652668641773164
18500,0.015726475160115494
19000,0.01396541318534841
19500,0.015500282762426381
20000,0.01399280499579123
20500,0.013303212195676728
21000,0.013281097387731844
21500,0.013326087354261783
22000,0.012073819863933242
22500,0.012374755201947075
23000,0.012768398589297632


==> data/key189_cpa_vals.txt <==
key,cpa_value
100,0.23552757484518075
200,0.16874119136471705
300,0.11832962167510627
400,0.12391758878400186
500,0.09745278207929259
600,0.10762519449511729
700,0.10589979649192961
800,0.09425804792053986
900,0.08490167008583888
1000,0.08705202475427319
1100,0.08097561332570596
1200,0.08974244103549482
1300,0.0823058178425694
1400,0.07315074917255014
1500,0.05795062232716312
1600,0.05151756919761433
1700,0.05170685136053954
1800,0.05320456837381643
1900,0.050916255783242464
2000,0.05107690469117358
2100,0.0501538838335025
2200,0.04764424320356728
2300,0.049315396260227164
2400,0.044473647068695
2500,0.04275052075634104
2600,0.04381032562097514
2700,0.04023118820976094
2800,0.038473688463409456
2900,0.035394985543323376
3000,0.035771110084746746
3100,0.03265637318005209
3200,0.03276472365613527
3300,0.030855377710330045
3400,0.028738066422577573
3500,0.03133727443396227
3600,0.03409045319834971
3700,0.03363158073644367
3800,0.031199185992602064
3900,0.03522513627148231
4000,0.03573270015810428
4100,0.033053779315715355
4200,0.038759896684570604
4300,0.038964617556810625
4400,0.03936932164352182
4500,0.03765153251387487
4600,0.033875137608949175
4700,0.03302820722832833
4800,0.033547380147620535
4900,0.030008598252771107
5000,0.03027649901669564


==> data/key189_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06969850410433694
1000,0.06398975159463659
1500,0.07416988974125278
2000,0.05420494664321559
2500,0.0499689449553251
3000,0.03590747745956604
3500,0.03317350079191256
4000,0.0332664165991595
4500,0.043340377333972606
5000,0.036738990984393774
5500,0.03612179110241264
6000,0.028333267162796542
6500,0.027064917219611292
7000,0.026139473289762287
7500,0.026856620097087683
8000,0.02270720802284654
8500,0.025473763420211886
9000,0.02222480714568048
9500,0.023491115997840678
10000,0.024278268508939715
10500,0.02517478345656032
11000,0.023662873797649524
11500,0.02101221250054147
12000,0.018232788937919193
12500,0.018223855929009807
13000,0.014994156566105333
13500,0.015337874665202972
14000,0.017862471435282575
14500,0.018122645563415633
15000,0.017333405211206805
15500,0.01812658166142884
16000,0.019455695184585037
16500,0.017493058800511635
17000,0.016789559857540055
17500,0.017735482143354155
18000,0.017414655400596703
18500,0.018514975614786645
19000,0.016942683631026398
19500,0.016692931023787452
20000,0.016251787623980895
20500,0.016413231045290043
21000,0.01680277102929444
21500,0.016786206492995524
22000,0.01684741184255371
22500,0.01799047797748134
23000,0.017862026761335758


==> data/key18_cpa_vals.txt <==
key,cpa_value
100,0.21797943829767674
200,0.13589192867525932
300,0.12050906918445584
400,0.11885359865370222
500,0.08764436856761976
600,0.070792240227084
700,0.07445676302709378
800,0.07178028277828433
900,0.06448317857162614
1000,0.06337467027249524
1100,0.05604106555638115
1200,0.05040223648073892
1300,0.05101503608029998
1400,0.05079286049151733
1500,0.04743812627156999
1600,0.05411915171289782
1700,0.04714280284985133
1800,0.045613457456381575
1900,0.04493806077449626
2000,0.04118009737272079
2100,0.04057266665034875
2200,0.04214239350007758
2300,0.03952934952073312
2400,0.042807313600795205
2500,0.04711948758763657
2600,0.04901452255071169
2700,0.05093466357866581
2800,0.048906809466139775
2900,0.0470234382439682
3000,0.04741395357201963
3100,0.04181222695680811
3200,0.04303361574124844
3300,0.04584447850366465
3400,0.047414387357600736
3500,0.04687932070789295
3600,0.04434651051335028
3700,0.04511954140358956
3800,0.04643842150092079
3900,0.04720200174095541
4000,0.04557447209281782
4100,0.04719095797254978
4200,0.04855968717971322
4300,0.04863558267286625
4400,0.04686738972199336
4500,0.04833007107008544
4600,0.046897487768110764
4700,0.04727167728203578
4800,0.04371458972558438
4900,0.04435447308759977
5000,0.04435760778604225


==> data/key18_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08529570702917673
1000,0.058426878582907855
1500,0.04948528053964165
2000,0.04196280035774798
2500,0.04483376271256238
3000,0.0329431105003453
3500,0.02920989632510252
4000,0.03406861152105805
4500,0.035240150451549566
5000,0.02937521901351285
5500,0.02720912396820663
6000,0.025326106132340365
6500,0.028431103424281068
7000,0.02944807784179741
7500,0.02621828568838137
8000,0.025298782726193954
8500,0.025967499211291954
9000,0.021686466556259783
9500,0.02016301548450268
10000,0.022290305706482546
10500,0.023039922866190745
11000,0.023669463255724273
11500,0.021716505342129117
12000,0.020192714920393887
12500,0.023687508204479894
13000,0.02494810392227785
13500,0.023992826239807634
14000,0.024750567164496327
14500,0.025388842604036784
15000,0.02610967057024334
15500,0.025386523480045792
16000,0.02346599076815505
16500,0.02470940815308496
17000,0.023711374162789026
17500,0.02138848681415157
18000,0.021978969822504087
18500,0.02387741305062526
19000,0.02479914250071904
19500,0.023219026122021896
20000,0.024155663826280798
20500,0.024862525694260482
21000,0.0238102926122756
21500,0.02489530427285052
22000,0.024265084108835835
22500,0.02402840063332835
23000,0.02300264769125169


==> data/key190_cpa_vals.txt <==
key,cpa_value
100,0.254652534530182
200,0.23106047378719138
300,0.18917967151351273
400,0.1775922837364996
500,0.13842742494370153
600,0.13212638492631076
700,0.11488328855564078
800,0.08736908503822846
900,0.07417693934074146
1000,0.07053689349855917
1100,0.06361690797843066
1200,0.055924703284777076
1300,0.053949979785061414
1400,0.05413500342994908
1500,0.042341552483464266
1600,0.03796417219105908
1700,0.04593665163834063
1800,0.04317654547168622
1900,0.042758055302776966
2000,0.039901624987738527
2100,0.04301662353963263
2200,0.04778161245232095
2300,0.049446539449641176
2400,0.047941854938148676
2500,0.049951556428124815
2600,0.052244666244267546
2700,0.044444838458901945
2800,0.04687344449013603
2900,0.05179862033974858
3000,0.04809231510194977
3100,0.04588339981883806
3200,0.04484078625385543
3300,0.05010167439543029
3400,0.04439648003510624
3500,0.043489960458239746
3600,0.04004804340089589
3700,0.038880829025076676
3800,0.037860089733999826
3900,0.041677662647056864
4000,0.0432227936247146
4100,0.04244513615749054
4200,0.04275078923661703
4300,0.04041979191522913
4400,0.03887183243753118
4500,0.03960153990779677
4600,0.037851274705398875
4700,0.03861461987483012
4800,0.035789467904522296
4900,0.0378161209038285
5000,0.03700780308090971


==> data/key190_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14811722842547034
1000,0.08857429810420958
1500,0.06872745039165663
2000,0.05565445271451703
2500,0.06974204779043189
3000,0.0640855793093855
3500,0.0503480871698746
4000,0.04479585843698094
4500,0.041678660331352736
5000,0.03723528361234575
5500,0.03590807851655756
6000,0.044266647817793374
6500,0.04152938391391846
7000,0.03564233361589418
7500,0.033705651490456075
8000,0.03110624288362846
8500,0.026894928887764902
9000,0.025468698264694833
9500,0.025287969086377333
10000,0.027842706992411963
10500,0.029273182952294766
11000,0.02807529858607802
11500,0.02953424487932311
12000,0.034142146071353525
12500,0.03291289831277368
13000,0.0317234328272752
13500,0.02923267355144182
14000,0.030355056183084324
14500,0.03200897172643461
15000,0.0306075511843847
15500,0.03276312005807832
16000,0.03094538711159295
16500,0.03066379088930079
17000,0.032169771754683364
17500,0.02987599088774989
18000,0.030662594099738906
18500,0.0296138459127171
19000,0.029374911284185214
19500,0.0291269597871723
20000,0.029770016624426642
20500,0.030667318523512566
21000,0.033038503307298704
21500,0.03435506586332621
22000,0.035215664973775124
22500,0.03526633181758965
23000,0.03739138000299262


==> data/key191_cpa_vals.txt <==
key,cpa_value
100,0.22029517164825418
200,0.17935380462955683
300,0.08662141810018295
400,0.08561920992615546
500,0.07800200710334002
600,0.07736288150287102
700,0.06384520268019728
800,0.054685858252603414
900,0.03490803516454171
1000,0.04280302885863084
1100,0.04591407396421315
1200,0.05708525351791748
1300,0.0573993921138322
1400,0.06308707141671992
1500,0.07366749205138663
1600,0.06654959302646223
1700,0.05918788753812941
1800,0.05685464814709648
1900,0.0520796629963448
2000,0.05066493791622922
2100,0.05076613965677767
2200,0.050555088302642735
2300,0.05070723944518107
2400,0.049699157885144944
2500,0.05351907271980175
2600,0.05333497308043369
2700,0.046950916686821456
2800,0.04917628156943044
2900,0.04421253372417218
3000,0.03965098447959223
3100,0.039467892929604
3200,0.038886487034146926
3300,0.04150391584397197
3400,0.041132175536428964
3500,0.03640456449697411
3600,0.03490475972953865
3700,0.033818970863780384
3800,0.03220819040807149
3900,0.031578419601046744
4000,0.03353672780523723
4100,0.0349749065192024
4200,0.03750275948769821
4300,0.0377845204056471
4400,0.039100188638335844
4500,0.03780540109164329
4600,0.0399858555986987
4700,0.039836043816532
4800,0.03747747098897702
4900,0.03819892611265167
5000,0.036250602125668496


==> data/key191_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07921907453191451
1000,0.05795413575479229
1500,0.05769961768119174
2000,0.05080975896815564
2500,0.0520579562377287
3000,0.050760792718240536
3500,0.06008701797174313
4000,0.051574006316082645
4500,0.04234923610248857
5000,0.04011022607511983
5500,0.03703178765224184
6000,0.03966830135297279
6500,0.03477509404671747
7000,0.03824129517597219
7500,0.032448780896461256
8000,0.03275601878210128
8500,0.030610179643242908
9000,0.026997131931719934
9500,0.02562656102300556
10000,0.023651433426705993
10500,0.02202365871443113
11000,0.02131437825032907
11500,0.02376135930965968
12000,0.022178837659018166
12500,0.021984306445630646
13000,0.01998551533858634
13500,0.020082441991794157
14000,0.022405836510781832
14500,0.02182418304814878
15000,0.023941702413184957
15500,0.025755184941579877
16000,0.022052689077649557
16500,0.02254873585978323
17000,0.02302606771872244
17500,0.021502279224997478
18000,0.021905669501853693
18500,0.019399652457716715
19000,0.019255431886651492
19500,0.020672002763091623
20000,0.02074609358724515
20500,0.019049503600987762
21000,0.01927438487002041
21500,0.01850605696109235
22000,0.02015755993810764
22500,0.020466828626890008
23000,0.02026582061148678


==> data/key192_cpa_vals.txt <==
key,cpa_value
100,0.30146930118378235
200,0.1465495487755521
300,0.12157673842026316
400,0.11156710003753663
500,0.13925327066710613
600,0.12414409333200496
700,0.08387260238081239
800,0.07476471730312328
900,0.08441890025117015
1000,0.07479670805645
1100,0.07718516761229041
1200,0.07313974751900779
1300,0.06235142560553796
1400,0.05123719529157048
1500,0.0508361386228756
1600,0.04986041839018787
1700,0.04604485539849749
1800,0.04454050492385288
1900,0.04423851063712669
2000,0.04758102314627486
2100,0.047100181419169454
2200,0.041262939914821474
2300,0.04054021146064726
2400,0.039678885121394045
2500,0.03935802816983059
2600,0.03682185388821625
2700,0.03677119302543801
2800,0.03828735264836683
2900,0.037655443895440635
3000,0.03560990457388565
3100,0.03466663729101692
3200,0.03142621048493081
3300,0.03407150826942888
3400,0.03657448529624422
3500,0.03477422799674195
3600,0.034686691893623264
3700,0.034717617235661656
3800,0.03296382946562703
3900,0.032838527494121736
4000,0.030014992355876124
4100,0.02759029036923781
4200,0.027045645716494343
4300,0.028205607617900138
4400,0.0288354939986837
4500,0.024089246853519392
4600,0.023115992080908445
4700,0.023099247552248126
4800,0.02042849288226629
4900,0.02215898918721322
5000,0.017452568840472627


==> data/key192_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10632608381417344
1000,0.07410895487703516
1500,0.06457424256859809
2000,0.0508401562310064
2500,0.05448651231164211
3000,0.03223766274379071
3500,0.02705970496191345
4000,0.028710424157251228
4500,0.021452770340208063
5000,0.027884141626716475
5500,0.02911676827816212
6000,0.027128366474069406
6500,0.02550504442602244
7000,0.02346000511918972
7500,0.023760998290435775
8000,0.024633284929078687
8500,0.027155526854408175
9000,0.03164860095142384
9500,0.029850472214833446
10000,0.030843466232143676
10500,0.028287447721634194
11000,0.02838882320974899
11500,0.030890931468510092
12000,0.028052146630219536
12500,0.02905479994629973
13000,0.026408414362836533
13500,0.028675859912218365
14000,0.02873497491585612
14500,0.02962779118903652
15000,0.028627428718964537
15500,0.027650217182645223
16000,0.02832782927104634
16500,0.029039746267079815
17000,0.02786527748512502
17500,0.02713934714530682
18000,0.02707727506079746
18500,0.026440798615395198
19000,0.025916078491681562
19500,0.028289820689202612
20000,0.029015442098854097
20500,0.02753862801203224
21000,0.02821416801322662
21500,0.028675377289914726
22000,0.027614146988894077
22500,0.026689060470869722
23000,0.02708285950487279


==> data/key193_cpa_vals.txt <==
key,cpa_value
100,0.20899968522951823
200,0.12734830152183227
300,0.13318648307426426
400,0.10012326564947155
500,0.09122747619377365
600,0.06462785031525434
700,0.04749947431760662
800,0.03963322862293726
900,0.05558247815762828
1000,0.04748495989853267
1100,0.032966139377573964
1200,0.034059876260308784
1300,0.031097957213309494
1400,0.03762342126000163
1500,0.03110906537571032
1600,0.03000796320038086
1700,0.029664752475193002
1800,0.026275098204596028
1900,0.026466102386392965
2000,0.027988680657411835
2100,0.04051360089651123
2200,0.04483745044757938
2300,0.04278471634526236
2400,0.04175795885367652
2500,0.038418450857131706
2600,0.03109237602781538
2700,0.032371136328433
2800,0.028081341134060408
2900,0.02741869066090099
3000,0.024250959128393
3100,0.02638535527213282
3200,0.028533240994271125
3300,0.029056214723986024
3400,0.0289416631528371
3500,0.025959934190470407
3600,0.029093650348862774
3700,0.028132059806473587
3800,0.024790564378000028
3900,0.026684120024065016
4000,0.024592331281840296
4100,0.02721321934426968
4200,0.026641968495044587
4300,0.026620829108574
4400,0.027976871532644016
4500,0.028854602613340833
4600,0.03207736566268933
4700,0.0300641451652384
4800,0.028606663121417925
4900,0.03016466808481167
5000,0.03220346573696337


==> data/key193_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09122361945726602
1000,0.05815344142674769
1500,0.0411699030344515
2000,0.04396215308031228
2500,0.04046980580327959
3000,0.03229877545126867
3500,0.03981689152829792
4000,0.04250547846620303
4500,0.03991072345928851
5000,0.03945963522804568
5500,0.033150190931330016
6000,0.03197224718035096
6500,0.03202617197016597
7000,0.038710208955950114
7500,0.03833213518221896
8000,0.04215691699325656
8500,0.03486738845698679
9000,0.03580480284670139
9500,0.034654894358443704
10000,0.033086047518193
10500,0.03152738726462154
11000,0.031442990911015954
11500,0.032386917504889784
12000,0.030785957929187886
12500,0.03177925606127654
13000,0.03014597660910423
13500,0.031276519870161654
14000,0.03271219805621175
14500,0.03333094768760724
15000,0.03210917058292978
15500,0.031817320769609414
16000,0.03343823873196086
16500,0.0351849763374919
17000,0.03713778875696977
17500,0.037528032511372496
18000,0.037001847054697994
18500,0.037114358646820195
19000,0.035663366591756854
19500,0.036922016238955586
20000,0.03637800623027663
20500,0.03361623857345098
21000,0.03529301902363188
21500,0.03359613071080174
22000,0.033976291247529544
22500,0.03372174796221483
23000,0.03426002823705212


==> data/key194_cpa_vals.txt <==
key,cpa_value
100,0.22854092816534277
200,0.18896746756601723
300,0.13999469782837534
400,0.11891229011089004
500,0.1038166656931471
600,0.09112977583696172
700,0.08330189657428148
800,0.07392592016349407
900,0.06697007096819815
1000,0.05655775093909371
1100,0.050671517910042735
1200,0.051782296867317064
1300,0.05582691806729118
1400,0.05425639399147845
1500,0.05142085402754633
1600,0.044525286258587045
1700,0.05322596096739207
1800,0.05160125173877938
1900,0.0474338518639562
2000,0.04657370365541736
2100,0.04701430290268611
2200,0.03897748430148432
2300,0.041399160710677875
2400,0.04072867538847993
2500,0.0388036700449874
2600,0.04163217067636262
2700,0.03430080825224105
2800,0.033263425398878575
2900,0.03520396092243088
3000,0.034962596449128774
3100,0.03157658136593505
3200,0.031090072741072124
3300,0.028170167291793478
3400,0.025932591161536914
3500,0.02984254225530432
3600,0.03331966880783376
3700,0.033621121057192505
3800,0.03429620758152997
3900,0.03600102868642378
4000,0.03349810095606864
4100,0.03202940059422671
4200,0.03000773310154873
4300,0.030813225985035365
4400,0.030627524018624196
4500,0.030880481051810498
4600,0.026949598749352405
4700,0.025618693329874303
4800,0.027737935997185867
4900,0.02463063878375796
5000,0.025317630163869488


==> data/key194_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09694429567263677
1000,0.05991580741325896
1500,0.057802053681928214
2000,0.04186483241268491
2500,0.037018707137332886
3000,0.030868035470396196
3500,0.023747393445359505
4000,0.02958918444886659
4500,0.02955613617724769
5000,0.028553254403363686
5500,0.03100912354550416
6000,0.032374054985678934
6500,0.03051777143442776
7000,0.03268056426561437
7500,0.033962764028074
8000,0.037015060739316104
8500,0.03446372504189072
9000,0.03461197454849593
9500,0.03380464089231685
10000,0.03197807055697287
10500,0.03249461138411048
11000,0.03503054380020196
11500,0.03425928821678398
12000,0.03560920970430926
12500,0.032942553955708845
13000,0.032460669957163076
13500,0.032114235164823084
14000,0.03146189544746855
14500,0.031844700376144314
15000,0.03453582067948993
15500,0.034352513318366036
16000,0.03576439228255422
16500,0.03635499030577477
17000,0.035409674101586464
17500,0.03685278833748122
18000,0.03733436665367834
18500,0.03553305546993916
19000,0.03801464044370368
19500,0.03691484413887742
20000,0.03771095676013694
20500,0.03826132377865678
21000,0.03989622960740518
21500,0.04147367269012257
22000,0.04160898657768338
22500,0.04374321051919704
23000,0.04377513209913105


==> data/key195_cpa_vals.txt <==
key,cpa_value
100,0.36736877545792734
200,0.20024797739317118
300,0.1695875542366594
400,0.1447414604072772
500,0.10446801723154486
600,0.11715872667529935
700,0.10275042933748903
800,0.09760116755133781
900,0.08402996375333208
1000,0.08288625254018889
1100,0.08674137655277778
1200,0.07874480062484537
1300,0.06488542220454623
1400,0.07365339526365258
1500,0.06159426696954599
1600,0.06250211171687198
1700,0.06025676930573588
1800,0.05524925891934446
1900,0.05570404733701563
2000,0.05764765024221274
2100,0.05537465625013896
2200,0.056282172279401
2300,0.05589770025189425
2400,0.05746204039135152
2500,0.05532472907912343
2600,0.05148661536351794
2700,0.04977263788388077
2800,0.04653348740034699
2900,0.04646962848547971
3000,0.04594426778029547
3100,0.047778254052123624
3200,0.04840589451317253
3300,0.04923619379798317
3400,0.05072605649173353
3500,0.04626463036029013
3600,0.039784580685804836
3700,0.0376821859704844
3800,0.033896373007411135
3900,0.03177880369319506
4000,0.03434555950816531
4100,0.03774261978158567
4200,0.034736593720838226
4300,0.0295316888175482
4400,0.028917797869543627
4500,0.027567023774779036
4600,0.025977978001318305
4700,0.02197583915056695
4800,0.02244895804096101
4900,0.022489362036371256
5000,0.023761640603206905


==> data/key195_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1029865622313993
1000,0.05554806681799195
1500,0.043902482348482735
2000,0.04289990856474253
2500,0.039699775302506866
3000,0.04336167274241376
3500,0.043568158462428216
4000,0.03372625437557385
4500,0.029950743646388743
5000,0.026280221895688204
5500,0.026361100744830314
6000,0.0320701889681376
6500,0.02821247501780117
7000,0.023385260609766485
7500,0.016855973225582004
8000,0.018215916594308337
8500,0.020678923197609726
9000,0.02424815514493524
9500,0.021643737994117538
10000,0.020465994999087488
10500,0.01776493019333479
11000,0.0175668445073413
11500,0.016620432972046902
12000,0.015501868729871103
12500,0.01380674783268085
13000,0.014921143716289248
13500,0.015113187401030296
14000,0.014431481194124435
14500,0.01371454082901155
15000,0.013623613777803543
15500,0.013784337451573068
16000,0.014110726964403611
16500,0.014141041897006351
17000,0.014341466927013408
17500,0.013739840570133142
18000,0.013284926886803687
18500,0.012212154124198328
19000,0.01261114478423759
19500,0.012408066373942674
20000,0.010688416183152775
20500,0.011228340367753265
21000,0.010671654127116521
21500,0.011529312195286434
22000,0.013637735614997593
22500,0.014191402059895155
23000,0.012482052751704383


==> data/key196_cpa_vals.txt <==
key,cpa_value
100,0.23271838297437186
200,0.19595789670943503
300,0.15641084486855686
400,0.12948232584194197
500,0.11756130040140673
600,0.12145423116154094
700,0.10714316757191142
800,0.11031842499083347
900,0.09158247717268804
1000,0.08820898156603235
1100,0.07884059059731471
1200,0.08423591460378821
1300,0.07226259361392791
1400,0.07592174625575797
1500,0.07715660897227417
1600,0.08015923876791449
1700,0.08045676237562374
1800,0.06669337746029179
1900,0.06832186127472441
2000,0.06375992997511905
2100,0.0609719794041316
2200,0.055290340115056076
2300,0.056025546043828964
2400,0.046484262593123465
2500,0.04928534553066691
2600,0.05028618822806179
2700,0.046412478970065174
2800,0.04362588579145616
2900,0.0435244364882938
3000,0.041530945915236366
3100,0.04383729843332767
3200,0.041437360556337795
3300,0.04070721449625551
3400,0.03984194665230493
3500,0.04036511154876649
3600,0.038141107782672164
3700,0.04028694570200178
3800,0.0435647633740977
3900,0.03803188751121129
4000,0.03784515200241382
4100,0.03628741824235099
4200,0.03381592259773532
4300,0.031961273976712216
4400,0.03246655651548439
4500,0.03171806238107993
4600,0.03448234623854923
4700,0.03322654885230987
4800,0.03674141577085045
4900,0.03554031149843192
5000,0.031203394519672096


==> data/key196_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11479755565861696
1000,0.0811966255502818
1500,0.06146730276166931
2000,0.05209430727131085
2500,0.048511280668518765
3000,0.03697746038143525
3500,0.034041874396716465
4000,0.030498954529365862
4500,0.025878543984695777
5000,0.031696479268555657
5500,0.02923994425892779
6000,0.03658825161438138
6500,0.03274198835782058
7000,0.029122273030694108
7500,0.030900125941150675
8000,0.02657084338675942
8500,0.027351513878070038
9000,0.028243975034973976
9500,0.030424413432096318
10000,0.033458228025462354
10500,0.030293998189808664
11000,0.030989997761829983
11500,0.02921711467968137
12000,0.02949552497014814
12500,0.02826207805161684
13000,0.029297123985773606
13500,0.028803546602336614
14000,0.028348785423835208
14500,0.028908451163076197
15000,0.026697894768785244
15500,0.025016022861534322
16000,0.025849807842948457
16500,0.02442400489792391
17000,0.02573294679239477
17500,0.025042137601910576
18000,0.023187013625567104
18500,0.022859761615498308
19000,0.02240177104912854
19500,0.021681916677043514
20000,0.021050923587660954
20500,0.01920987570186037
21000,0.019958669223426113
21500,0.019321682787440276
22000,0.019525322827591327
22500,0.01649598582694584
23000,0.015939784756033096


==> data/key197_cpa_vals.txt <==
key,cpa_value
100,0.24419649239308716
200,0.16329926537168243
300,0.12561183598079814
400,0.13127675757247717
500,0.13540512528941812
600,0.13502647332538897
700,0.14581907321824644
800,0.128711367241379
900,0.12755667272327886
1000,0.11626158781957725
1100,0.0993349667824026
1200,0.0908563268491789
1300,0.07496299239940417
1400,0.0687428551205982
1500,0.06641138737010856
1600,0.05918244749550264
1700,0.051753712382851064
1800,0.0479425776963032
1900,0.04473907346867305
2000,0.039766888466348405
2100,0.037139356996712086
2200,0.03210285015775042
2300,0.038191005638644276
2400,0.038189208277901496
2500,0.031318842634377314
2600,0.038426430557080636
2700,0.03698617822382329
2800,0.03903291215466529
2900,0.03810941682113962
3000,0.03380842608003877
3100,0.03446200426606276
3200,0.031743993968789984
3300,0.029719442325169175
3400,0.029246790572963952
3500,0.02854947475098769
3600,0.024209716378360394
3700,0.027042497672336546
3800,0.027178191873569953
3900,0.029650656322395864
4000,0.02859016839172574
4100,0.03236270784336518
4200,0.031310957318430234
4300,0.030843644243187782
4400,0.033227937566375265
4500,0.035149524935893184
4600,0.03437042176193538
4700,0.03243363032552026
4800,0.0334702023013928
4900,0.031623545683610976
5000,0.031557219176801286


==> data/key197_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1190943187210682
1000,0.08521313007991924
1500,0.0384535697171554
2000,0.042585121699073136
2500,0.04415729245182952
3000,0.05038826678013928
3500,0.049535428692072905
4000,0.04440300101136202
4500,0.04398177761847423
5000,0.03757422793663934
5500,0.03638066646179557
6000,0.032424438093802174
6500,0.032382142750916096
7000,0.02607535016563714
7500,0.02838272365013362
8000,0.032110112292243816
8500,0.03213728330310491
9000,0.023840049817076946
9500,0.026740797208132456
10000,0.026959138323546423
10500,0.027881459131923313
11000,0.02483641272862449
11500,0.027887537446824155
12000,0.029299414010015724
12500,0.031515573615855795
13000,0.032647723545772445
13500,0.03188419561829016
14000,0.03033398231790544
14500,0.03426521145982893
15000,0.03416886400894071
15500,0.03404062234431569
16000,0.03255011859842923
16500,0.031622684034587095
17000,0.03228616543714449
17500,0.032046429270048894
18000,0.03169806117163787
18500,0.030979062009834916
19000,0.03163740392803779
19500,0.02935091449460093
20000,0.028120041302958913
20500,0.02780943572541429
21000,0.028483658405133845
21500,0.02812789736323109
22000,0.028116066691978307
22500,0.0275620418184037
23000,0.027968826308548193


==> data/key198_cpa_vals.txt <==
key,cpa_value
100,0.1992850339907587
200,0.12920145611077805
300,0.0916763370495989
400,0.07791008776413864
500,0.0739811995481301
600,0.05725190830026146
700,0.05648155496254585
800,0.06207722174928045
900,0.046109507559499815
1000,0.0569407012796185
1100,0.05259992453999441
1200,0.06454120694491822
1300,0.05907368782266614
1400,0.05627677947732814
1500,0.05840802454697921
1600,0.0514661887279749
1700,0.052205306383412906
1800,0.05438984615810162
1900,0.05255842245451961
2000,0.04730719439457759
2100,0.04485202007752232
2200,0.04575771032599956
2300,0.04460814100362834
2400,0.0525089389434351
2500,0.047228640559026175
2600,0.04530203428197085
2700,0.04065873108650403
2800,0.03499584709130093
2900,0.030819401048253404
3000,0.03214696989370827
3100,0.032136772613423355
3200,0.03527454212923029
3300,0.037045136198453864
3400,0.03752644082370561
3500,0.032389155751507304
3600,0.030824974101737183
3700,0.03065950903762245
3800,0.029943815236293414
3900,0.0318543466693638
4000,0.031091642470446407
4100,0.03475665671110249
4200,0.034287857986188636
4300,0.03073916386697786
4400,0.030016686989296933
4500,0.028955287318846234
4600,0.03249338106384113
4700,0.030336672008933467
4800,0.0321632839150224
4900,0.03167690734306415
5000,0.03128989856191838


==> data/key198_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13856921099241198
1000,0.07417883847834325
1500,0.04892137383500804
2000,0.04634449434247549
2500,0.04694427649534179
3000,0.042576463233138094
3500,0.04533861176599422
4000,0.031904943061573224
4500,0.026969738519011657
5000,0.023803811381345224
5500,0.023134124447924734
6000,0.016429065750472784
6500,0.019486951732963362
7000,0.021469203958004716
7500,0.0175919649231124
8000,0.020644656091699534
8500,0.018589804090072628
9000,0.01675969674620299
9500,0.014088965318324997
10000,0.014678794632506351
10500,0.015852910130449708
11000,0.015651574527940512
11500,0.01731077455633874
12000,0.013197017035808514
12500,0.01492755522896291
13000,0.01595090817866237
13500,0.01591988417660082
14000,0.015175105490866913
14500,0.014347875936917059
15000,0.015302600019269573
15500,0.014358237287536376
16000,0.015923623789592015
16500,0.014044869851586938
17000,0.012920248819958704
17500,0.015312129682136426
18000,0.014383916701893354
18500,0.014225577770555805
19000,0.013947029033690524
19500,0.012296374255914013
20000,0.013563863703534698
20500,0.012748633252451725
21000,0.011931393715973128
21500,0.01010913706853
22000,0.010928198703946929
22500,0.012272944397020584
23000,0.013386798347184372


==> data/key199_cpa_vals.txt <==
key,cpa_value
100,0.2252272921210708
200,0.1392396430506761
300,0.11574861075407591
400,0.10758196481406469
500,0.09060912386631126
600,0.0844083620640106
700,0.05494662830405127
800,0.05923441920148625
900,0.042211579550240935
1000,0.036356712214238016
1100,0.038609963511900755
1200,0.04434014643353539
1300,0.03461287423140052
1400,0.03471247244780222
1500,0.030937708296013892
1600,0.03428379801546265
1700,0.04002316038257986
1800,0.03899709286685539
1900,0.03955182258237494
2000,0.04201261937725776
2100,0.04880376289982861
2200,0.05286195624341011
2300,0.05616507850225894
2400,0.056453825163360054
2500,0.05027401289621081
2600,0.04498715131275538
2700,0.05355244036658836
2800,0.04752912283390393
2900,0.04361208964990714
3000,0.03764457867540154
3100,0.03878935600249526
3200,0.034895293534247064
3300,0.0333359171315823
3400,0.0319791531838766
3500,0.03605714573499871
3600,0.037952720268103535
3700,0.035756852159737965
3800,0.03620375071552764
3900,0.03415669715100065
4000,0.03051259324453672
4100,0.030666592625330336
4200,0.030156307561630392
4300,0.030794836745343203
4400,0.031476462836535324
4500,0.03085495104847219
4600,0.033496797202557896
4700,0.02831012471398742
4800,0.026327127862598255
4900,0.027483317088981708
5000,0.025595690183788208


==> data/key199_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10178170904310029
1000,0.04568190593204052
1500,0.0438245569747309
2000,0.050026233606521066
2500,0.041302098113588585
3000,0.03316879860179748
3500,0.02845344345268187
4000,0.02266330237598329
4500,0.03338975832935399
5000,0.0324446878693786
5500,0.039066061621297964
6000,0.036607846723336626
6500,0.035686327921018036
7000,0.03372742907682328
7500,0.03506921857978624
8000,0.029350510854368846
8500,0.024668943658262495
9000,0.023946927978212743
9500,0.02548328344477355
10000,0.024999434953477333
10500,0.027087827560715778
11000,0.030296757357985524
11500,0.029053927860793718
12000,0.027904275329113815
12500,0.02626441801301141
13000,0.023484651054639233
13500,0.022506048932522567
14000,0.024037288918659836
14500,0.02352204799131982
15000,0.02342157955941177
15500,0.020892804410453308
16000,0.020692575619027466
16500,0.019953239304018013
17000,0.02171635683860084
17500,0.02353858230557786
18000,0.02424662352266067
18500,0.026074991241853897
19000,0.026542924283981844
19500,0.026695820620777827
20000,0.026321096143056614
20500,0.02708886353591923
21000,0.026087630844473627
21500,0.02598428578954246
22000,0.02684748976388503
22500,0.027966972700171882
23000,0.028686317505325264


==> data/key19_cpa_vals.txt <==
key,cpa_value
100,0.22435865125816132
200,0.15958373889038943
300,0.1326618514912255
400,0.09512032028982817
500,0.07332379897243638
600,0.07190932198405242
700,0.07425933620201251
800,0.05147471676309567
900,0.05047766642520386
1000,0.06827124261670095
1100,0.06892630100239946
1200,0.06571854170593998
1300,0.06855408400246148
1400,0.06654289871820047
1500,0.06663359979420838
1600,0.07704207524598934
1700,0.07435579087795051
1800,0.06875089408048356
1900,0.059479815628493186
2000,0.057568138646529245
2100,0.06432026496572857
2200,0.0698454605044534
2300,0.06782320406559311
2400,0.06368023467171274
2500,0.059259800441345545
2600,0.057120295503421105
2700,0.05613744719689633
2800,0.05653452172199943
2900,0.05648238545912166
3000,0.05591477192844775
3100,0.05165834571711679
3200,0.050862898053447396
3300,0.043848285427991816
3400,0.045078061923573574
3500,0.04721087099928314
3600,0.042864700935793976
3700,0.04483193264570693
3800,0.039718110233674525
3900,0.03503396596302201
4000,0.03534538781209163
4100,0.03178020584438294
4200,0.032115977475021894
4300,0.03286254310017756
4400,0.034076478281584166
4500,0.034966143877437336
4600,0.03399403152077746
4700,0.030955987746793655
4800,0.030931995250976386
4900,0.033708743826946434
5000,0.029692180536663594


==> data/key19_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10262935060111278
1000,0.05668294803804831
1500,0.05976599890471612
2000,0.0471404571417
2500,0.0499978186585187
3000,0.03698773735223299
3500,0.03336545727437792
4000,0.03431489776497247
4500,0.03460830655272406
5000,0.02868372057151778
5500,0.028248074169809647
6000,0.030258768327658662
6500,0.032502074137789515
7000,0.03367814909552552
7500,0.03293668203224884
8000,0.029626942217216807
8500,0.03541233036898558
9000,0.030327938003570778
9500,0.032528178170059444
10000,0.030008459183399686
10500,0.027991373115602756
11000,0.027113447165442922
11500,0.024019847109394792
12000,0.02182969013316826
12500,0.02118653869112296
13000,0.021892775602975464
13500,0.019671444177190647
14000,0.019152595772573982
14500,0.0170788618040761
15000,0.01667648160938546
15500,0.017240800438546935
16000,0.014967568276343645
16500,0.016395847804183673
17000,0.01792468688703621
17500,0.016741842065333443
18000,0.017204560354971223
18500,0.019199391062034204
19000,0.01806727851480178
19500,0.018049139150471592
20000,0.017118428682153065
20500,0.015918872055726754
21000,0.015146894454298383
21500,0.015229864765704681
22000,0.014703815744965116
22500,0.01505366759537794
23000,0.015064562891312524


==> data/key1_cpa_vals.txt <==
key,cpa_value
100,0.32466087656186615
200,0.19134626987349443
300,0.14656128448481037
400,0.08504793358515245
500,0.0932207540328487
600,0.10077230070275359
700,0.09905248873372507
800,0.09159916012577159
900,0.07363199807340329
1000,0.06484097162843361
1100,0.051240613391844235
1200,0.03995386275760154
1300,0.0428423547198259
1400,0.04733023834044554
1500,0.04877602730188618
1600,0.04608689090864199
1700,0.04425701342513433
1800,0.03721503369934419
1900,0.022484119118367302
2000,0.03268573582596046
2100,0.031301985136903215
2200,0.03476355318921729
2300,0.026915420441687085
2400,0.028637502143938995
2500,0.031829868495925326
2600,0.031010780543193603
2700,0.02997318941162078
2800,0.03545121765449937
2900,0.0344077695113182
3000,0.03557918001767977
3100,0.03706483351533082
3200,0.035540271808261116
3300,0.030604524198772465
3400,0.03449967377553353
3500,0.033075420327141364
3600,0.03205896241108436
3700,0.029557081245648976
3800,0.028297393458708815
3900,0.03314561110853561
4000,0.03679480002905463
4100,0.03344080072450854
4200,0.029977127335523962
4300,0.033521393661166514
4400,0.03591978539797349
4500,0.036589734479445336
4600,0.038858611500891094
4700,0.035307975204246576
4800,0.037289843397362805
4900,0.036179089838880935
5000,0.03450468907300887


==> data/key1_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11642694137752177
1000,0.08026307318646886
1500,0.045342758736342775
2000,0.061048867387851855
2500,0.05471481443454495
3000,0.0529327768488062
3500,0.031965592278764256
4000,0.036929622559877
4500,0.03219508546666916
5000,0.031608343718126805
5500,0.02953197544862203
6000,0.02986788241912568
6500,0.02911066013513291
7000,0.02559754803745292
7500,0.02291797820206224
8000,0.023284517467661806
8500,0.02300497319893244
9000,0.02484578694427473
9500,0.02471325513824241
10000,0.026889863906958324
10500,0.027974735042968057
11000,0.03029694067530893
11500,0.029125916218493066
12000,0.029250796829868177
12500,0.030182540247029273
13000,0.028960653651876223
13500,0.027552799661249475
14000,0.026781246462139963
14500,0.026468178610158533
15000,0.024124880888559814
15500,0.02483693017785139
16000,0.025077701149829584
16500,0.02540116215629186
17000,0.024466803719996766
17500,0.025592666908032333
18000,0.02450628585044579
18500,0.02556309542095036
19000,0.024088574437078274
19500,0.024820271248651018
20000,0.02339909142957599
20500,0.023712423671473346
21000,0.02236151110827719
21500,0.022296892459726634
22000,0.022550688525349933
22500,0.02192127779093544
23000,0.02172194992431776


==> data/key200_cpa_vals.txt <==
key,cpa_value
100,0.243531085756494
200,0.18445737171535279
300,0.1598859087574526
400,0.15150988509723795
500,0.13448382973868891
600,0.11710711325543519
700,0.11483917979254013
800,0.08778584328692195
900,0.07405066450246424
1000,0.06821883348722575
1100,0.07130227084938917
1200,0.06886623278429718
1300,0.05676161589719756
1400,0.06650659170656738
1500,0.06291278696769435
1600,0.057109593770215655
1700,0.05683318853447957
1800,0.05033099142581347
1900,0.049191309571356645
2000,0.04428255498068139
2100,0.040782125258010046
2200,0.034129962090731374
2300,0.03567577526934234
2400,0.026142555004969193
2500,0.03329114087941573
2600,0.03141170808533623
2700,0.03499818751239082
2800,0.028777410655367854
2900,0.031208849248464416
3000,0.02611635343925774
3100,0.0276143976551024
3200,0.027979919238288888
3300,0.024421135748734973
3400,0.024245681056087372
3500,0.02473539542338358
3600,0.025100750374016705
3700,0.026691204649989565
3800,0.02786526506517088
3900,0.02826306156491099
4000,0.026039664678171703
4100,0.026623689816805726
4200,0.02763743295151993
4300,0.02803196436341327
4400,0.03135414334853813
4500,0.033890354492011804
4600,0.037609182350946575
4700,0.032842328057379966
4800,0.03279761152026645
4900,0.03277549062201475
5000,0.03383685332593507


==> data/key200_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09564109140862304
1000,0.06857751551096737
1500,0.054573280719192284
2000,0.03159435988660185
2500,0.040574703918859686
3000,0.030116762745587035
3500,0.03335589089300287
4000,0.03322103166102539
4500,0.030675054703599096
5000,0.028168959241339803
5500,0.02161478132880482
6000,0.02511220407911673
6500,0.03014889439204744
7000,0.02793847675049786
7500,0.023412063891890857
8000,0.022677495673124076
8500,0.025867122048604616
9000,0.018842968924550427
9500,0.02018752921090816
10000,0.018844303205491412
10500,0.020689350099837283
11000,0.022436943245173153
11500,0.020690757373304176
12000,0.021486479536612608
12500,0.021018820827090487
13000,0.019368644974029278
13500,0.018878577195790735
14000,0.02027803234536857
14500,0.02101967620472378
15000,0.018754701707070262
15500,0.015584890679388159
16000,0.01643877095207068
16500,0.016982919873446255
17000,0.017391100637237738
17500,0.01631268259001462
18000,0.013659719658852985
18500,0.013963663739967823
19000,0.014711152645874212
19500,0.015585631943091462
20000,0.015481419389143249
20500,0.015395405755804333
21000,0.013043508405110848
21500,0.014322913385044687
22000,0.015836030735309765
22500,0.015185416513852223
23000,0.01589429780179703


==> data/key201_cpa_vals.txt <==
key,cpa_value
100,0.24952183885287677
200,0.1899691118075401
300,0.13174827695803573
400,0.12306906975000784
500,0.1375082880936691
600,0.08811873440807647
700,0.08438531859706219
800,0.06975988557512297
900,0.07082589361715333
1000,0.07113665053187697
1100,0.06478420028752109
1200,0.055395771765630396
1300,0.05467155758815551
1400,0.04270622577287627
1500,0.04154362569071825
1600,0.03831845719014891
1700,0.039301306275133424
1800,0.03912859671190377
1900,0.03726958180219976
2000,0.04429448547991701
2100,0.04680540958899491
2200,0.04455433603573837
2300,0.04182765990072488
2400,0.0467719634120264
2500,0.03986271712788355
2600,0.0343582496448937
2700,0.042285951334424955
2800,0.03811020733846279
2900,0.03906449138128076
3000,0.03676526091494048
3100,0.03790128719220316
3200,0.03620008144916283
3300,0.038949571356142604
3400,0.03490181999283749
3500,0.03208244803300905
3600,0.03327607036569865
3700,0.033110846805870287
3800,0.03365640278245498
3900,0.031167185442472285
4000,0.029738824322419796
4100,0.03452518886041297
4200,0.03203839899358481
4300,0.03235362527372809
4400,0.033391510228441744
4500,0.03344243080144807
4600,0.03222868957471774
4700,0.031293181113262035
4800,0.03089007892529286
4900,0.03328277355695035
5000,0.03244399998625643


==> data/key201_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14041965552848856
1000,0.08728058721519491
1500,0.03692383405655179
2000,0.04171330373520048
2500,0.027595475786702725
3000,0.034107594777861655
3500,0.03443595639432057
4000,0.032243747152350496
4500,0.0350768720886049
5000,0.030781419399091525
5500,0.02804709588910601
6000,0.02479188577805685
6500,0.026243416816187463
7000,0.022523789949898523
7500,0.02230952212716424
8000,0.024501400015899722
8500,0.025881155069437677
9000,0.02323452751740402
9500,0.02155868164512994
10000,0.022619835296222884
10500,0.023803905387370688
11000,0.026534711531688064
11500,0.024612742441090952
12000,0.022411279164885663
12500,0.02215910233627966
13000,0.021645181674510152
13500,0.022776022074973524
14000,0.0211888551470652
14500,0.023955954763889512
15000,0.023445698165323943
15500,0.02323540959229543
16000,0.020796805620797512
16500,0.021576972745024008
17000,0.020807936960392126
17500,0.01973779852207004
18000,0.020015728572650257
18500,0.021572094579973906
19000,0.02422501363814257
19500,0.022493871578368168
20000,0.02154276804027805
20500,0.018626121857352494
21000,0.019267043682230034
21500,0.01688646922102649
22000,0.017390402277017044
22500,0.015736254093751005
23000,0.01660471156335537


==> data/key202_cpa_vals.txt <==
key,cpa_value
100,0.30235346304503835
200,0.11106069269326621
300,0.16710123951275416
400,0.1242527633146462
500,0.1177796897290214
600,0.0865104881982207
700,0.06724971006107137
800,0.062099334865192514
900,0.07785633698272751
1000,0.06581305108585565
1100,0.06657477444620376
1200,0.07804244666379201
1300,0.07552413979807114
1400,0.06344484385499999
1500,0.06039910706774232
1600,0.054041656051903995
1700,0.050365277160779175
1800,0.04567475965649979
1900,0.03963475279073977
2000,0.04390799205878226
2100,0.04254501301647328
2200,0.04246522707801415
2300,0.04823788188183089
2400,0.049634392252043746
2500,0.045899843295047954
2600,0.04540421782680065
2700,0.05587372228813792
2800,0.051210503318527376
2900,0.054412786193350965
3000,0.05617902868502093
3100,0.04990339807371045
3200,0.04671938031178905
3300,0.04799578270806611
3400,0.04383019073020885
3500,0.044696292518022505
3600,0.04019080129912343
3700,0.04053111896496662
3800,0.03839221360185779
3900,0.04370854936854987
4000,0.04453485011240902
4100,0.047982348772170516
4200,0.05146861044970575
4300,0.052904548195094166
4400,0.0493859956537249
4500,0.049743586950463096
4600,0.04566289798696828
4700,0.0421971212433623
4800,0.04161625493699506
4900,0.041195159768987084
5000,0.03964358687029565


==> data/key202_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09552594588324816
1000,0.06405311001567889
1500,0.06555661774072472
2000,0.05094043884402397
2500,0.04712635739750594
3000,0.05373774260406636
3500,0.04253870270323892
4000,0.03888927774351927
4500,0.038897043689421935
5000,0.031246609443620704
5500,0.031552304421539876
6000,0.03604834285416909
6500,0.0331279230543773
7000,0.03267667215108744
7500,0.032702891182544984
8000,0.031126402581889815
8500,0.03172195283412414
9000,0.02989590060972541
9500,0.03309526285413742
10000,0.034668377440098444
10500,0.030720144566408415
11000,0.027745845694137093
11500,0.025130679306504984
12000,0.022043120651433212
12500,0.022208659611390423
13000,0.02207379065781347
13500,0.02394938082467746
14000,0.022805170138764964
14500,0.021295028486361632
15000,0.023201410842667396
15500,0.024248584369587822
16000,0.02371871650765684
16500,0.022590708171707503
17000,0.022368163970790077
17500,0.02179969755463955
18000,0.02329375021000117
18500,0.02313166251674305
19000,0.023136654249140427
19500,0.022521219231904508
20000,0.024022125134995
20500,0.024800461235650956
21000,0.0248954700515597
21500,0.025762316287455227
22000,0.025559701588647645
22500,0.025190283999128274
23000,0.024346280343736534


==> data/key203_cpa_vals.txt <==
key,cpa_value
100,0.22702147288031252
200,0.16945696619079395
300,0.17783127543951133
400,0.1393628749715216
500,0.11891106529875618
600,0.11612733946756257
700,0.08418959036613852
800,0.09310525043710444
900,0.08976809794691379
1000,0.08129346889126979
1100,0.06722679567720195
1200,0.06019539463541168
1300,0.06126813682143185
1400,0.06215955381150293
1500,0.049754032631008055
1600,0.047253395570220104
1700,0.04687863503565855
1800,0.042924912288019264
1900,0.038296898114455094
2000,0.03921122719343261
2100,0.038149525455962965
2200,0.04331953377067962
2300,0.037050979886567324
2400,0.036556434660379965
2500,0.03256539209737608
2600,0.028922433085115214
2700,0.03169927095592994
2800,0.033740495420541694
2900,0.034811205040558714
3000,0.028424546533971164
3100,0.029136336258327778
3200,0.027923850960051785
3300,0.029777825582026983
3400,0.027455272121491753
3500,0.030497492226660556
3600,0.029491673920431734
3700,0.028985453320175995
3800,0.02983158142840787
3900,0.02946194957185799
4000,0.02821343648820105
4100,0.029833442921534663
4200,0.030015581788657437
4300,0.027099438349906302
4400,0.024155140599570645
4500,0.025711575277524983
4600,0.027441582751670742
4700,0.024834793590441082
4800,0.026566259195144236
4900,0.026994406152003547
5000,0.024902220884218555


==> data/key203_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12484294226842632
1000,0.07820164901006572
1500,0.06914536709007628
2000,0.04738387374362252
2500,0.036945787333065735
3000,0.03325788873718061
3500,0.033141082952372024
4000,0.028416805250242216
4500,0.023837101887713607
5000,0.02929137255696232
5500,0.022643854685941416
6000,0.022066398163175318
6500,0.023841695234118873
7000,0.022995051777951966
7500,0.022595558156705883
8000,0.026293365923316332
8500,0.026171977815106863
9000,0.02436118313463933
9500,0.025618580730973083
10000,0.025197405061228976
10500,0.025806253870668143
11000,0.02657032311890923
11500,0.024033352144952627
12000,0.022176619846127985
12500,0.022849314303443977
13000,0.024127044294534983
13500,0.019956224064696628
14000,0.019338027657599795
14500,0.018383495789473087
15000,0.017135759520072333
15500,0.016745955724069266
16000,0.01716598733658976
16500,0.01630868192974929
17000,0.018137923023889762
17500,0.017913427729332302
18000,0.019273170179213768
18500,0.020663217993254178
19000,0.02165998115626293
19500,0.01980268535259793
20000,0.01982731049218709
20500,0.017695184635163595
21000,0.01981061322085682
21500,0.019815805545454403
22000,0.01899783609164875
22500,0.020196305992018795
23000,0.020401689903700768


==> data/key204_cpa_vals.txt <==
key,cpa_value
100,0.12688645746567562
200,0.18638646675248607
300,0.10979343516279777
400,0.08895497872022358
500,0.10306691250135733
600,0.12936204289952372
700,0.12209901160893008
800,0.10480250411222364
900,0.06989735777650855
1000,0.07267442217574922
1100,0.05355298157684362
1200,0.05048314380273382
1300,0.0426260248018835
1400,0.03791396347261396
1500,0.034477744614529224
1600,0.03394595870139037
1700,0.033685618935890456
1800,0.0386432949096218
1900,0.029321052229825097
2000,0.03193885203759733
2100,0.02687396376240414
2200,0.023244843717002115
2300,0.02652525983386389
2400,0.028775539570914332
2500,0.031518945759803595
2600,0.030640923616258964
2700,0.02723620073719056
2800,0.02957273618786234
2900,0.027822138249487503
3000,0.0289366981557908
3100,0.029898489967722073
3200,0.03352765383422656
3300,0.03803484137731168
3400,0.03920627864766791
3500,0.04106232560601097
3600,0.03923317708177386
3700,0.03674356993031258
3800,0.0342066168720703
3900,0.03504564166595983
4000,0.03687826398086337
4100,0.03626074246253186
4200,0.03554151337733661
4300,0.03163973702805856
4400,0.029486245975015986
4500,0.02608638127078794
4600,0.025420365183311432
4700,0.02685669925788635
4800,0.027390289945847263
4900,0.027669897302779037
5000,0.025849322837296823


==> data/key204_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06623786563999774
1000,0.08173558311718128
1500,0.07472278558878565
2000,0.055227906141899104
2500,0.05556110346301556
3000,0.04433038544449766
3500,0.039978689177222825
4000,0.04116809563406636
4500,0.04448200377810977
5000,0.05291821425617193
5500,0.05375422966768907
6000,0.05705085886104273
6500,0.053461317960162215
7000,0.05064630347844371
7500,0.048687550160314466
8000,0.05153940735304482
8500,0.048079653976909054
9000,0.05018233903711686
9500,0.050041071040974903
10000,0.048871490378103385
10500,0.0464197164649738
11000,0.046216758300172585
11500,0.046806091954854266
12000,0.04487350962830517
12500,0.04217254392438898
13000,0.04141795434214158
13500,0.04182467496849308
14000,0.0408799263244417
14500,0.04035271302711211
15000,0.03808985785213694
15500,0.03374179650799806
16000,0.0347078836566703
16500,0.03575449410633895
17000,0.036033699217002946
17500,0.038202672481496676
18000,0.03878387454056705
18500,0.03911064759371391
19000,0.03858419159919539
19500,0.036878208977090036
20000,0.038040176080720946
20500,0.036688539124703316
21000,0.03681847108876055
21500,0.03588827090510085
22000,0.03654327565234326
22500,0.03544544879571703
23000,0.03490141265614815


==> data/key205_cpa_vals.txt <==
key,cpa_value
100,0.22623819339576243
200,0.15367645082942172
300,0.15493155253406402
400,0.12505654082769743
500,0.12071241554447729
600,0.09435500645672809
700,0.08006346178858637
800,0.07927365609658338
900,0.07463904635522636
1000,0.07892772111459612
1100,0.06488895550539636
1200,0.0523434003127201
1300,0.04529449810615913
1400,0.05128848795047245
1500,0.05377804505987095
1600,0.04867479160440491
1700,0.04817910117499604
1800,0.04805271609230868
1900,0.043504575263972535
2000,0.043179184569981155
2100,0.03984465910993781
2200,0.0356936942225954
2300,0.03792177304377411
2400,0.03289726822113267
2500,0.033059244251385206
2600,0.03266531636856622
2700,0.033323723820044164
2800,0.03153618753777684
2900,0.027715175517784546
3000,0.03120294317354933
3100,0.03268415838782423
3200,0.03306514419323346
3300,0.0326753198557119
3400,0.035590275165541675
3500,0.04102637046421887
3600,0.03613750478783442
3700,0.03274854884742609
3800,0.03282751536542806
3900,0.03552680587725821
4000,0.041450873316471945
4100,0.0392248615629058
4200,0.04023845361732234
4300,0.04125018542016038
4400,0.04107881625513192
4500,0.040774590989945556
4600,0.040571170758750934
4700,0.04201346471511209
4800,0.042016390133942476
4900,0.042782944766817266
5000,0.04459605440340396


==> data/key205_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10012655777118658
1000,0.05946864388070761
1500,0.0372248152791493
2000,0.03743204977621298
2500,0.0335370796291866
3000,0.03320282732215516
3500,0.03536329951586868
4000,0.035486840114458046
4500,0.036498024561225674
5000,0.03449522449259123
5500,0.03532336541645717
6000,0.0338797560331753
6500,0.02910975534961938
7000,0.032256089826420205
7500,0.02969884307286754
8000,0.03356384138140025
8500,0.03140686001660679
9000,0.024707291401937153
9500,0.021910182942790866
10000,0.020242288110007882
10500,0.021088349813743888
11000,0.019992089778326973
11500,0.019215684816875744
12000,0.019202919164960842
12500,0.021142374105232602
13000,0.020739070117724648
13500,0.019425352157154577
14000,0.018424912504217524
14500,0.016504072023137153
15000,0.01584538797242596
15500,0.017519984849671478
16000,0.018554698943808668
16500,0.019490628300102605
17000,0.018176029184925953
17500,0.01702609411447618
18000,0.018602943699086133
18500,0.01878610186772361
19000,0.018520438209598557
19500,0.020225306221887486
20000,0.020113201828458646
20500,0.020207615609707612
21000,0.018933327785024854
21500,0.018547703685145606
22000,0.017300771900769413
22500,0.01756097300098713
23000,0.015966664660562385


==> data/key206_cpa_vals.txt <==
key,cpa_value
100,0.2745195906037347
200,0.16951250448762012
300,0.13376974613004822
400,0.13895567567995262
500,0.06683856826943305
600,0.08945187959109001
700,0.09340230139933359
800,0.08280336605992514
900,0.06792874052517589
1000,0.06920353116345183
1100,0.06290921767685308
1200,0.04670590847572182
1300,0.043839838140619945
1400,0.0441464280261696
1500,0.04320285729742687
1600,0.04292858381852091
1700,0.050396284005420185
1800,0.04747592455412734
1900,0.045756616921427205
2000,0.043857830789729726
2100,0.04142817871803788
2200,0.03786017970335935
2300,0.03775001722414392
2400,0.041290408379493174
2500,0.049549485312221184
2600,0.042124774386504436
2700,0.040949160658495215
2800,0.03365223001891951
2900,0.030512109684538952
3000,0.03277690999850104
3100,0.030970982842557174
3200,0.03226407053126903
3300,0.029672099625978422
3400,0.027430167443987786
3500,0.02924763290765199
3600,0.02947297290335688
3700,0.028939254145888313
3800,0.026854378928556626
3900,0.029616460774577816
4000,0.026774046123387463
4100,0.025960085419774716
4200,0.023125775765921005
4300,0.021982745374347537
4400,0.02316354691998139
4500,0.02594491252041759
4600,0.026809078373447336
4700,0.025279258280596635
4800,0.024681462355702087
4900,0.023767882533370192
5000,0.021658841898045483


==> data/key206_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08965224274761255
1000,0.07011810230758234
1500,0.04226339117412912
2000,0.07308859444533869
2500,0.07104293829096667
3000,0.05774425649041409
3500,0.06589827675540014
4000,0.05874459238575563
4500,0.0545122360493375
5000,0.05192550050893089
5500,0.04805477406676261
6000,0.04655692940314233
6500,0.04603669083383307
7000,0.047311819099367484
7500,0.04443805657980642
8000,0.04444085792245705
8500,0.04185489244965124
9000,0.03934652130103222
9500,0.037618103342753395
10000,0.036023231582040106
10500,0.03496641064555019
11000,0.034275655146393344
11500,0.03356126259311997
12000,0.03287632503261664
12500,0.03057762007324068
13000,0.028637835732142448
13500,0.029690606717110258
14000,0.027657904309298053
14500,0.027943448184247547
15000,0.02863258538705241
15500,0.02865323193627391
16000,0.026293293088836277
16500,0.026245976511347534
17000,0.025007015586370376
17500,0.023314462213824803
18000,0.025550574957904516
18500,0.027595330594327065
19000,0.028289809071814758
19500,0.02863613698442482
20000,0.028760312586426973
20500,0.02817506695900434
21000,0.028084094384381763
21500,0.028463619611737722
22000,0.029772410705759946
22500,0.028004869560611143
23000,0.029999324850524273


==> data/key207_cpa_vals.txt <==
key,cpa_value
100,0.20525137343568634
200,0.1625870105150821
300,0.15754371724283445
400,0.1471892225402697
500,0.13690588436340068
600,0.11022977380567561
700,0.10872701308227971
800,0.10283209215633751
900,0.07705538290298508
1000,0.07779326224737844
1100,0.06578661316281258
1200,0.0667831857631028
1300,0.05602129924154977
1400,0.05111096183538329
1500,0.052635333363291896
1600,0.05008299302200763
1700,0.05261813557778067
1800,0.04346942600751265
1900,0.05158875480912347
2000,0.05276157627410139
2100,0.05514587349140714
2200,0.05679520411025029
2300,0.0571070344085065
2400,0.0590619528663952
2500,0.05725470902828855
2600,0.053767117526427176
2700,0.048007474799322825
2800,0.0489248178946146
2900,0.04659920557684983
3000,0.04679610475219278
3100,0.04428655362749547
3200,0.043121122041230545
3300,0.04190358863617622
3400,0.03798451564744202
3500,0.04420335824694039
3600,0.039840018575087
3700,0.03951017109997261
3800,0.04214452936070333
3900,0.04152944153370364
4000,0.04056123381298314
4100,0.038079497722740434
4200,0.041862703336004746
4300,0.04121322929064877
4400,0.04093144020458969
4500,0.03727987640029601
4600,0.03579067952165422
4700,0.03459669814082438
4800,0.03526548021645218
4900,0.03472887201697966
5000,0.034216671761305904


==> data/key207_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0895686462887509
1000,0.057359784989690805
1500,0.06232768397925891
2000,0.06334678755920634
2500,0.05126866638626083
3000,0.044996265242684845
3500,0.048124456419442595
4000,0.044147341556475386
4500,0.043452457546406587
5000,0.03774988786882723
5500,0.04493761118372632
6000,0.04629951344031662
6500,0.04171386888153147
7000,0.040169446452791316
7500,0.04187473483673722
8000,0.04569053426253144
8500,0.04381948479961991
9000,0.04884206227675429
9500,0.05228449448620707
10000,0.05035884923884527
10500,0.05221724582303103
11000,0.05178149222032787
11500,0.04850154716679344
12000,0.04937252566585766
12500,0.05131331451081342
13000,0.04994548889221008
13500,0.04822631437477934
14000,0.05057654472421947
14500,0.04708531945534574
15000,0.04860099889161966
15500,0.04776065824952936
16000,0.04931604484141874
16500,0.04998539942411402
17000,0.05067385765705776
17500,0.05010881698777294
18000,0.05075997497022299
18500,0.04983533806458648
19000,0.04892640399548418
19500,0.04874593344052956
20000,0.04852560758833911
20500,0.047454115261504774
21000,0.047207398344741726
21500,0.045639649526405784
22000,0.04769997331767713
22500,0.04644434606657566
23000,0.0455675066434546


==> data/key208_cpa_vals.txt <==
key,cpa_value
100,0.19115332946282737
200,0.20717788530368947
300,0.15673270767814176
400,0.11062932159893588
500,0.09183138131494227
600,0.06964515531913128
700,0.06788997707135563
800,0.06183732913614442
900,0.06324394755538
1000,0.05318321669631307
1100,0.05120126718614631
1200,0.05130646282348907
1300,0.060948428452691696
1400,0.05357038611196565
1500,0.046069902374713784
1600,0.043581166496353435
1700,0.036783554598658855
1800,0.0337816582191833
1900,0.03780501434378142
2000,0.037371449322412924
2100,0.036098067234589686
2200,0.040274705781423344
2300,0.04361131039733702
2400,0.04714478529385328
2500,0.0427775989627492
2600,0.04434682155595076
2700,0.042057638186263666
2800,0.043233883956776534
2900,0.04433133270003267
3000,0.038416048255317484
3100,0.03815544967416127
3200,0.037962005716524624
3300,0.036393238236224805
3400,0.03437969271749487
3500,0.033995755064649705
3600,0.03162776021906589
3700,0.02902373844107387
3800,0.029478327104319225
3900,0.03203835651892986
4000,0.032495221602249776
4100,0.03188715666150698
4200,0.02896153068265499
4300,0.028999049834873083
4400,0.030561326011184616
4500,0.03295735841803282
4600,0.03664023239386091
4700,0.03586595642229688
4800,0.03199819475519861
4900,0.0289393059709247
5000,0.03183833399491964


==> data/key208_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10314817347266861
1000,0.060432931890047274
1500,0.0500864088200842
2000,0.044389153713651375
2500,0.03871343299400481
3000,0.04650105335035755
3500,0.03752735068176671
4000,0.030212210425778575
4500,0.029592605629515985
5000,0.03718530556877619
5500,0.031417669217061024
6000,0.035093445540326285
6500,0.03438917918823929
7000,0.032416317877647004
7500,0.03398051745040352
8000,0.03551229126657168
8500,0.035069229443444386
9000,0.03431174093989574
9500,0.031007544024061154
10000,0.028877326061791404
10500,0.02773287456753621
11000,0.028841689212834788
11500,0.026858798264953933
12000,0.0281707365747921
12500,0.028116374262461257
13000,0.02641381822613189
13500,0.026086055248244904
14000,0.027451676002374113
14500,0.025926554495385345
15000,0.024963095767413467
15500,0.024982765159552486
16000,0.02469815940209383
16500,0.024206586460543855
17000,0.02566819599567062
17500,0.026967615254456914
18000,0.025945362698246596
18500,0.02701639776274134
19000,0.027512060687938808
19500,0.02638128484910722
20000,0.027911952543502396
20500,0.027261036834406924
21000,0.02581688635935063
21500,0.02538046128954779
22000,0.024929564063242756
22500,0.026808689287887957
23000,0.0264220797140708


==> data/key209_cpa_vals.txt <==
key,cpa_value
100,0.1914630216792142
200,0.16101809162594583
300,0.1425450499554596
400,0.1420804413167794
500,0.12703820073533584
600,0.11634082210221867
700,0.09074709178957324
800,0.08687194177801114
900,0.0726793699894863
1000,0.07572466899761576
1100,0.0732090304394083
1200,0.07866157295855514
1300,0.07033665243022132
1400,0.07591455170231028
1500,0.07172881312225061
1600,0.068041181943027
1700,0.0579698968562947
1800,0.05747475664654949
1900,0.04723664780621563
2000,0.04966041445285577
2100,0.05214227524547584
2200,0.054904228909250785
2300,0.05940192646498458
2400,0.05823003975428939
2500,0.056745776513651605
2600,0.05355954307489608
2700,0.06358855024664828
2800,0.06243833288465749
2900,0.06303106440274482
3000,0.05722798297378688
3100,0.05597728777894398
3200,0.05404659371808878
3300,0.055025122790265626
3400,0.05592929416298676
3500,0.05280575816596267
3600,0.05072075453586582
3700,0.04641151415487646
3800,0.04492160241328531
3900,0.04121738075718341
4000,0.04331154422511375
4100,0.040852993037862106
4200,0.04131324832316739
4300,0.04215386534727442
4400,0.04110297304227244
4500,0.0448747624601884
4600,0.0452588059869406
4700,0.04549107932609109
4800,0.042106324783802086
4900,0.041149806812278596
5000,0.037696959565581924


==> data/key209_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10587535895435632
1000,0.06107650605977064
1500,0.06455050413042375
2000,0.05441847127397918
2500,0.04403262421536224
3000,0.04673748258527891
3500,0.040954245243873234
4000,0.030812251265663233
4500,0.03994284471099353
5000,0.039558120267252424
5500,0.03567802445306107
6000,0.035580803497277075
6500,0.035223076754112716
7000,0.027536077634157028
7500,0.027183110049894176
8000,0.02562215412535043
8500,0.02186270622760108
9000,0.02195203867166773
9500,0.02305453803155901
10000,0.02372012416188074
10500,0.022142148033729814
11000,0.020659757675611356
11500,0.021002619907471935
12000,0.01990830770539007
12500,0.018432802070802556
13000,0.015123650978657498
13500,0.015914769170311743
14000,0.014764925317894311
14500,0.016944832052021547
15000,0.01521790891912801
15500,0.01603556717579101
16000,0.014719357931271004
16500,0.0149503875148085
17000,0.016300762474579587
17500,0.016796597189397154
18000,0.018160426935337294
18500,0.01793266183786793
19000,0.016170268882670945
19500,0.015043223956676314
20000,0.015643637273489185
20500,0.01293339840766344
21000,0.01178526960578092
21500,0.011101806234735724
22000,0.012527498340072607
22500,0.012884857828225418
23000,0.011218468358039215


==> data/key20_cpa_vals.txt <==
key,cpa_value
100,0.25781383481068054
200,0.18249793853131616
300,0.1329389741970159
400,0.13147802838768818
500,0.09837497697417774
600,0.08746210170522987
700,0.08284400697553097
800,0.09314312501953205
900,0.091895428486055
1000,0.08555595754318727
1100,0.08446999232676283
1200,0.08814712379962739
1300,0.09238844355494014
1400,0.08551136099442908
1500,0.08083495548675743
1600,0.07783261385415616
1700,0.07273353682215364
1800,0.0610382577872642
1900,0.06566481088005864
2000,0.06436080832961583
2100,0.06349324043808345
2200,0.06685022218397366
2300,0.06751977699757031
2400,0.06796174181733565
2500,0.06485659528089566
2600,0.06320988184945399
2700,0.06186475891585633
2800,0.0677523689035824
2900,0.06440962981374784
3000,0.06311386299941053
3100,0.058644444903855765
3200,0.059981896610054625
3300,0.05998960503932062
3400,0.05762851903307605
3500,0.06019114622178021
3600,0.06025292593428131
3700,0.058497252241907834
3800,0.05679037421862891
3900,0.06099340352662973
4000,0.05961071946709647
4100,0.057467410478323135
4200,0.05525381351093632
4300,0.058462897097148844
4400,0.053625255105755956
4500,0.055357726093452825
4600,0.05537745804335088
4700,0.05283724103885271
4800,0.05166392579887458
4900,0.04812169616529204
5000,0.04913324315816022


==> data/key20_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11682518074414297
1000,0.09557667580423798
1500,0.06015608342862582
2000,0.06461705818659877
2500,0.06014023916450367
3000,0.04064518700644573
3500,0.03346574748788045
4000,0.0365085678334746
4500,0.035485211409463126
5000,0.03014840549630625
5500,0.028128322217815242
6000,0.030890365065495393
6500,0.029765907095007437
7000,0.02901985933475224
7500,0.027248419528721146
8000,0.027172369423420117
8500,0.028465899871771082
9000,0.025803202468760715
9500,0.029395685105421832
10000,0.02757586182397633
10500,0.024581037934228035
11000,0.024929310536648527
11500,0.024410498437376242
12000,0.021506374535131725
12500,0.01969210508194281
13000,0.02220335390847046
13500,0.021732636326614048
14000,0.018625706537119015
14500,0.019865631773936
15000,0.01947906275338498
15500,0.018876559632155846
16000,0.01793767226410705
16500,0.017396417483104894
17000,0.016208285633812786
17500,0.015701770241118133
18000,0.017220031988563096
18500,0.015966948085714163
19000,0.016412297319639602
19500,0.015662147811373463
20000,0.015596010346703684
20500,0.015620145724645344
21000,0.01646112349339417
21500,0.01656500116298945
22000,0.017100476097110035
22500,0.017990435796527374
23000,0.016560096701345766


==> data/key210_cpa_vals.txt <==
key,cpa_value
100,0.17699914380743728
200,0.12281334683670841
300,0.12515619309268003
400,0.08966859781112646
500,0.08905676072043091
600,0.09056645285501319
700,0.06570277729061463
800,0.06588594018917211
900,0.0684958103649367
1000,0.06885218399186033
1100,0.07627349499201896
1200,0.07638107167053497
1300,0.07730205328326548
1400,0.06555408720151944
1500,0.06428594524211331
1600,0.061702904965589465
1700,0.06117774389781692
1800,0.06136198406047932
1900,0.059559154783900524
2000,0.05679628663529805
2100,0.06232290199150185
2200,0.062272797950067175
2300,0.059017950164298165
2400,0.05346211626110122
2500,0.05605626930233103
2600,0.04994990989210773
2700,0.04784923301796723
2800,0.045794337254554465
2900,0.04588641988232756
3000,0.04315985347195104
3100,0.036632188985326115
3200,0.04361099459279095
3300,0.0408717548570694
3400,0.03870735311807272
3500,0.039847223548676154
3600,0.03627489011507179
3700,0.03570121453387411
3800,0.04108757970207422
3900,0.04191543299886112
4000,0.040289149927960254
4100,0.038397601315940805
4200,0.037510307756856764
4300,0.039134905221009236
4400,0.040754140960394744
4500,0.04536787199276055
4600,0.045750061910833376
4700,0.04447952408114044
4800,0.04472914159572259
4900,0.04257814639439105
5000,0.038225102065666774


==> data/key210_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10398578309110941
1000,0.0682473609068108
1500,0.04236067277164482
2000,0.05259767104172009
2500,0.04019043587218227
3000,0.03974004239173831
3500,0.03388120353397651
4000,0.030737675125557275
4500,0.033650642378527953
5000,0.035041305054240725
5500,0.0339972807449132
6000,0.03367448208192236
6500,0.030652490128251896
7000,0.02508972193615668
7500,0.027048509665823072
8000,0.028083066996156293
8500,0.030638802478728695
9000,0.03135183775137677
9500,0.03239906223683526
10000,0.030918415249413748
10500,0.03002522915620671
11000,0.030568310827146946
11500,0.032664253005098294
12000,0.032565956711903564
12500,0.03217427194786077
13000,0.02993859015334484
13500,0.027326383040530644
14000,0.02511275732046438
14500,0.02560877201462303
15000,0.028110115918070368
15500,0.027292786223263202
16000,0.027818696117071773
16500,0.029171788090595313
17000,0.029072501377782712
17500,0.028973952875952544
18000,0.03007074241048162
18500,0.029372439185663658
19000,0.030351458479503764
19500,0.031991100130909236
20000,0.03148656999562211
20500,0.032808392842384446
21000,0.034498896443293924
21500,0.03402542952684048
22000,0.032842334383815244
22500,0.030048015034282696
23000,0.027954409179125454


==> data/key211_cpa_vals.txt <==
key,cpa_value
100,0.292078293698439
200,0.18265657750414813
300,0.11813301736989455
400,0.10509538450399372
500,0.07950064198326959
600,0.07799378426924114
700,0.06741089513725285
800,0.06554885506954762
900,0.07062125304515816
1000,0.08261347812280545
1100,0.08614171295895091
1200,0.08179141102833364
1300,0.09180700743224797
1400,0.08156183257912834
1500,0.07534109556026672
1600,0.07766587688051582
1700,0.07838460981520616
1800,0.06779983934469018
1900,0.06590399204368194
2000,0.061605948330643694
2100,0.05950111182264803
2200,0.05639895708237642
2300,0.05763328382313059
2400,0.05254127132929952
2500,0.050533495064042845
2600,0.048726282408162416
2700,0.05150471868235799
2800,0.05615848839794291
2900,0.054502774537345276
3000,0.05322877852084062
3100,0.05971893762402665
3200,0.06469284889978212
3300,0.06081518718886793
3400,0.059608826452805484
3500,0.051828725090923365
3600,0.04802695329738844
3700,0.04724403295500184
3800,0.047321235718239214
3900,0.04770868346836685
4000,0.04911672624059581
4100,0.049744092409697925
4200,0.04915896714353344
4300,0.04656213774779286
4400,0.044546678056638984
4500,0.044040917412450184
4600,0.04007730165469013
4700,0.04253412326480997
4800,0.04423374114190466
4900,0.04410055220134208
5000,0.04379889041115326


==> data/key211_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08349506535937484
1000,0.04909922918981153
1500,0.04865741623207969
2000,0.05019304252837036
2500,0.05060133837009082
3000,0.05751271759522863
3500,0.05135588948958394
4000,0.04967710678885125
4500,0.039638261986956864
5000,0.034789631688109904
5500,0.03302121851813816
6000,0.03282762465688067
6500,0.028861272299223407
7000,0.02691689555900148
7500,0.028217957257101484
8000,0.02767342747714932
8500,0.028275155732854607
9000,0.030435346921117667
9500,0.029120214841800846
10000,0.02685400942743455
10500,0.02822521485856323
11000,0.02815651606737514
11500,0.028107761382626474
12000,0.03044503163025006
12500,0.030836899994932943
13000,0.02994871436846648
13500,0.02937519322182017
14000,0.02772164678946873
14500,0.026705752751434615
15000,0.028334945176776764
15500,0.028583534845631954
16000,0.025565457199182157
16500,0.024301803094200235
17000,0.023559697596374933
17500,0.023939324516858047
18000,0.02351709422935157
18500,0.023466223460093593
19000,0.02150523660706732
19500,0.02235180121689286
20000,0.021294456510807528
20500,0.02108298484534884
21000,0.02170130779597532
21500,0.022099387397046814
22000,0.022750089327327822
22500,0.022203840176643532
23000,0.022362665619686053


==> data/key212_cpa_vals.txt <==
key,cpa_value
100,0.20847330092943528
200,0.13310819744419772
300,0.13407670336710328
400,0.11594833707212368
500,0.08473295749395503
600,0.06967177038901963
700,0.06868092233129389
800,0.08218379988492436
900,0.07090567977519459
1000,0.06089491486845339
1100,0.05610191269066562
1200,0.062001871801657844
1300,0.0638674318882867
1400,0.061039453022288075
1500,0.04982778911228016
1600,0.05394437113300333
1700,0.052565175345166665
1800,0.06232653317095695
1900,0.05744799889839121
2000,0.053052674217693926
2100,0.04289891528914244
2200,0.043315091318201424
2300,0.0482488676996055
2400,0.04733561030089842
2500,0.0446917395070307
2600,0.044499804548180456
2700,0.0428876045839528
2800,0.044602964135828746
2900,0.048134129210729716
3000,0.049094099362641044
3100,0.05180674714888755
3200,0.046951550084042476
3300,0.045048125379309675
3400,0.043333242353691
3500,0.04496365274501353
3600,0.050924827807779356
3700,0.05341591812109484
3800,0.05240251365150722
3900,0.05255642098699704
4000,0.05309213733376158
4100,0.05423159948168423
4200,0.054893101339863165
4300,0.04975924399403111
4400,0.04795833365816187
4500,0.04545907076783597
4600,0.04398627792657928
4700,0.0459897076220964
4800,0.04266566062847466
4900,0.04015100958696113
5000,0.04497105163577151


==> data/key212_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11681309006223634
1000,0.0879611657956035
1500,0.07008022014611645
2000,0.05051121638839425
2500,0.053772985727751854
3000,0.045351538147785725
3500,0.04718911091047918
4000,0.05252611817095937
4500,0.04568326923306188
5000,0.04503083234708145
5500,0.039590904488473765
6000,0.039672036429445626
6500,0.041738474994662884
7000,0.03997367030473216
7500,0.03988168904642766
8000,0.0378700138536619
8500,0.02952109763227352
9000,0.02434155921395073
9500,0.0217716215931456
10000,0.021717608603535114
10500,0.021907729073390253
11000,0.02149527071578509
11500,0.022880943420008595
12000,0.023109401351725862
12500,0.02080850148626875
13000,0.022716441820118408
13500,0.02099365062487911
14000,0.021076396397939304
14500,0.019622272297241443
15000,0.019131202852542988
15500,0.019395243731650327
16000,0.01927270797542243
16500,0.01949938081001234
17000,0.020341563282877596
17500,0.020763070701483165
18000,0.02142470934774518
18500,0.020788637087377958
19000,0.02145661104530373
19500,0.021635966581440808
20000,0.020533270340710525
20500,0.01803194708107482
21000,0.017381143819778126
21500,0.01686910786157556
22000,0.017276741933059715
22500,0.01721971075153345
23000,0.018249137475130683


==> data/key213_cpa_vals.txt <==
key,cpa_value
100,0.1704692109008952
200,0.1351655209627288
300,0.12164897552234832
400,0.09381965890610768
500,0.1032091175116729
600,0.10476059590727924
700,0.09147950120660339
800,0.07596528631571678
900,0.07518008527081306
1000,0.059766474109143625
1100,0.061994223817903316
1200,0.062388500459110326
1300,0.060234269216760075
1400,0.06219872132007486
1500,0.05896683655368586
1600,0.048418636224880476
1700,0.05213450391553923
1800,0.048413583752230406
1900,0.04458806936043597
2000,0.04368095205881683
2100,0.04474595343013886
2200,0.04864989340488389
2300,0.04415930151598017
2400,0.04042869641410524
2500,0.039791375822523484
2600,0.0418746454708799
2700,0.04209109900685524
2800,0.04347178158134285
2900,0.038753628233497074
3000,0.03541462328286956
3100,0.0319553104533731
3200,0.03097823127649859
3300,0.030564853040162532
3400,0.03152736311217182
3500,0.02617102068961786
3600,0.027357450522610707
3700,0.025997244104390936
3800,0.03027839868411932
3900,0.03169051357228347
4000,0.035502074384532
4100,0.036241583802703745
4200,0.03444086339750025
4300,0.03552289709002568
4400,0.033773155796305396
4500,0.03109497149612535
4600,0.03027267926755063
4700,0.031013207139552454
4800,0.03085427984851205
4900,0.028597789685157585
5000,0.027050546354879915


==> data/key213_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.053276529146457294
1000,0.04677425841121355
1500,0.04571830510695258
2000,0.028025024847493706
2500,0.030446261907459096
3000,0.028012132204131544
3500,0.01938494383653783
4000,0.020193589404802877
4500,0.02660350944931398
5000,0.02479926916314856
5500,0.024859093729972383
6000,0.026874327502021234
6500,0.02745233232214452
7000,0.028782743557324464
7500,0.024786185143339752
8000,0.025718921149524756
8500,0.026894214693466038
9000,0.028870999451932517
9500,0.0239742142940484
10000,0.021215915503414035
10500,0.020182299726742473
11000,0.019506549784816987
11500,0.02175031043223753
12000,0.0216169566242765
12500,0.01965814045471049
13000,0.021376451557678453
13500,0.020544979029185548
14000,0.019939820695224757
14500,0.017605033814326043
15000,0.019003415369768684
15500,0.019187934427601454
16000,0.018533298965785195
16500,0.018080731890363563
17000,0.01959982191405867
17500,0.019666179506461393
18000,0.01927054368827744
18500,0.019663077649801543
19000,0.019367668444698852
19500,0.019043436644096887
20000,0.01871104350650631
20500,0.017293238495894554
21000,0.016908180093859873
21500,0.01813087758647538
22000,0.017668834898634144
22500,0.0174256098512964
23000,0.01687745568598563


==> data/key214_cpa_vals.txt <==
key,cpa_value
100,0.18289727019919735
200,0.17977854000907267
300,0.16601650748108898
400,0.13056545678348613
500,0.12011156860381307
600,0.13075977339814118
700,0.11851472285013472
800,0.09533151460593392
900,0.0682362059142705
1000,0.0645560325838
1100,0.07661114458216609
1200,0.06991818730640739
1300,0.07387122846141371
1400,0.0601049523195022
1500,0.055158832090812356
1600,0.06098124382712823
1700,0.05871326425153107
1800,0.057611109769024324
1900,0.06434248335799275
2000,0.06806725559696389
2100,0.06181477474544216
2200,0.05619261961510379
2300,0.06362796073580526
2400,0.0659399526019142
2500,0.057450263772212615
2600,0.04759658145330334
2700,0.050659846345218446
2800,0.0501158875314748
2900,0.048696518084023546
3000,0.05116018790468852
3100,0.05390866867744973
3200,0.05172438471835501
3300,0.04667203862558239
3400,0.03910559101570835
3500,0.037543577879702264
3600,0.035600991412936454
3700,0.037369487182991865
3800,0.04044842982925409
3900,0.03766902365922049
4000,0.03937346718451443
4100,0.04245597655201041
4200,0.037342197829319856
4300,0.03628430557428138
4400,0.03215052960088791
4500,0.0339353601176478
4600,0.03498286474528465
4700,0.03671380301563629
4800,0.03756624823066182
4900,0.03366833992744517
5000,0.033491533057097546


==> data/key214_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09501823390078087
1000,0.06735743512707529
1500,0.07592847635766514
2000,0.0381070289455256
2500,0.02910046866371217
3000,0.03418661345651553
3500,0.02929290905093012
4000,0.023459312387843677
4500,0.021350368809162548
5000,0.017783200398586968
5500,0.02431576297844473
6000,0.02553148123003805
6500,0.023305891923762603
7000,0.024262968039443264
7500,0.023225678398870204
8000,0.020479619485264215
8500,0.021139683198771547
9000,0.020113648979800527
9500,0.01973162128657809
10000,0.01953967897459249
10500,0.018745895468880544
11000,0.01765781542509853
11500,0.019341005698199423
12000,0.01642177961122304
12500,0.014646623434401344
13000,0.017068916627948925
13500,0.01657741047052332
14000,0.02012811480318308
14500,0.016147606745064595
15000,0.013879462612979761
15500,0.014030606031551424
16000,0.014608058339096622
16500,0.015449573417490984
17000,0.0177097746198155
17500,0.0166948483698959
18000,0.01585907966499837
18500,0.01416380151306526
19000,0.012727467913541545
19500,0.011914300971483317
20000,0.01196612856515921
20500,0.013394642942740691
21000,0.0132959235270657
21500,0.013794295034029486
22000,0.013591720946181012
22500,0.013859668538535402
23000,0.013325253281480294


==> data/key215_cpa_vals.txt <==
key,cpa_value
100,0.2789960532724562
200,0.19367920022512036
300,0.153900358604925
400,0.12767515072148902
500,0.11647809842322178
600,0.08361487437827395
700,0.0753073944248197
800,0.07444259097599368
900,0.07367151398684557
1000,0.08070344951347737
1100,0.08242030351794873
1200,0.07724509733700093
1300,0.0729475801458319
1400,0.06623170257826883
1500,0.05611702941776997
1600,0.05776724636830542
1700,0.05869593681444406
1800,0.05130192421737206
1900,0.055459292977073804
2000,0.06522209388035735
2100,0.06359086110267766
2200,0.06256142805317143
2300,0.06612789871800592
2400,0.06230525704136857
2500,0.05763061954225113
2600,0.04893607944440095
2700,0.05026473982304653
2800,0.04955287759839571
2900,0.05082952389685227
3000,0.04624709529815751
3100,0.04146131285895576
3200,0.04214454874276605
3300,0.04262983379221042
3400,0.045032036407203026
3500,0.043855205295970215
3600,0.044943531888045264
3700,0.0461336795335436
3800,0.04622493480630645
3900,0.04497381851880403
4000,0.04223341383150683
4100,0.04146470669370302
4200,0.04293908965132392
4300,0.04453427674924875
4400,0.045115054013876395
4500,0.0465780175588589
4600,0.04431477956238812
4700,0.04363287444987165
4800,0.046768977871054954
4900,0.04747689965880642
5000,0.04868216224381319


==> data/key215_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1189155257634769
1000,0.06447339743163727
1500,0.04050023219277867
2000,0.040108099252930476
2500,0.03653267093258071
3000,0.025734234307094792
3500,0.02425698795873873
4000,0.022439657727279377
4500,0.023421806096068337
5000,0.026180283677144266
5500,0.025403243481090597
6000,0.02556184973102227
6500,0.023439956001600336
7000,0.0273372881690021
7500,0.022005702560802577
8000,0.022196417920726564
8500,0.025219162161949492
9000,0.02423195807801566
9500,0.026238863099546254
10000,0.026193895967475338
10500,0.025967177989178383
11000,0.025930636914134927
11500,0.0258509253897558
12000,0.025008802793738398
12500,0.02704516838625558
13000,0.029014272601170503
13500,0.029011579693415876
14000,0.027817650872500817
14500,0.0247455061653101
15000,0.027994620005740312
15500,0.026591475489390823
16000,0.024538236042449854
16500,0.02516803898177444
17000,0.021864849944457542
17500,0.022144872931136796
18000,0.023497180469240174
18500,0.022452432893642127
19000,0.020990512256381964
19500,0.02319932589939176
20000,0.024881450353140693
20500,0.024310519784755853
21000,0.023688848187440947
21500,0.023744920558675695
22000,0.024570772503786142
22500,0.025581642766125408
23000,0.026466827607900673


==> data/key216_cpa_vals.txt <==
key,cpa_value
100,0.2778040466000383
200,0.1816608120722538
300,0.13139454860784452
400,0.10788069903754459
500,0.06587617881524402
600,0.0651095947993639
700,0.06156909051363746
800,0.05630200551920136
900,0.061441190319881066
1000,0.05381853173100476
1100,0.06282908293506455
1200,0.07013974665305428
1300,0.0665701543177452
1400,0.06567318944371996
1500,0.06083534831458535
1600,0.06554514267689146
1700,0.05967267775978215
1800,0.06292540815582723
1900,0.05974268137644732
2000,0.0657965359074447
2100,0.05718332858066337
2200,0.054159863582512395
2300,0.061563563496298525
2400,0.04203970817566067
2500,0.04275007046076389
2600,0.0420803541997478
2700,0.04306399562059029
2800,0.0429531141274068
2900,0.03490396234535005
3000,0.032220500958311214
3100,0.03430161633147566
3200,0.03685701219099972
3300,0.03887736754618801
3400,0.03927149827109195
3500,0.03547955122360398
3600,0.03388235917695533
3700,0.031961631039941256
3800,0.02669279751811899
3900,0.030738621915063647
4000,0.03002282409223958
4100,0.029399841464890653
4200,0.026549782799990537
4300,0.02639702769554388
4400,0.02837430020320858
4500,0.02810493379042235
4600,0.026312157985878996
4700,0.02860014859718648
4800,0.026652295163167524
4900,0.02702557788541856
5000,0.02622646726616576


==> data/key216_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0751208811529534
1000,0.05424249866939715
1500,0.050313239544290976
2000,0.05969500704596787
2500,0.042584984340328
3000,0.024215150902371127
3500,0.020728121391227212
4000,0.02126709373499579
4500,0.023579961905368162
5000,0.026963798753895894
5500,0.021477481263859195
6000,0.021667755867690593
6500,0.017103141094303904
7000,0.020080207500573054
7500,0.018861653039380085
8000,0.016892598871590704
8500,0.017424232878403
9000,0.017993350197569667
9500,0.019236238285457046
10000,0.016766726195725487
10500,0.01886434152744729
11000,0.01768853267160549
11500,0.01472389402214236
12000,0.017816216463496314
12500,0.016384227092444154
13000,0.015461434122573241
13500,0.015786382391071645
14000,0.016148633831801016
14500,0.014335494337360633
15000,0.014084429859219448
15500,0.014023147668459194
16000,0.013364507391952886
16500,0.011165014282099942
17000,0.011524515778609188
17500,0.012326234865888009
18000,0.01204782034588913
18500,0.012373882733564759
19000,0.013751681182214235
19500,0.013454563803529454
20000,0.012990938180780462
20500,0.015068484462929296
21000,0.015877568504530808
21500,0.016211586354150244
22000,0.01704381154852995
22500,0.016936802682299593
23000,0.01943851150983256


==> data/key217_cpa_vals.txt <==
key,cpa_value
100,0.40395805420359054
200,0.2172441901947924
300,0.14516054010753854
400,0.12001097931626939
500,0.10032485529749868
600,0.07064701197241255
700,0.05498769336875205
800,0.06542431393445919
900,0.04907927944593053
1000,0.05112287110712493
1100,0.052619729201202274
1200,0.04775656865917859
1300,0.05311393027560937
1400,0.050938834261343324
1500,0.046704000282888465
1600,0.039112979372322866
1700,0.04208417534707262
1800,0.038694801082003266
1900,0.030760000901262675
2000,0.02807379162109857
2100,0.02812598776229051
2200,0.03363815212564434
2300,0.03675224804777352
2400,0.04061888805061884
2500,0.043091492618051605
2600,0.04111830541014106
2700,0.030348925637715213
2800,0.03592732756089938
2900,0.032472159001174394
3000,0.034245471545163
3100,0.03436329062807643
3200,0.03244805397821534
3300,0.0275545674294545
3400,0.03471616962651795
3500,0.02816520367235017
3600,0.02826370953228419
3700,0.023302988930259286
3800,0.02358561883779094
3900,0.026989854128791575
4000,0.026227434080860677
4100,0.025489633177421173
4200,0.02259341193709855
4300,0.02455495441680968
4400,0.025526531951081198
4500,0.025647720455165154
4600,0.02264659736320994
4700,0.021984811265145635
4800,0.0196159692298616
4900,0.019763819597014003
5000,0.021515392014625295


==> data/key217_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09331833283165651
1000,0.051782473965003385
1500,0.048414191720271615
2000,0.03358588759954997
2500,0.02869824202566613
3000,0.03852144581251657
3500,0.0409773406316677
4000,0.03806573514504995
4500,0.03706161135723064
5000,0.031517675920856275
5500,0.0406001017852823
6000,0.03409534489462983
6500,0.03148727928857239
7000,0.0285378474797302
7500,0.028604710529058892
8000,0.02685599158463366
8500,0.0230142318084583
9000,0.019982383760035922
9500,0.020930859809626917
10000,0.019436623959379347
10500,0.019392312669161516
11000,0.01981943522019806
11500,0.021420800513876907
12000,0.021584439251718435
12500,0.02002845548738973
13000,0.019706927991982745
13500,0.020561652059576434
14000,0.019103027524481977
14500,0.018682620485655454
15000,0.018615274617249832
15500,0.01730895212382697
16000,0.018148026557135592
16500,0.01772774046369075
17000,0.01720954512627095
17500,0.017971107729195353
18000,0.01754062434826186
18500,0.01637520733399353
19000,0.015410761845496493
19500,0.017345777532355534
20000,0.01854827876359515
20500,0.018491852308228463
21000,0.020481445207496098
21500,0.020302926355235732
22000,0.018436401658733285
22500,0.017784920522435563
23000,0.01809065753770911


==> data/key218_cpa_vals.txt <==
key,cpa_value
100,0.2312136026200294
200,0.1244760737951717
300,0.1185547417998523
400,0.08248560304839055
500,0.09668841878945406
600,0.07734294266208486
700,0.07305452950518597
800,0.0784738282811151
900,0.08477718265164652
1000,0.07981199359574728
1100,0.06656513214302658
1200,0.06140875179753382
1300,0.06048109565800857
1400,0.057792551931183114
1500,0.05309611240422042
1600,0.055811803905941856
1700,0.055216992427717104
1800,0.04785148864513747
1900,0.0454558776186329
2000,0.04603748510477493
2100,0.04326643474524434
2200,0.04709040629390357
2300,0.048337283283473836
2400,0.047241736603560326
2500,0.047638723644947235
2600,0.053207353037163604
2700,0.05391577886084292
2800,0.05224698482614309
2900,0.048077057892357014
3000,0.044386671594612175
3100,0.036959185139906696
3200,0.03838960845529705
3300,0.037209524562567986
3400,0.036262155171433906
3500,0.03247103717907955
3600,0.03534112062968362
3700,0.030321522548770033
3800,0.027866802690762586
3900,0.029567342194586777
4000,0.033606422228665486
4100,0.03200163766414958
4200,0.031237062978480383
4300,0.03039185598721694
4400,0.028234237575448982
4500,0.024461467007846977
4600,0.02656125439795162
4700,0.02677854103702841
4800,0.02399357570068721
4900,0.024907709981223415
5000,0.02344108533969123


==> data/key218_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0867853232878992
1000,0.08094408449041196
1500,0.04748518718385151
2000,0.04491800261159262
2500,0.03737863174243671
3000,0.042370171820286365
3500,0.03981219518775837
4000,0.03678038391446369
4500,0.03911528653252456
5000,0.036499489563064744
5500,0.0334307647749434
6000,0.031158573644101593
6500,0.030201869415310598
7000,0.030623299496267534
7500,0.023914980862550488
8000,0.026506315428131734
8500,0.020331669391702976
9000,0.019586498492862186
9500,0.021285333547618013
10000,0.017277887180197907
10500,0.015033558499743081
11000,0.013803670911731142
11500,0.017060865610010828
12000,0.01621544024957069
12500,0.015419888753736745
13000,0.016001235272239935
13500,0.015083340924401738
14000,0.014653576963861301
14500,0.018403370545922944
15000,0.0199763697211218
15500,0.01880042951761376
16000,0.018001214202219267
16500,0.018369578194815737
17000,0.02054965968347976
17500,0.020259816018027902
18000,0.019690548563252683
18500,0.021417053799315456
19000,0.02008276087673201
19500,0.018054047646289414
20000,0.01611947051414306
20500,0.015566932565125915
21000,0.015683167858179827
21500,0.015645137400487053
22000,0.015018020789411085
22500,0.014924216544322851
23000,0.015191561488006898


==> data/key219_cpa_vals.txt <==
key,cpa_value
100,0.23715644363465593
200,0.19708289717837574
300,0.10418399049796144
400,0.0991582978549444
500,0.10008057241385765
600,0.0867150216849856
700,0.11489687821747623
800,0.09185621843128335
900,0.08726461881245316
1000,0.08209594150047798
1100,0.06386106966051093
1200,0.06505378224482211
1300,0.06363681625443667
1400,0.043481380512057105
1500,0.04469318291135094
1600,0.04325911982290823
1700,0.045384526674241824
1800,0.04668441030789255
1900,0.04566639167002616
2000,0.04792682950533464
2100,0.049882636483443
2200,0.05428959593103984
2300,0.05675151933179847
2400,0.0588829420581262
2500,0.05580136672610237
2600,0.05602165928738732
2700,0.05029605031780145
2800,0.04983941075017219
2900,0.05017474698438479
3000,0.046941171411303516
3100,0.0484594709254994
3200,0.05249409678332045
3300,0.04755829171771044
3400,0.05286780811882962
3500,0.052886068631486705
3600,0.0531006032803401
3700,0.05093638722424333
3800,0.05297093044622958
3900,0.053290582956522045
4000,0.05148504312693083
4100,0.05183155147172794
4200,0.05272907789891854
4300,0.052050310602022
4400,0.051388010474727866
4500,0.04905810290961643
4600,0.04554814182467285
4700,0.0439458483108769
4800,0.04135906845106362
4900,0.04193419817198044
5000,0.04239224996626752


==> data/key219_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1390989918271008
1000,0.07542887301788834
1500,0.07396987758326062
2000,0.06597577415663751
2500,0.059124162124663114
3000,0.05695589053046605
3500,0.04962510738781523
4000,0.05276868541587673
4500,0.0464624531669672
5000,0.03802832542845241
5500,0.04150814379574778
6000,0.038161538296163394
6500,0.03848994472650474
7000,0.03981590114366636
7500,0.04061564637655161
8000,0.03440727252537665
8500,0.03213349584706965
9000,0.031103014926857193
9500,0.03402533611483392
10000,0.03108927817333199
10500,0.030713329790129588
11000,0.027793734234663154
11500,0.024093140315446866
12000,0.025247521643941524
12500,0.02697743463026491
13000,0.02890662984129454
13500,0.028731275997706848
14000,0.027899007640883166
14500,0.025701500862895993
15000,0.024416168726164898
15500,0.023309566765188063
16000,0.02323097405035669
16500,0.021510047849706962
17000,0.02134179817324026
17500,0.020980881275965427
18000,0.02319779981668739
18500,0.023551711184179164
19000,0.022715974110291123
19500,0.021726984895378925
20000,0.022606870704746544
20500,0.02449799058795163
21000,0.02277829918355049
21500,0.02207883768781535
22000,0.02136865181408503
22500,0.021405504394924068
23000,0.022337263187112336


==> data/key21_cpa_vals.txt <==
key,cpa_value
100,0.20039096719613136
200,0.18676465381268856
300,0.15323451706418126
400,0.11079745399643591
500,0.10281891128704179
600,0.11780634201048443
700,0.09716626913575142
800,0.08228281818284472
900,0.059162812931367395
1000,0.03941637404032445
1100,0.03860324362324165
1200,0.04928858295493032
1300,0.04352185612481094
1400,0.04781770482184515
1500,0.053303143566423385
1600,0.041724586488780184
1700,0.04135931460570041
1800,0.04542887211445807
1900,0.044609977486550004
2000,0.04101028590122963
2100,0.04059348129525099
2200,0.035527876054030696
2300,0.03599188100867836
2400,0.03304989439164077
2500,0.030464648018728873
2600,0.02914738088073424
2700,0.03233819140439012
2800,0.02735942929055311
2900,0.0282706660132421
3000,0.025668216594596074
3100,0.02716615133160945
3200,0.02876963088492607
3300,0.03174287173070367
3400,0.029982076422812844
3500,0.032881922191396795
3600,0.03007946080323691
3700,0.029942964046448726
3800,0.02701226929531087
3900,0.030436562095462825
4000,0.03080687422645076
4100,0.03177175042997872
4200,0.027931090151547416
4300,0.024523401164831704
4400,0.025476742566042005
4500,0.02644837051466202
4600,0.025082845750002792
4700,0.024575772025923568
4800,0.021682905563657262
4900,0.021639269828698376
5000,0.022603443011337095


==> data/key21_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09867424613627825
1000,0.05522666763707472
1500,0.061804874174268463
2000,0.044333186263838135
2500,0.036355284347654754
3000,0.03791455613881608
3500,0.03989109697360482
4000,0.03337149023850759
4500,0.028143789919464614
5000,0.03447886936946238
5500,0.03321155091849898
6000,0.025494045896146088
6500,0.028347168412470793
7000,0.024326509705235037
7500,0.020514518625144678
8000,0.01858970717751931
8500,0.01783693019436394
9000,0.019563775796873704
9500,0.019413792865707016
10000,0.021755932521788025
10500,0.02285765115816239
11000,0.022077959120444544
11500,0.01994640223628175
12000,0.020102725113114863
12500,0.01764613103193906
13000,0.019947062842213956
13500,0.020670659578821433
14000,0.020310268841463773
14500,0.021594236471179466
15000,0.02468475759608261
15500,0.021358047053772717
16000,0.02073562606597071
16500,0.018429609383386322
17000,0.018057942152119894
17500,0.01759675717585001
18000,0.017587101576499464
18500,0.01813093071596212
19000,0.01703413659718351
19500,0.015192254164777859
20000,0.018271453281423662
20500,0.017770549166545323
21000,0.01546301144172426
21500,0.015822528578676172
22000,0.014905670268638144
22500,0.015353751541754087
23000,0.014411358303118746


==> data/key220_cpa_vals.txt <==
key,cpa_value
100,0.24185013986061824
200,0.26896415538216095
300,0.2222237220546459
400,0.1918950551707017
500,0.16128823808914794
600,0.12165119585667837
700,0.13099866298755522
800,0.1089611645143599
900,0.10450419354926205
1000,0.10294339737737272
1100,0.09798070517594268
1200,0.09875874174720192
1300,0.08914769130246042
1400,0.07100955747337066
1500,0.07545347412596787
1600,0.0734301146219644
1700,0.06759706586221662
1800,0.06134713077938636
1900,0.06012001749644702
2000,0.05412137122938402
2100,0.0500026213215242
2200,0.052218585823200804
2300,0.05516023264203899
2400,0.054029926416450734
2500,0.04920900325076735
2600,0.042378439584565074
2700,0.03926801044850319
2800,0.026913526432040244
2900,0.028294688264549124
3000,0.028426078807830366
3100,0.027136715319180032
3200,0.027413726202807565
3300,0.022325541010708955
3400,0.02345520036020029
3500,0.024250578928062583
3600,0.02449359262709456
3700,0.02489837470249462
3800,0.020391554130841334
3900,0.020559888700570562
4000,0.021731695695416133
4100,0.024946346889437268
4200,0.024506398176514472
4300,0.02419719903734015
4400,0.02432270375289017
4500,0.02459082410289866
4600,0.02384726217862587
4700,0.02470288185032549
4800,0.024207033266099357
4900,0.026207680779077588
5000,0.02750423364349843


==> data/key220_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.18603005896398403
1000,0.07989943721481794
1500,0.09675998541815185
2000,0.07885857184444287
2500,0.07645878323817425
3000,0.07613054262538284
3500,0.0756743879276128
4000,0.06838249479986887
4500,0.06558946473693233
5000,0.0559400675211829
5500,0.05170958417125868
6000,0.05362375637630681
6500,0.056977776339527865
7000,0.053551553183627774
7500,0.05309435192072815
8000,0.05556417670895932
8500,0.05761562963632349
9000,0.055660071691189195
9500,0.052565896664463055
10000,0.054368360257696736
10500,0.05285229459887105
11000,0.054369395370067214
11500,0.0561376444123403
12000,0.053424158940356146
12500,0.04863146161889804
13000,0.047005763844236194
13500,0.04662297867130443
14000,0.04729758158589042
14500,0.046087625733740346
15000,0.04438439835166548
15500,0.04350892643710802
16000,0.042940344643827615
16500,0.04383977994328231
17000,0.04554731167611974
17500,0.04462302063993722
18000,0.0434069195968291
18500,0.04409116482942887
19000,0.04476443817437737
19500,0.04508745313284802
20000,0.044185773253141755
20500,0.04483889873374574
21000,0.04438575459337256
21500,0.04499431881607087
22000,0.0456523444963147
22500,0.045782664513432984
23000,0.048394411956468666


==> data/key221_cpa_vals.txt <==
key,cpa_value
100,0.2370285088117806
200,0.15878349785872461
300,0.1044178270758209
400,0.11441221097411582
500,0.09856879997979073
600,0.08514899353687726
700,0.07353311535291424
800,0.07426481222437854
900,0.06868881849189087
1000,0.06525563119634137
1100,0.0801310800163753
1200,0.06719253779139539
1300,0.052000026776089385
1400,0.05385702009590674
1500,0.05295983851017479
1600,0.05012867875291423
1700,0.050981204700370875
1800,0.05369177465632838
1900,0.06011940258731319
2000,0.052575185643700804
2100,0.05450589379013455
2200,0.0505778519678769
2300,0.040261457607247454
2400,0.03673116060880754
2500,0.03906116789484995
2600,0.04476127441766822
2700,0.040116460644607006
2800,0.043550927984769894
2900,0.040306668899290035
3000,0.0402251107381349
3100,0.03835869163613261
3200,0.03846794945433058
3300,0.03949895479271198
3400,0.03938853505785497
3500,0.03893300781392483
3600,0.0395215866634118
3700,0.04353409585764263
3800,0.04727117216785834
3900,0.0432570490739564
4000,0.044633184945414996
4100,0.043626800116388566
4200,0.04780882591030984
4300,0.04759886710273443
4400,0.042584036047418686
4500,0.04501194159761937
4600,0.042337933419089015
4700,0.04187177716900899
4800,0.045314581982824516
4900,0.04407323291476249
5000,0.04301127265934859


==> data/key221_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08849349717479477
1000,0.06852185212009815
1500,0.07860505538018377
2000,0.061363757618306425
2500,0.04176936262078199
3000,0.04183851326187362
3500,0.04225848595162153
4000,0.03851823942183708
4500,0.033640454829487625
5000,0.03159711847644743
5500,0.03140347532772851
6000,0.030505289354343088
6500,0.029784224363113874
7000,0.031219073625142663
7500,0.02752296121021996
8000,0.026746683813399633
8500,0.029974978269061953
9000,0.02870537447441616
9500,0.02658924739048769
10000,0.02598193443486441
10500,0.02541414349180703
11000,0.023552194826866244
11500,0.018466578558800635
12000,0.02108085829055659
12500,0.022950742495289528
13000,0.020557836733266888
13500,0.01800145128421503
14000,0.018524931726329952
14500,0.019036752247003408
15000,0.0174428059685132
15500,0.018681456399304342
16000,0.01925766792255267
16500,0.01694880581237336
17000,0.019562737529887905
17500,0.01808758610023854
18000,0.017658731900442416
18500,0.019110980170268937
19000,0.018803173016435148
19500,0.019392338905448208
20000,0.017602989907872575
20500,0.017019426288133976
21000,0.01719923791177323
21500,0.017279142457395504
22000,0.017155558223149986
22500,0.01716543973822894
23000,0.015896063280323502


==> data/key222_cpa_vals.txt <==
key,cpa_value
100,0.23599253236684326
200,0.14803449450707554
300,0.14306047679028167
400,0.10398738212001253
500,0.07323892751847756
600,0.06165549638537401
700,0.0596625589876986
800,0.06889632605097393
900,0.06982874644065243
1000,0.06489299711832591
1100,0.06306403463087476
1200,0.04332229403007467
1300,0.0453059688336331
1400,0.058099429232736345
1500,0.05590385843469686
1600,0.05204057357395252
1700,0.04411535746237829
1800,0.04615575218543165
1900,0.04540555775029396
2000,0.04372139657624507
2100,0.04330432691722463
2200,0.0414658669970398
2300,0.03971427540256397
2400,0.04326209284045444
2500,0.04111003430365425
2600,0.04025724302818302
2700,0.04304568478515613
2800,0.042309381640063586
2900,0.03422351056561062
3000,0.03874637017753514
3100,0.036474361673421586
3200,0.03753087721796393
3300,0.03968758915218536
3400,0.03745256658431017
3500,0.03420595575663989
3600,0.0319096056960293
3700,0.031603892391591885
3800,0.03150857277250847
3900,0.03281839198977574
4000,0.03425730865808657
4100,0.03501078194181655
4200,0.037492803516326674
4300,0.036844155472425505
4400,0.03320022003696288
4500,0.03319770704357162
4600,0.035936579162836775
4700,0.035475994535497504
4800,0.034577731729914386
4900,0.0338068693522468
5000,0.03490470784422978


==> data/key222_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11102654004444092
1000,0.08008340883396906
1500,0.04503810473589623
2000,0.03811587820847108
2500,0.03905128534734053
3000,0.021231920437938225
3500,0.01964228473922754
4000,0.028355592365105643
4500,0.027656622915445572
5000,0.02911281112661857
5500,0.024972806951165886
6000,0.02707073375487336
6500,0.029174893790403684
7000,0.022269713756305497
7500,0.01939232195028884
8000,0.018099321215409747
8500,0.018082025013856043
9000,0.017534543640650765
9500,0.01663367230827871
10000,0.016054955899893315
10500,0.017596813908039934
11000,0.01688415660783065
11500,0.014800622951236634
12000,0.01611059432016462
12500,0.016412138470134265
13000,0.016321742479861852
13500,0.020045867300280972
14000,0.020774962178288277
14500,0.02070929064072501
15000,0.021579171059947624
15500,0.020988671174806087
16000,0.02161658186372152
16500,0.021400712554094647
17000,0.018460318175105205
17500,0.0173410054763278
18000,0.015952208694192418
18500,0.01560134226792686
19000,0.01785935292086803
19500,0.016753593843218346
20000,0.016781984223675845
20500,0.016876159799607042
21000,0.015180844493300795
21500,0.014489559920873996
22000,0.01694857403554066
22500,0.018468588758164307
23000,0.02026321409785219


==> data/key223_cpa_vals.txt <==
key,cpa_value
100,0.22325808744947556
200,0.2404220802252057
300,0.12635955357537582
400,0.12616878410459412
500,0.11330647030826703
600,0.10924068118172918
700,0.09994569147663221
800,0.08082853702940399
900,0.0700987702365362
1000,0.07012147727374744
1100,0.05724983980526251
1200,0.05792870048058831
1300,0.046643740369959344
1400,0.04958922773968486
1500,0.04891414937227004
1600,0.05153535386371167
1700,0.05341304072680756
1800,0.05526242621154757
1900,0.05155588051961448
2000,0.05380057392202193
2100,0.05507731969600858
2200,0.05532881517009516
2300,0.054177572908947
2400,0.05397908596167162
2500,0.05157278297860458
2600,0.04760215241252934
2700,0.0482606288401944
2800,0.04863250564065514
2900,0.047826345715105426
3000,0.04956693405373879
3100,0.048413594557029926
3200,0.04580339909951164
3300,0.04788414939518673
3400,0.04441898474024138
3500,0.04512145242034182
3600,0.042980973400795215
3700,0.042675282372956536
3800,0.042073334931586236
3900,0.04308362992758402
4000,0.04306236215227736
4100,0.04123411615364008
4200,0.04205568408048363
4300,0.039096936183122426
4400,0.04118636380625914
4500,0.03940613531265129
4600,0.038698661826076106
4700,0.04216261061165431
4800,0.03798849279616123
4900,0.03676412070081103
5000,0.03257604214529572


==> data/key223_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08716146192480502
1000,0.06845163873282192
1500,0.04262731101261795
2000,0.044287998915719266
2500,0.03154616625236189
3000,0.04590872802783639
3500,0.03608828046993926
4000,0.03732890362545018
4500,0.04263700295695107
5000,0.032812475459680975
5500,0.0318619473887866
6000,0.03619513479165932
6500,0.037284934810861
7000,0.03715335866503081
7500,0.038935002314088155
8000,0.03614699833546052
8500,0.037196883610603075
9000,0.03409517332283431
9500,0.03208417441506243
10000,0.028189403905282608
10500,0.029580254833118092
11000,0.030041188871855334
11500,0.03365934029654218
12000,0.032522348646265
12500,0.03056534919456097
13000,0.028196890639892756
13500,0.03041771277378976
14000,0.031455471418704854
14500,0.03027932530207476
15000,0.02932521416245677
15500,0.030287702578702762
16000,0.030383320714560617
16500,0.03060612521322383
17000,0.030918163300541097
17500,0.030822552299927655
18000,0.032607884697475435
18500,0.030944092918877227
19000,0.03049503330289684
19500,0.02990197988080514
20000,0.030238178310759464
20500,0.028536670767332857
21000,0.028572274172468003
21500,0.028042019574584295
22000,0.028312928376324455
22500,0.028455496356134462
23000,0.029574073136980808


==> data/key224_cpa_vals.txt <==
key,cpa_value
100,0.1872635148372324
200,0.13106958166118426
300,0.13790568703400663
400,0.12002111253922597
500,0.11372487081613286
600,0.07858830047467161
700,0.07682021622330974
800,0.07123487268909978
900,0.07313188831470212
1000,0.06710794639199921
1100,0.05786488784310873
1200,0.06764095618501739
1300,0.07100549760147999
1400,0.05732202101931682
1500,0.0445482002104882
1600,0.05562399246115725
1700,0.05023926698416551
1800,0.05298933253279431
1900,0.04922946375216046
2000,0.04844999905465111
2100,0.048075041835128965
2200,0.047466427652868
2300,0.04242593702958314
2400,0.0533456318096553
2500,0.04960082404273697
2600,0.04866681163338223
2700,0.04737414936935698
2800,0.046078273711714815
2900,0.038557811938662784
3000,0.041950067227693566
3100,0.035380382092671345
3200,0.034134152520786824
3300,0.03169714274739931
3400,0.032519431791432254
3500,0.03057795672374035
3600,0.03320217718573427
3700,0.029095535670281517
3800,0.03318715599129164
3900,0.02878013252994659
4000,0.029314756314425913
4100,0.03123395605421658
4200,0.029859958775391913
4300,0.029154914312929277
4400,0.02711736829949911
4500,0.028877293767602938
4600,0.027035008723975372
4700,0.027007567729866497
4800,0.026456585329378262
4900,0.026464397019202963
5000,0.02770709585721092


==> data/key224_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08325230924040941
1000,0.0651808427193322
1500,0.04749737522593361
2000,0.04906684808571933
2500,0.04987672058262684
3000,0.03584694589700439
3500,0.03743826939309199
4000,0.03311371512065156
4500,0.03432266651434025
5000,0.033819016024513655
5500,0.030722416850619307
6000,0.02640838519621063
6500,0.027948708760865842
7000,0.02691191815568437
7500,0.032403216452161786
8000,0.02674344567093122
8500,0.03071770580750088
9000,0.03296390918310572
9500,0.03236970644060645
10000,0.03146112118883729
10500,0.03390105573718573
11000,0.034759694611746016
11500,0.03370536624334659
12000,0.03113606555914006
12500,0.03308808238999414
13000,0.031002676748991917
13500,0.02861576916349151
14000,0.027829624080832015
14500,0.027797326962927724
15000,0.028420509949395347
15500,0.028618582427216734
16000,0.028278308971779412
16500,0.026732768504993183
17000,0.027787561186533128
17500,0.02632582476127485
18000,0.025562823620981556
18500,0.026970211514955645
19000,0.02681793905792224
19500,0.028664035283801268
20000,0.028705793902241924
20500,0.02719858263885543
21000,0.027045743112585365
21500,0.02831766263572293
22000,0.028171011374140607
22500,0.027030428944287994
23000,0.027813082272788187


==> data/key225_cpa_vals.txt <==
key,cpa_value
100,0.22585576769749877
200,0.13298083076156603
300,0.13835828970228534
400,0.15385375729896392
500,0.16421026248840376
600,0.14479693161417706
700,0.13336501281352497
800,0.10626124188528059
900,0.09297662552548736
1000,0.07589151147993692
1100,0.0729767880193026
1200,0.06548757219236033
1300,0.06137258642904445
1400,0.06058763558935153
1500,0.06246570161178728
1600,0.057479400333095274
1700,0.06511139407858654
1800,0.057027880321001506
1900,0.056739820033093635
2000,0.055456616933652704
2100,0.057535630764680414
2200,0.06359510993432192
2300,0.05504345858320585
2400,0.05771443945739429
2500,0.05948438101575633
2600,0.05598994434185355
2700,0.053410200769888616
2800,0.04678406440485143
2900,0.04066552352612432
3000,0.03433628827049929
3100,0.03122986792186695
3200,0.029743595645410948
3300,0.03307421146853126
3400,0.030347097690072152
3500,0.028084856659188116
3600,0.02714296051766465
3700,0.028360984754230077
3800,0.026769520491151787
3900,0.028414018010096045
4000,0.028347893174804347
4100,0.032369467103020605
4200,0.03296930063779125
4300,0.03015871402995889
4400,0.027402566878406986
4500,0.025101708182057335
4600,0.02371469853522394
4700,0.023954847661525187
4800,0.023123120346837386
4900,0.025886293143201258
5000,0.026665866651673708


==> data/key225_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.16229947970288927
1000,0.09323101159836476
1500,0.06755230125635737
2000,0.0627734233798158
2500,0.050880881167826277
3000,0.04188180021206364
3500,0.032125349262921245
4000,0.028191260224645475
4500,0.029092800071513544
5000,0.02435771414754623
5500,0.022534400587970592
6000,0.026103322744228066
6500,0.02141292984226653
7000,0.0199190885738385
7500,0.018119194322810186
8000,0.01747035195896393
8500,0.019996036233996487
9000,0.021551056366271797
9500,0.019910218431755524
10000,0.020733092679423262
10500,0.02140023076514639
11000,0.018477988929040564
11500,0.016924002687974116
12000,0.017468736650850792
12500,0.020004015204251033
13000,0.021141768929408507
13500,0.02155136869257448
14000,0.02139093489289216
14500,0.022866997529451937
15000,0.023836317996713485
15500,0.02338654064783846
16000,0.022528055844636352
16500,0.022709341257221356
17000,0.021549804059286335
17500,0.021006459210418778
18000,0.01936214450074207
18500,0.018618005933917187
19000,0.01700911135378461
19500,0.0162110155103963
20000,0.014204906544040443
20500,0.015079328882223946
21000,0.014174433225333552
21500,0.014688476886750058
22000,0.015561079318824727
22500,0.0156558375059389
23000,0.016657954253119164


==> data/key226_cpa_vals.txt <==
key,cpa_value
100,0.15981223828703328
200,0.12882750547028538
300,0.07046077073708668
400,0.08250939880809505
500,0.1005247214854585
600,0.1135780423768164
700,0.10047127262357146
800,0.0942214431964535
900,0.08045871796640755
1000,0.07784188308637226
1100,0.07440097391900193
1200,0.06974412068109173
1300,0.05353164601708348
1400,0.05825580268863048
1500,0.05811935565765515
1600,0.0585852838567636
1700,0.045899503092371584
1800,0.04833971879003002
1900,0.05168072598726057
2000,0.051560030227780204
2100,0.04926720528197965
2200,0.049258924244237855
2300,0.048993342344943666
2400,0.05830349460291085
2500,0.05383832959408438
2600,0.04624603638097304
2700,0.04124191233240167
2800,0.03905062884478632
2900,0.04162673682274548
3000,0.04137531541961238
3100,0.03933322992535585
3200,0.04078720083949132
3300,0.042055117847382896
3400,0.03677704519970873
3500,0.035284561866141324
3600,0.03304369280403557
3700,0.032559386066821995
3800,0.03219451216872944
3900,0.02892381395144911
4000,0.03276265417837666
4100,0.03129426050025339
4200,0.02850305948597405
4300,0.028215378677862696
4400,0.028286523939837903
4500,0.02756587223072603
4600,0.026994537231733527
4700,0.024261870327595362
4800,0.028170571723903408
4900,0.030520285015330068
5000,0.03100635300719854


==> data/key226_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1100280944436493
1000,0.08124871528308002
1500,0.08567768904632295
2000,0.08171838560026543
2500,0.06157494087219437
3000,0.06384465627161894
3500,0.057064721466495084
4000,0.05156938050208167
4500,0.03928300878935957
5000,0.04279055914262639
5500,0.04636575532191496
6000,0.044194115136813684
6500,0.04206360187303035
7000,0.042962170408717235
7500,0.03908721911047413
8000,0.038940916055246196
8500,0.04009231288732796
9000,0.03872539075338227
9500,0.03745247903992127
10000,0.03776710899116932
10500,0.033286650452499865
11000,0.03730692625208375
11500,0.036454105286302274
12000,0.03863842230238293
12500,0.03723717303031084
13000,0.0373611320286476
13500,0.03940217715589632
14000,0.03693496508087484
14500,0.03533375707605631
15000,0.03472947373334482
15500,0.03359479056514254
16000,0.031640384344025815
16500,0.03138111332963649
17000,0.031538083105195305
17500,0.03165577863452566
18000,0.03237734816948316
18500,0.02984154558783477
19000,0.02894499726818142
19500,0.02891054868855997
20000,0.02857564466673862
20500,0.02847671009882714
21000,0.027737880115061182
21500,0.02694427259867728
22000,0.02525324742124312
22500,0.023189448978673585
23000,0.02177805134846904


==> data/key227_cpa_vals.txt <==
key,cpa_value
100,0.2638771396208613
200,0.22051688794162985
300,0.1402974359832466
400,0.1288160534975737
500,0.10338149689457597
600,0.0962570008705223
700,0.0751380100299641
800,0.07795288363132429
900,0.07897299825052803
1000,0.08244492766082506
1100,0.08670336053482702
1200,0.0745133065708224
1300,0.07645044661837846
1400,0.07866645205415355
1500,0.07729484767678649
1600,0.08133149699042891
1700,0.08151011140929212
1800,0.06946685683644366
1900,0.07231664422280087
2000,0.0646350616742933
2100,0.058245298258395965
2200,0.051692217699655665
2300,0.054981496373368015
2400,0.05659903219981217
2500,0.05044823283745453
2600,0.05029717666917632
2700,0.054421927460583774
2800,0.05449667290114371
2900,0.05094057545684721
3000,0.05005175392833733
3100,0.04993903771821327
3200,0.050620876116237785
3300,0.04697520412311339
3400,0.04727797063555449
3500,0.049926756015226045
3600,0.05114272098037005
3700,0.050577016936531036
3800,0.05220972607906006
3900,0.05264068123137611
4000,0.054458016300465636
4100,0.05002457021786297
4200,0.05091350996585725
4300,0.04809287859225974
4400,0.045797066334425804
4500,0.04692564527846756
4600,0.04954736070600422
4700,0.05027969028709736
4800,0.048746908733271456
4900,0.04800751047837227
5000,0.05015158012319018


==> data/key227_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07467193058653573
1000,0.08216045809842895
1500,0.050590904214807206
2000,0.054584530653272796
2500,0.04162524881950594
3000,0.05709389252284726
3500,0.050052615365030584
4000,0.05042331856707245
4500,0.048933306774319583
5000,0.04756894724799883
5500,0.04208407494327988
6000,0.0426453459868275
6500,0.04108919997883585
7000,0.037635016128789715
7500,0.04096635126454034
8000,0.037226542910001305
8500,0.031993661841142794
9000,0.02860724722387288
9500,0.029702948725749394
10000,0.02721260067843464
10500,0.029808082972252896
11000,0.03154783091823908
11500,0.03072406329117556
12000,0.02913830621546073
12500,0.027769634414684646
13000,0.02668228714924368
13500,0.026773327725277716
14000,0.029337372863614954
14500,0.028575066758440532
15000,0.028427663620303415
15500,0.027315592124769097
16000,0.02696920728753269
16500,0.026956753333838047
17000,0.025891853769698155
17500,0.026808554169510314
18000,0.02480627394715571
18500,0.025989334529960214
19000,0.025854695708226568
19500,0.024217622152792877
20000,0.02262869354426094
20500,0.02399554834548869
21000,0.023043519791195528
21500,0.023698762394074018
22000,0.02495801865075244
22500,0.02510943005332277
23000,0.02489720815405165


==> data/key228_cpa_vals.txt <==
key,cpa_value
100,0.2353861402038853
200,0.1671288309512656
300,0.13393935935348106
400,0.14340766649409237
500,0.12169890220238218
600,0.0862827950333191
700,0.05693388857813933
800,0.05138989150728474
900,0.052130370300991394
1000,0.046450249344281956
1100,0.054630791319171534
1200,0.06315318006962654
1300,0.06403910477860336
1400,0.06094272791629429
1500,0.06122195134205489
1600,0.06288842760920117
1700,0.07212950121898257
1800,0.06555811237077781
1900,0.0657186217908207
2000,0.06033278306877676
2100,0.057399437663130035
2200,0.0518951948858333
2300,0.056727747440303136
2400,0.05752165328848658
2500,0.057719453377782136
2600,0.06378972381545948
2700,0.05592650204693615
2800,0.05377358374353496
2900,0.05752892000084631
3000,0.05337818597984213
3100,0.04712984995726285
3200,0.04626821133992819
3300,0.04136847264627999
3400,0.03957530004418534
3500,0.039640651934088576
3600,0.042933747169813685
3700,0.04152517688143998
3800,0.04220057432819645
3900,0.043126950479548835
4000,0.04325482127213129
4100,0.04249687288320591
4200,0.04098590838037576
4300,0.03593989375932151
4400,0.03492750390559112
4500,0.03532074639346678
4600,0.03625447066703146
4700,0.03386940339240624
4800,0.03305415145062773
4900,0.035749413003801515
5000,0.03365054286375546


==> data/key228_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0906682728432029
1000,0.06148079799345525
1500,0.06139935583102749
2000,0.0498821899708228
2500,0.0656969973755394
3000,0.05601591038211365
3500,0.05596817489597676
4000,0.05821703376992841
4500,0.04723217957440097
5000,0.04931074715440103
5500,0.044211259936399114
6000,0.04679230855542902
6500,0.04142126263353881
7000,0.044713449589291895
7500,0.05022822923699545
8000,0.04759426270584686
8500,0.048226137627624614
9000,0.04849042248367059
9500,0.04638093449490747
10000,0.04352715925899064
10500,0.04636440483666596
11000,0.046300167323010365
11500,0.04178968948088112
12000,0.03997068975065008
12500,0.04328915994236275
13000,0.0460274618960802
13500,0.04745067129538896
14000,0.04826463474777545
14500,0.04714440413579184
15000,0.049010567887615895
15500,0.04804699198200461
16000,0.04894255783418217
16500,0.04927690708404732
17000,0.04829712628001102
17500,0.04687447440677902
18000,0.04469179443017869
18500,0.044304402497436016
19000,0.04222051561688954
19500,0.04220152755805971
20000,0.03980798053246054
20500,0.03913873721580019
21000,0.039659301997125494
21500,0.03945768956876123
22000,0.039395808430328964
22500,0.03867182963626768
23000,0.03825886801063155


==> data/key229_cpa_vals.txt <==
key,cpa_value
100,0.213769810251421
200,0.1509139962534755
300,0.1288781397131885
400,0.08737883538361448
500,0.09302370019351054
600,0.082246855052802
700,0.07540043562084145
800,0.07414511625125526
900,0.074826937251875
1000,0.056082396573461354
1100,0.05717189685906123
1200,0.05091962586889904
1300,0.05214009085943537
1400,0.04677907886566977
1500,0.055118230105569405
1600,0.051622659281182315
1700,0.04657964314201976
1800,0.0465046505310882
1900,0.04078246192081013
2000,0.05187494784330404
2100,0.04656400513105853
2200,0.03960027549631749
2300,0.04150013074326773
2400,0.04175828083714573
2500,0.04428519904181902
2600,0.04610820017379345
2700,0.04290068870729045
2800,0.04301941053567871
2900,0.051297682879607946
3000,0.04908987970462576
3100,0.04735654056054193
3200,0.046508891655162234
3300,0.04320731002364239
3400,0.042319411715388396
3500,0.04545883708843448
3600,0.03965567385705895
3700,0.03833033321374211
3800,0.037272363928571015
3900,0.03605611716781815
4000,0.03544199624584719
4100,0.037356870610544234
4200,0.040120029292277544
4300,0.03974718323948907
4400,0.04041182101064833
4500,0.03694712075190182
4600,0.03376104805747893
4700,0.035318971145928815
4800,0.03883394856718798
4900,0.03505309039699765
5000,0.03649278883775557


==> data/key229_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1184455666652304
1000,0.061866842984922954
1500,0.07230292559418769
2000,0.05080619094258142
2500,0.03346296924314767
3000,0.03496023291461682
3500,0.03752265186909188
4000,0.0376926597248358
4500,0.04048944484740192
5000,0.04321751245543333
5500,0.040319367128526046
6000,0.029006785712710616
6500,0.02814934182455437
7000,0.033457014808334705
7500,0.030849981660346235
8000,0.031199962408554317
8500,0.0285356148941663
9000,0.02777889361808162
9500,0.0284631058286423
10000,0.028651156949172463
10500,0.025825770149570784
11000,0.026314337808560944
11500,0.023520395587695347
12000,0.023141087266478504
12500,0.02377460110487582
13000,0.025355190118035525
13500,0.02372674817829436
14000,0.02370833222626529
14500,0.0209324180298231
15000,0.021501136080477337
15500,0.021205109014868363
16000,0.018964796887640873
16500,0.017994984955119735
17000,0.016985963085920434
17500,0.017604094139455108
18000,0.017782099563396717
18500,0.017106850650653916
19000,0.018628857430625017
19500,0.018723720693375807
20000,0.017267608541010705
20500,0.015163090895535934
21000,0.015172008823771722
21500,0.01405195274584079
22000,0.015148381622581423
22500,0.01325414999385003
23000,0.0124336461600422


==> data/key22_cpa_vals.txt <==
key,cpa_value
100,0.20472824971839382
200,0.16081655241744017
300,0.14124722114429686
400,0.11580445673529637
500,0.10453592372292003
600,0.06375036322883351
700,0.08210392952977034
800,0.08354233930698156
900,0.07311260894380495
1000,0.07436729181709235
1100,0.07632035129996315
1200,0.07144878656570453
1300,0.06779007258257609
1400,0.06539114811119258
1500,0.06681017284757225
1600,0.0653318955023401
1700,0.0628879517796891
1800,0.05830789710644919
1900,0.05917099322175878
2000,0.05785234968555217
2100,0.05217313699119071
2200,0.04774523201664924
2300,0.04857569069928406
2400,0.04469862545020464
2500,0.04822560138205825
2600,0.05059890772307649
2700,0.04924684154090876
2800,0.04483280125970786
2900,0.04126391727588228
3000,0.033150873738278686
3100,0.030694907870618085
3200,0.029172080977650634
3300,0.025007313537305165
3400,0.030713580169973772
3500,0.03572930736556458
3600,0.03850226429735586
3700,0.03917884999144629
3800,0.03665963319451435
3900,0.032856434315560526
4000,0.0309760604088957
4100,0.030775300938483716
4200,0.0273597243107719
4300,0.02862876778338183
4400,0.02887197487458702
4500,0.03010827888169725
4600,0.032277860955828845
4700,0.03186823456755448
4800,0.03055415280731579
4900,0.030199753969208584
5000,0.029354656499798477


==> data/key22_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08467754746698535
1000,0.05344951640229727
1500,0.05613524976410037
2000,0.04856212379569298
2500,0.05114119100060833
3000,0.04015018468189507
3500,0.04935035184820526
4000,0.04115057848826727
4500,0.03563938967823756
5000,0.03514040122245915
5500,0.028003873221123497
6000,0.027722176294912085
6500,0.024191505567329928
7000,0.02438310146874089
7500,0.021884322642420215
8000,0.024478648347301468
8500,0.023514611820825204
9000,0.023928320465909782
9500,0.0242359390124584
10000,0.02240320400782955
10500,0.019485490590531295
11000,0.018898856133491706
11500,0.018308441657775506
12000,0.01697311496418396
12500,0.0192244263229357
13000,0.018580273344535173
13500,0.01718013153199312
14000,0.017197794926448757
14500,0.01835443217696234
15000,0.017494539239184724
15500,0.018563702260413862
16000,0.01858465079525913
16500,0.019301680491455628
17000,0.019410490574976312
17500,0.019415469075612826
18000,0.01935188442505841
18500,0.018642846547963634
19000,0.021078953184564563
19500,0.019357615829516173
20000,0.020116634173207776
20500,0.019625003155803115
21000,0.022151434726844832
21500,0.020875954472100614
22000,0.021413477500935245
22500,0.02031783297299728
23000,0.020751494712559337


==> data/key230_cpa_vals.txt <==
key,cpa_value
100,0.19961940089056845
200,0.13831154867133497
300,0.13006546989726786
400,0.11931768687677881
500,0.09374551556999476
600,0.10683318057937599
700,0.08115464174797257
800,0.07137084653871013
900,0.07161329877708672
1000,0.0737700789800603
1100,0.07955498773932171
1200,0.08611002799341656
1300,0.07134794392740633
1400,0.07378870634020988
1500,0.07156634275000687
1600,0.06961287474436022
1700,0.066093994289898
1800,0.06862813152413019
1900,0.06539067973594961
2000,0.05791279976297351
2100,0.05897472485262702
2200,0.05511819307915318
2300,0.05283688868620891
2400,0.04428171463974202
2500,0.03726738557931386
2600,0.04201160695603738
2700,0.04496196226952033
2800,0.046360924730880895
2900,0.046612182344042616
3000,0.04917661446675725
3100,0.048940406518005845
3200,0.045946394643528975
3300,0.047427783985322686
3400,0.04891474779906841
3500,0.04921142731357786
3600,0.05239138807494284
3700,0.04850648017326723
3800,0.04246078191391673
3900,0.04410174357899716
4000,0.0439130428287566
4100,0.0358763248239661
4200,0.029990770711818333
4300,0.02659859883983372
4400,0.025784203232542765
4500,0.02531481679711131
4600,0.025249367979524335
4700,0.02145470780412182
4800,0.02025733946173962
4900,0.019827158827255175
5000,0.020997896975397886


==> data/key230_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08470791093423675
1000,0.08617950753501334
1500,0.07591492998859749
2000,0.05450640034799573
2500,0.04756525406389385
3000,0.04260081306876784
3500,0.05998187663067843
4000,0.045800154848427276
4500,0.05587847356716503
5000,0.054420367074558336
5500,0.0565647147519468
6000,0.05993397379188164
6500,0.05912710695526416
7000,0.05718615619550165
7500,0.058995966568024326
8000,0.05875941902198597
8500,0.06034096547333229
9000,0.06103919929601944
9500,0.05895782697026323
10000,0.05741964069483727
10500,0.058516829438794694
11000,0.053866135263171196
11500,0.05549873792619552
12000,0.05819581929628072
12500,0.05475251683445741
13000,0.05247095320744506
13500,0.051881098411017776
14000,0.050946304243424986
14500,0.05247896911664718
15000,0.05367500196950768
15500,0.051827961582962476
16000,0.050630433717662494
16500,0.0474812133805358
17000,0.04872743828775296
17500,0.04834267547184402
18000,0.04934212609537927
18500,0.047944702114355774
19000,0.04764108274753886
19500,0.04890019186935916
20000,0.048844605309689294
20500,0.049415106580477305
21000,0.04946626390523013
21500,0.04940321763829591
22000,0.05036304638107822
22500,0.04793625554600735
23000,0.049422652764406994


==> data/key231_cpa_vals.txt <==
key,cpa_value
100,0.27832533310090074
200,0.16338270403091582
300,0.11309276325593756
400,0.08969407992262338
500,0.07253100189270577
600,0.08444397817538456
700,0.08726647398884083
800,0.07065589223500683
900,0.05570301200075792
1000,0.06936640757056006
1100,0.07512736401778648
1200,0.05220130292036045
1300,0.052028363993992764
1400,0.05119220340248273
1500,0.051109031469543605
1600,0.055863944281379384
1700,0.05613173767951118
1800,0.053543999448470894
1900,0.05616993488736357
2000,0.0531780812061906
2100,0.051795232223069566
2200,0.0523140303841992
2300,0.053786030482023614
2400,0.04791892479736985
2500,0.04711266924886273
2600,0.04233876022731797
2700,0.038354554675431564
2800,0.0452347033060643
2900,0.044642938260187205
3000,0.04143823190503026
3100,0.037953964775881345
3200,0.03825938370633633
3300,0.034244969294777675
3400,0.03576476260398368
3500,0.03668414027295207
3600,0.03601259242065441
3700,0.03871709324874522
3800,0.04009694407209142
3900,0.03876162216619891
4000,0.03780900112145496
4100,0.03455741212069359
4200,0.03463435263331612
4300,0.033638913170329625
4400,0.03437232625840763
4500,0.032024530566985426
4600,0.03074624116017002
4700,0.031800882149133756
4800,0.030818316111621467
4900,0.03521490023126329
5000,0.03529960664573637


==> data/key231_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11806179325800208
1000,0.07959621572851314
1500,0.06013407521929042
2000,0.06092564814662042
2500,0.045946240360317754
3000,0.0364041510150786
3500,0.036181980158400566
4000,0.033553376593447204
4500,0.035407656407738866
5000,0.03155162728588862
5500,0.029924127023008115
6000,0.028001078781304985
6500,0.03397398321927589
7000,0.03227269270658513
7500,0.033421061752586585
8000,0.034068839608363856
8500,0.02901396769095307
9000,0.02716528710614731
9500,0.02913656011704563
10000,0.031091128055394084
10500,0.031629065814960104
11000,0.032397012566482655
11500,0.031358836930739306
12000,0.03232020886004149
12500,0.03282205099856913
13000,0.03300547101016466
13500,0.03054561346384368
14000,0.02877200550370648
14500,0.02720812220811007
15000,0.027019009206429356
15500,0.02602568483670756
16000,0.026828709070912556
16500,0.023904538194277136
17000,0.02331375954075331
17500,0.021967874821692074
18000,0.02082214705653051
18500,0.020384046873824144
19000,0.020365139645014192
19500,0.021042848105711796
20000,0.020087637540678948
20500,0.019676582511212654
21000,0.019709184618441684
21500,0.020133128502191313
22000,0.01952980724158247
22500,0.020464196394258245
23000,0.018210378776950906


==> data/key232_cpa_vals.txt <==
key,cpa_value
100,0.1656258723620848
200,0.08826788339723
300,0.11315256635584917
400,0.08097393107840198
500,0.07136746798568888
600,0.08731077117844074
700,0.07885859190431926
800,0.0832235296914881
900,0.06822270122074665
1000,0.07465547351267053
1100,0.08524679321363246
1200,0.08760208978758284
1300,0.07573800991003984
1400,0.07150940214217863
1500,0.06461215504698231
1600,0.057625550627305434
1700,0.053307552998076886
1800,0.045020950823952945
1900,0.040552153003592335
2000,0.03919198032246182
2100,0.038671475862321905
2200,0.04123168306579894
2300,0.045067730348024554
2400,0.04371154102219982
2500,0.04681589927650848
2600,0.04773242402450718
2700,0.04674465768651
2800,0.04557337445670445
2900,0.04504547067844896
3000,0.04229788855287331
3100,0.042273074555748774
3200,0.04562484019074635
3300,0.04355799305001103
3400,0.0430332722200114
3500,0.04533024855266739
3600,0.04420333328432755
3700,0.04470246925061878
3800,0.040453830948335996
3900,0.0355593861616938
4000,0.03840081724718785
4100,0.03170069457878953
4200,0.029750344963095796
4300,0.02822996334931994
4400,0.02474906830129046
4500,0.027365263084906784
4600,0.024148910824140262
4700,0.026482151552199636
4800,0.023733881365336437
4900,0.024728820488338108
5000,0.025900487724072593


==> data/key232_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07061550229432811
1000,0.0937239817294452
1500,0.061774251972315904
2000,0.05340916789453215
2500,0.04303829782037665
3000,0.046056913279553066
3500,0.04646543203669329
4000,0.04460198991981097
4500,0.04040635659173483
5000,0.039816516088994516
5500,0.036595766447715214
6000,0.034346709713782016
6500,0.03183026874083002
7000,0.03281216458417543
7500,0.029423654007664335
8000,0.028260739307499165
8500,0.025876764505339593
9000,0.02413024941722178
9500,0.022128807810107662
10000,0.021485609576784023
10500,0.021381207954353408
11000,0.020243197587549593
11500,0.020519945036741448
12000,0.01880656436581889
12500,0.018407958711499618
13000,0.01864706959411364
13500,0.01798773747611757
14000,0.018089856700288575
14500,0.01956217016045453
15000,0.017066286147189594
15500,0.015457340308258943
16000,0.015573159282623738
16500,0.013708554415647303
17000,0.012665471942921905
17500,0.013565477068865146
18000,0.014565125043274108
18500,0.012380807089417942
19000,0.013319363572774896
19500,0.01378034742175296
20000,0.013088696850300492
20500,0.012705054524250057
21000,0.011825942881771656
21500,0.011354883617971687
22000,0.011700330508056411
22500,0.01099275007182601
23000,0.012018629406112055


==> data/key233_cpa_vals.txt <==
key,cpa_value
100,0.14721271850760148
200,0.1457475333151445
300,0.1423716809840913
400,0.1269778787948845
500,0.11994999717440274
600,0.08047504953432746
700,0.07035647674563397
800,0.05917228843867284
900,0.05756904509424907
1000,0.06042629648249625
1100,0.06018021806532596
1200,0.05423131715386372
1300,0.05407724658856411
1400,0.05395258303109966
1500,0.05111347717903597
1600,0.046323594872842565
1700,0.041168644196797215
1800,0.04404264024135313
1900,0.04748254769770406
2000,0.04067285811224733
2100,0.038404002402373176
2200,0.04170037664542782
2300,0.04161259664448935
2400,0.03802436595508183
2500,0.039259418711489684
2600,0.03735974043562195
2700,0.0377053417810898
2800,0.03728216337654919
2900,0.03875520843296252
3000,0.038126811126775566
3100,0.03567207528309819
3200,0.03457544053593429
3300,0.0365749467791824
3400,0.037010524560126844
3500,0.04135494867302685
3600,0.04074796928024189
3700,0.03548995948189953
3800,0.033750645954911444
3900,0.03173673688994084
4000,0.03164209455753153
4100,0.03255173878423486
4200,0.03178499561889692
4300,0.032860044894662606
4400,0.03442144079745363
4500,0.03422250089770779
4600,0.034783698925614205
4700,0.03431807487524781
4800,0.03187791728750065
4900,0.03170426764517272
5000,0.03159941398542403


==> data/key233_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12031350923327552
1000,0.08310618790960782
1500,0.056497232693689295
2000,0.05668475999762588
2500,0.05502745773638899
3000,0.0511913690619464
3500,0.04736949746972701
4000,0.04574311546750778
4500,0.046536521245224824
5000,0.04689967654493549
5500,0.039235223186026354
6000,0.03861541199043227
6500,0.03602865148777657
7000,0.030530102984264215
7500,0.03064894957768882
8000,0.025853763072170924
8500,0.029372366964053456
9000,0.025055722824655353
9500,0.020180120057438626
10000,0.01844586272984364
10500,0.017579891116668796
11000,0.018055642304579962
11500,0.018190186136772812
12000,0.012283149827393921
12500,0.01525276608415163
13000,0.015231456096384153
13500,0.015515654860007418
14000,0.015764765321805263
14500,0.016194357234857733
15000,0.016243855986767454
15500,0.014802410224660282
16000,0.01588529263875744
16500,0.0161403156399342
17000,0.01407133283310871
17500,0.012025328772486596
18000,0.012993512495028116
18500,0.01210409602470855
19000,0.012555289124868538
19500,0.014062909876004117
20000,0.013052159274251737
20500,0.012713759695417713
21000,0.01402081464108588
21500,0.01503392836940683
22000,0.013885671980211567
22500,0.014039853335007662
23000,0.014718223773690062


==> data/key234_cpa_vals.txt <==
key,cpa_value
100,0.2776450174570454
200,0.1608862370371742
300,0.12859896081114805
400,0.11934585771878174
500,0.10779637809758354
600,0.07797369719532131
700,0.09442612328178059
800,0.09557950322355006
900,0.0938978717251923
1000,0.07453105985217688
1100,0.06824893452451124
1200,0.06350869779366361
1300,0.04920213722856244
1400,0.045338025473830625
1500,0.050361683868597046
1600,0.05127913978681012
1700,0.051898866003615395
1800,0.04624392405306382
1900,0.0411291823366809
2000,0.040199006955789984
2100,0.04096778705115945
2200,0.03252072570263201
2300,0.030255243445316573
2400,0.027879960610208677
2500,0.030094784199558692
2600,0.03351530635455208
2700,0.0340852146246148
2800,0.035455143788550816
2900,0.03872581886066626
3000,0.04217742776204473
3100,0.04057037505375826
3200,0.0376299262413536
3300,0.037400496633789145
3400,0.02962883871189522
3500,0.03043625680135024
3600,0.028996640908617893
3700,0.03125022047534218
3800,0.027762909982383125
3900,0.02389468580453039
4000,0.02744168653289218
4100,0.02863515579195904
4200,0.027360649091893865
4300,0.027471397542422525
4400,0.02776853986102188
4500,0.02728705545702432
4600,0.026544963689862502
4700,0.024882407641778584
4800,0.026301700748394566
4900,0.02509323441149491
5000,0.023961256774658605


==> data/key234_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0780802186630272
1000,0.05620032547376025
1500,0.04952552402833152
2000,0.04624122960594509
2500,0.03105840905018877
3000,0.04656482155853986
3500,0.027210415730997636
4000,0.022020071091025484
4500,0.023848030409548044
5000,0.02267954300277507
5500,0.01943305878813362
6000,0.016541810014064736
6500,0.0178276017359555
7000,0.020369682534550893
7500,0.01906112070559367
8000,0.0188015139113533
8500,0.01887713840648796
9000,0.019297412488220325
9500,0.016965319026896464
10000,0.01561033373646698
10500,0.014486516337822898
11000,0.014977290946783059
11500,0.01475234708711035
12000,0.01513891527535202
12500,0.015765489536361928
13000,0.014220554367306555
13500,0.015343739799814357
14000,0.0145217917503981
14500,0.014164976090334808
15000,0.01308929786830431
15500,0.0133054409584875
16000,0.011843622483476415
16500,0.013596739489093788
17000,0.011735261788787536
17500,0.011001461600133398
18000,0.011239374621113785
18500,0.009950137002572459
19000,0.010134728123172725
19500,0.012244219072495347
20000,0.011360336480874525
20500,0.010644368061628278
21000,0.010247346540495826
21500,0.010736944322211001
22000,0.011568500302248581
22500,0.01268587564717719
23000,0.012594371158416278


==> data/key235_cpa_vals.txt <==
key,cpa_value
100,0.17417206589340206
200,0.1360406610185234
300,0.14819520586598287
400,0.13741970304053852
500,0.09846153689272162
600,0.0935001256170194
700,0.08231358390134065
800,0.09364279800147411
900,0.07695026707223072
1000,0.05534760024245546
1100,0.045397035782113654
1200,0.05479617876848681
1300,0.06652605292583448
1400,0.062018949853704104
1500,0.0646203125211569
1600,0.05189808222585694
1700,0.04812501196515906
1800,0.053452294426455334
1900,0.058262130380872086
2000,0.0522839253195692
2100,0.04757432295598354
2200,0.05442543574145812
2300,0.049576498446908326
2400,0.04344629078755052
2500,0.04365214277653043
2600,0.042647135304713125
2700,0.04500238380297907
2800,0.042109863696677505
2900,0.03998728921774577
3000,0.04332632894673797
3100,0.03815620424416041
3200,0.038514753260224036
3300,0.03725834201361432
3400,0.03740685852308237
3500,0.034555646149975354
3600,0.02727049692585138
3700,0.025620404601347315
3800,0.028798597538767273
3900,0.03210319463685862
4000,0.028220578782037316
4100,0.02636731316049724
4200,0.024230085352904527
4300,0.025332774779154698
4400,0.02900810697109857
4500,0.03041776892027228
4600,0.027827352286387705
4700,0.026870547862106627
4800,0.027029733896914005
4900,0.028177654289557204
5000,0.030341853738127585


==> data/key235_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06696860410233203
1000,0.06732642348112287
1500,0.09043248975043473
2000,0.070569944840026
2500,0.07782869940811644
3000,0.06400706484608153
3500,0.0637340467849609
4000,0.04589901760584695
4500,0.04612858097883629
5000,0.046007899253903826
5500,0.046449119120521805
6000,0.044454975347001185
6500,0.042695336940065894
7000,0.03909448711584901
7500,0.03792789949482371
8000,0.038006535787836006
8500,0.04056639871310685
9000,0.04051770284891851
9500,0.03942437250951302
10000,0.03142292367102937
10500,0.030790928278459747
11000,0.027359949808497645
11500,0.028066560010225602
12000,0.02391107360171861
12500,0.025033119389609042
13000,0.024291001086855356
13500,0.02305500632842955
14000,0.023649953204623802
14500,0.02162954800774637
15000,0.020777808812404902
15500,0.020869168018604493
16000,0.0208085233046671
16500,0.01959335615422952
17000,0.01725975579567492
17500,0.02072115297527252
18000,0.0213593974284013
18500,0.020017112456766822
19000,0.020219281736878314
19500,0.0190577752827062
20000,0.017265765796232405
20500,0.017669476996166122
21000,0.018082296821054087
21500,0.018643723200032308
22000,0.018418910669950595
22500,0.016672860740905588
23000,0.015275278270252846


==> data/key236_cpa_vals.txt <==
key,cpa_value
100,0.2844075052632978
200,0.21665903747568485
300,0.10437685737754805
400,0.0778657199086716
500,0.09976451496084277
600,0.0644349031239458
700,0.08112237968281784
800,0.06078996779608876
900,0.05725644266133498
1000,0.05064328557090376
1100,0.048210127225321836
1200,0.04643388406213077
1300,0.04703595624364959
1400,0.044586480356136236
1500,0.040425590986301246
1600,0.04219588990847878
1700,0.046519351482059726
1800,0.04880138966201932
1900,0.05215654180229974
2000,0.043334052728623035
2100,0.04558068464216246
2200,0.041947835091043134
2300,0.04183974332487585
2400,0.042425131328197245
2500,0.037194986350051876
2600,0.037370847685947194
2700,0.03929100438719511
2800,0.04036633473615509
2900,0.0385465663770902
3000,0.03575527347916706
3100,0.029786315156843893
3200,0.031735109903407346
3300,0.03385318449508632
3400,0.03673351702265581
3500,0.037080933268866995
3600,0.034973270882981605
3700,0.037019311787756456
3800,0.039220851388527454
3900,0.03792347138600617
4000,0.03674956932156067
4100,0.037174857225675484
4200,0.03753632684706185
4300,0.03623178525805366
4400,0.0349977307951038
4500,0.03180137264395369
4600,0.03122790260240639
4700,0.032708873306421096
4800,0.03383908159401593
4900,0.03433771095107919
5000,0.03661411418061924


==> data/key236_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10024318453470557
1000,0.07428357113784953
1500,0.060581504130246544
2000,0.05177567660131557
2500,0.04435446302079947
3000,0.04808208621940493
3500,0.04336135691977604
4000,0.036531007676207226
4500,0.030017190623363624
5000,0.035540661307559424
5500,0.03805165610221581
6000,0.035730717727544097
6500,0.03587383164488248
7000,0.03566147340984844
7500,0.03268020594878151
8000,0.02915384511644903
8500,0.0330940672605556
9000,0.03147486024416472
9500,0.028180762699714045
10000,0.02738050762739414
10500,0.027246598448057407
11000,0.02326162119476375
11500,0.021551895878083382
12000,0.021687891141243365
12500,0.019506870969413257
13000,0.018307711455057305
13500,0.02013756871801926
14000,0.02102878569841238
14500,0.01937840335492397
15000,0.020423233485126858
15500,0.02166600511272746
16000,0.020716461304504302
16500,0.018872412672733485
17000,0.017789767731380333
17500,0.016506643544075255
18000,0.017153954072706215
18500,0.01718368153812324
19000,0.015846098411044708
19500,0.016397655540609693
20000,0.015951885512849453
20500,0.01724698696017906
21000,0.014923681603805304
21500,0.015051412066987794
22000,0.016264921261915356
22500,0.01739363930323763
23000,0.017807903961724846


==> data/key237_cpa_vals.txt <==
key,cpa_value
100,0.22577896339314532
200,0.20705535882787338
300,0.14798201566183597
400,0.13455449090212449
500,0.12788925576871912
600,0.08446684602522202
700,0.07631022364599961
800,0.06905227055538446
900,0.0688120984362139
1000,0.05785853850527405
1100,0.05162814002634255
1200,0.04148649529559122
1300,0.04367557270472384
1400,0.03684573902348574
1500,0.053197828814301684
1600,0.052994982424687344
1700,0.05190897903073125
1800,0.05501872631878466
1900,0.05337727708078009
2000,0.06213976352165368
2100,0.05927377235882777
2200,0.06122590912290049
2300,0.06501691549647273
2400,0.060983659645930714
2500,0.05892458787339795
2600,0.060417061481214535
2700,0.06146689063785127
2800,0.06017756100183383
2900,0.06348145204647601
3000,0.05889184977602882
3100,0.058519759730508276
3200,0.05684190209503349
3300,0.057935018206877104
3400,0.05622239937824608
3500,0.048529906312539374
3600,0.04426613180098111
3700,0.043853458709856595
3800,0.04427306686571944
3900,0.046565254899130666
4000,0.046587722067164695
4100,0.04246340837762454
4200,0.04422773596803784
4300,0.04268255166351473
4400,0.04350355815381229
4500,0.0439816971969329
4600,0.043212818863870066
4700,0.04222156051711901
4800,0.04113878898373921
4900,0.03885833148010179
5000,0.038478297348565255


==> data/key237_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09141504496655663
1000,0.07814290525147856
1500,0.04886245595587974
2000,0.056125216580914676
2500,0.05285427334286066
3000,0.04146614679936156
3500,0.03928964471597134
4000,0.035906002050003626
4500,0.03616601101426445
5000,0.032854496552217574
5500,0.033800317215372716
6000,0.03419892736427946
6500,0.030305359394843162
7000,0.032399398180283465
7500,0.032415519227607645
8000,0.03340158568584462
8500,0.031002615164662926
9000,0.03275802289863261
9500,0.03494322960101665
10000,0.03669248993870137
10500,0.03602512050039984
11000,0.03559354625744521
11500,0.0363204317073248
12000,0.03836379776567414
12500,0.036843537160146156
13000,0.033759824746832735
13500,0.03354985951552905
14000,0.03429164264974838
14500,0.03288732642279015
15000,0.032284211520147155
15500,0.03056786150716748
16000,0.03229741049191162
16500,0.02992630565533555
17000,0.02973599689763153
17500,0.02985647223066659
18000,0.02746586814864175
18500,0.026661732097989218
19000,0.025784371761172774
19500,0.023700066184967974
20000,0.022503278309213594
20500,0.022537927231643606
21000,0.021692137620550788
21500,0.01983224339931821
22000,0.019930611665167325
22500,0.020450317923612096
23000,0.021816959026327944


==> data/key238_cpa_vals.txt <==
key,cpa_value
100,0.2881751052964767
200,0.2300661562555904
300,0.1597194012526409
400,0.15996244367551316
500,0.10508514517897477
600,0.11033276790611654
700,0.10727404562875494
800,0.11002634209050528
900,0.10575433116466408
1000,0.0958674054332871
1100,0.08631376841434915
1200,0.08392598673024038
1300,0.0773547373628119
1400,0.07332314863570577
1500,0.07364271497694275
1600,0.06759247001987986
1700,0.06176268490634182
1800,0.06022872513558276
1900,0.0591157393786179
2000,0.05862969283583064
2100,0.058586680482816005
2200,0.055816634327452284
2300,0.059973765751009066
2400,0.06176594405358844
2500,0.061475484835835294
2600,0.06060248147189987
2700,0.05809826728718416
2800,0.05629407108811241
2900,0.053132622594161676
3000,0.056045503554404796
3100,0.056051765755763976
3200,0.05469449576986955
3300,0.05380661530313322
3400,0.052786789410329917
3500,0.04827237381458153
3600,0.05346871226486377
3700,0.055153157948080324
3800,0.052740284743534656
3900,0.04767508784848588
4000,0.04055040642173394
4100,0.040487790848041834
4200,0.0391632652405158
4300,0.03717355214130019
4400,0.036358448458948575
4500,0.03708912696239193
4600,0.03607324614774592
4700,0.0314481362204379
4800,0.0304416939877932
4900,0.02879576263337042
5000,0.030993084972133756


==> data/key238_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08029804968785105
1000,0.07156382834774656
1500,0.06948923243735597
2000,0.06480085069375813
2500,0.05854984800310857
3000,0.042000395472376724
3500,0.03941576072938532
4000,0.03254029701003875
4500,0.03033785763568147
5000,0.028109679539555264
5500,0.03232885554412707
6000,0.02791145586771761
6500,0.022607683087648822
7000,0.022185542292861033
7500,0.02217456415885716
8000,0.022126888991809396
8500,0.01975037146307606
9000,0.017994967236946446
9500,0.017775913427532476
10000,0.01709946344325028
10500,0.021882280562975778
11000,0.023052552427899647
11500,0.01837287407424781
12000,0.01726652759937662
12500,0.01721932600413856
13000,0.01652330947986084
13500,0.0162898736279612
14000,0.01636323027588714
14500,0.01426129246381702
15000,0.01251859539680537
15500,0.013075470745929879
16000,0.014152987051804396
16500,0.014862860503830955
17000,0.013071117693939587
17500,0.014734529042463631
18000,0.014466813811315654
18500,0.013632259432197544
19000,0.013591186052133837
19500,0.012968173191600357
20000,0.013136393594018612
20500,0.013422349464808643
21000,0.014588626250294999
21500,0.014382432332248672
22000,0.012624559915002335
22500,0.011876061307720598
23000,0.011578403386176326


==> data/key239_cpa_vals.txt <==
key,cpa_value
100,0.21186841995514163
200,0.12302127817855908
300,0.10616383855710179
400,0.08621671212333
500,0.11003852534897826
600,0.12373370916732386
700,0.0999913911652663
800,0.0876626342430488
900,0.08533121588368112
1000,0.07610949678713147
1100,0.06689288975007632
1200,0.06549599060893438
1300,0.0665398651720863
1400,0.05785877885132375
1500,0.05384957946057857
1600,0.05951578536077854
1700,0.04989131711069849
1800,0.044048308818948924
1900,0.04366986084691934
2000,0.04602380206754737
2100,0.04096419282592487
2200,0.03546982926010068
2300,0.03617024301589346
2400,0.035160052283906756
2500,0.0330592110834483
2600,0.03202822303403806
2700,0.031053577794881347
2800,0.034915473571524976
2900,0.033684712701765214
3000,0.034392747424219536
3100,0.032825687562419825
3200,0.029130097494567263
3300,0.033381400458102124
3400,0.033235972381834976
3500,0.030731882612785394
3600,0.028792298790189488
3700,0.025710325629511154
3800,0.026285545084833193
3900,0.028677563368399217
4000,0.024548918386520863
4100,0.030801053528739977
4200,0.030410401125955874
4300,0.02794292686035343
4400,0.02726805520331656
4500,0.029286792920619562
4600,0.031379642175757186
4700,0.031373210429784894
4800,0.03083574736254936
4900,0.02747425253679044
5000,0.029299372037140437


==> data/key239_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11566259634402615
1000,0.09172447683075423
1500,0.07249483823953422
2000,0.0666794193600913
2500,0.06114559359526059
3000,0.059287465238563646
3500,0.052328496694271816
4000,0.04494575061425605
4500,0.046995743701743455
5000,0.046039554361594855
5500,0.03886878394431013
6000,0.03562596540648324
6500,0.04105821215801021
7000,0.04314917558360832
7500,0.03783922808602199
8000,0.04030656238756729
8500,0.03742386124415444
9000,0.03568933310116336
9500,0.03381371628952089
10000,0.035819450297864895
10500,0.03541556818169381
11000,0.033546721406850104
11500,0.03403365804697013
12000,0.03222170330762473
12500,0.03225284135656803
13000,0.03263105203257317
13500,0.030894112859816455
14000,0.028469821016587803
14500,0.02931238387589092
15000,0.029863768147996402
15500,0.030818868236324754
16000,0.031968628129275756
16500,0.03163895002061278
17000,0.03125000486173905
17500,0.030633591594926762
18000,0.029470648109704584
18500,0.028739387697369532
19000,0.028227402512530374
19500,0.030079187969233222
20000,0.03079627359999509
20500,0.030284962887360788
21000,0.030305837801731378
21500,0.029999667069405617
22000,0.03035458513011157
22500,0.031054918390768252
23000,0.030373234560488037


==> data/key23_cpa_vals.txt <==
key,cpa_value
100,0.34727712353378526
200,0.15901092004354345
300,0.13494745291408153
400,0.1332550030885224
500,0.09204504093625676
600,0.06826542962858745
700,0.08400319681349053
800,0.0770311900286486
900,0.08827164544160224
1000,0.08327772770445337
1100,0.0700639028512931
1200,0.06401095529243735
1300,0.059399273929492964
1400,0.05583512036644537
1500,0.053888750161926166
1600,0.052360443983184055
1700,0.04048692404386394
1800,0.037085808673753114
1900,0.045976265696436515
2000,0.03356027846676162
2100,0.03352937741744279
2200,0.03630781176937285
2300,0.027177439538371095
2400,0.031730712896127646
2500,0.034580944255615614
2600,0.03771694948191782
2700,0.03692158696384913
2800,0.03926983792748852
2900,0.03495309402714714
3000,0.03461540993288236
3100,0.032664720222441435
3200,0.03283893635839415
3300,0.0363009318929337
3400,0.03460952498734955
3500,0.027943736290098747
3600,0.028041563982540773
3700,0.028226152425662215
3800,0.027370204460943088
3900,0.02747496376262787
4000,0.02390073628444036
4100,0.02672050977815934
4200,0.027980747205819997
4300,0.025903925649003883
4400,0.029902983088551483
4500,0.027837120923278887
4600,0.026415416668929725
4700,0.02773489544753628
4800,0.028179625938893383
4900,0.024691558929312987
5000,0.025991322473934635


==> data/key23_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07664589053616158
1000,0.06304155153533529
1500,0.04502080116663962
2000,0.059104683586010946
2500,0.05187789210953255
3000,0.03743207961237835
3500,0.032668142597875184
4000,0.03496631281377884
4500,0.04142901911278579
5000,0.041469558185550544
5500,0.03664336256543238
6000,0.03420806938651584
6500,0.031472358284655104
7000,0.027049061181360454
7500,0.02781174596303318
8000,0.02916097320884686
8500,0.02809869037824199
9000,0.030529453023536702
9500,0.03174613967332722
10000,0.0303983242573184
10500,0.026564468082574073
11000,0.024806171638118116
11500,0.022664885267330015
12000,0.022010464879019226
12500,0.023766920559467487
13000,0.024700308885773604
13500,0.02399532949264579
14000,0.021795095627975228
14500,0.020275295140199445
15000,0.01871120686952609
15500,0.017700727052242037
16000,0.0168994173091201
16500,0.016701812632625084
17000,0.016424216878694924
17500,0.017179933215093972
18000,0.015611651804728066
18500,0.01563893225414933
19000,0.016136011060568067
19500,0.01564942490498707
20000,0.017057355293165127
20500,0.01759302289030236
21000,0.01926664036766396
21500,0.019022239926264423
22000,0.017511821188376665
22500,0.018295233788067022
23000,0.018055899397872145


==> data/key240_cpa_vals.txt <==
key,cpa_value
100,0.23320093762006955
200,0.11513113761591326
300,0.10665005802816663
400,0.09927387743298957
500,0.05378882183257197
600,0.0652367291001199
700,0.052902918575089754
800,0.052074957734519776
900,0.063553053975119
1000,0.05755144867421027
1100,0.06537311535572515
1200,0.07042248219453119
1300,0.05435921687192551
1400,0.04762935257326565
1500,0.05576663729214172
1600,0.0528752566244144
1700,0.05040385995513722
1800,0.04795450951274515
1900,0.04263184852220785
2000,0.04784888661775057
2100,0.04844986062485135
2200,0.04683211247839101
2300,0.04144071784617965
2400,0.044071736875227675
2500,0.04030843703882334
2600,0.041500331949078345
2700,0.04578040315148098
2800,0.053472561570453075
2900,0.04977628083804231
3000,0.050355328861063434
3100,0.049399339996141274
3200,0.04605932537943964
3300,0.041152871688345395
3400,0.03913185656175063
3500,0.035585474986734214
3600,0.033249581758999225
3700,0.03181395369406415
3800,0.030840205917776902
3900,0.03107864500006344
4000,0.02460663108732517
4100,0.0231671643764248
4200,0.02290052703579246
4300,0.02401481113085401
4400,0.02074864443979805
4500,0.019810453436034627
4600,0.01956462983462668
4700,0.020921759630931132
4800,0.021243977331609907
4900,0.02083715998311115
5000,0.0179575954104591


==> data/key240_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08792922811985887
1000,0.045913883250594416
1500,0.04250499552676687
2000,0.04279661326419796
2500,0.03336251955313332
3000,0.03271321163546897
3500,0.027271310618964505
4000,0.030411856098929605
4500,0.032241396725227044
5000,0.026820042068785688
5500,0.02553456958871061
6000,0.023209292791001084
6500,0.025776591950246515
7000,0.030938358911188214
7500,0.03247326637587764
8000,0.030385119829310706
8500,0.028299691294606494
9000,0.0274870503882518
9500,0.0252832614499535
10000,0.026523507839865398
10500,0.023120036714980946
11000,0.019706652182803795
11500,0.019151926417450636
12000,0.016525066555393257
12500,0.017431232531565186
13000,0.020000282390529197
13500,0.020692060738430103
14000,0.01951720691187282
14500,0.018882465049805862
15000,0.017571868585938864
15500,0.016456894629751632
16000,0.016802630285740666
16500,0.01281124360476256
17000,0.01379492437359037
17500,0.01486239957549878
18000,0.012539961804703794
18500,0.0120960723654167
19000,0.014324944810836113
19500,0.013883210946385905
20000,0.013177315122021322
20500,0.01375707332358323
21000,0.013140936114075024
21500,0.013059215129209526
22000,0.012176554228952809
22500,0.012757943381525373
23000,0.012222972742794415


==> data/key241_cpa_vals.txt <==
key,cpa_value
100,0.2799320868817374
200,0.17586474110938832
300,0.10719375546826183
400,0.09449526086951142
500,0.08044015189125846
600,0.06685542817139525
700,0.07101001090638256
800,0.07006128346551925
900,0.07063600076151301
1000,0.07967020752826119
1100,0.08404226448030579
1200,0.06903303243855846
1300,0.06557699357112516
1400,0.05230338510650894
1500,0.051081892871785245
1600,0.05264021320474085
1700,0.04885081056920083
1800,0.04426301618651886
1900,0.04290032260541439
2000,0.04205762232412743
2100,0.039732296937202885
2200,0.037873582814168555
2300,0.04193407060268819
2400,0.04625041025370701
2500,0.0532821849614168
2600,0.050895604177775465
2700,0.04832197708450472
2800,0.045694791572452154
2900,0.03762587873417443
3000,0.039740136729237964
3100,0.03914307391752528
3200,0.03890165090131992
3300,0.03972440894873781
3400,0.039426668707373505
3500,0.036097568854949295
3600,0.034573862034722354
3700,0.03775064518821841
3800,0.03531616112650456
3900,0.03248449860790893
4000,0.03207202622936634
4100,0.03014103049899816
4200,0.030143289428792762
4300,0.031133212488710794
4400,0.02858821832685524
4500,0.028669049392175062
4600,0.02890777066766055
4700,0.028128537076876327
4800,0.025747106015739464
4900,0.02759961364831524
5000,0.027545462091300488


==> data/key241_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13704618102123992
1000,0.07829772107086888
1500,0.06134515231832384
2000,0.03098881961750882
2500,0.036328066316927816
3000,0.02944226549733846
3500,0.02864142684415621
4000,0.025519671445674935
4500,0.024991017536997506
5000,0.02604326942594022
5500,0.02650011676674879
6000,0.018389163809720825
6500,0.017715771295421057
7000,0.022909172780443365
7500,0.018059830762712833
8000,0.01547778796651549
8500,0.014295961382575642
9000,0.01595980824397304
9500,0.015288766664194873
10000,0.016710635736362597
10500,0.01417053642633763
11000,0.012561397014748807
11500,0.012853029573616042
12000,0.014652504935318994
12500,0.015833211058410682
13000,0.012926985209350116
13500,0.012524348983687941
14000,0.01181773585898504
14500,0.011714343074995673
15000,0.012809755059817522
15500,0.013208112117679168
16000,0.012714751531580491
16500,0.011953231785053224
17000,0.011589033784034785
17500,0.010252166119831084
18000,0.010572389366497936
18500,0.010330516343474053
19000,0.009082548103917535
19500,0.008937178226500623
20000,0.00787172872838283
20500,0.008465243629991986
21000,0.009108844301159392
21500,0.010823803544922662
22000,0.011548095148487134
22500,0.012300940205619988
23000,0.012939824022814125


==> data/key242_cpa_vals.txt <==
key,cpa_value
100,0.29688946299824026
200,0.1818146231041459
300,0.14723126500874123
400,0.1209402789279971
500,0.09158292722307772
600,0.0876266584088431
700,0.09318590466820859
800,0.08488020726842965
900,0.07440133505980735
1000,0.0783974289141487
1100,0.06717005292718234
1200,0.06691634046764826
1300,0.07505181815837067
1400,0.08108044904436632
1500,0.08201841530740465
1600,0.07725605502293661
1700,0.07704305614063889
1800,0.08021412362014825
1900,0.08650993070775859
2000,0.08321691308448076
2100,0.08515652056921802
2200,0.08180542735230958
2300,0.08215585683825379
2400,0.07842801500893115
2500,0.07197453478584839
2600,0.07029895418170974
2700,0.06821976253820193
2800,0.062129047934768596
2900,0.059398238982695244
3000,0.056748057818387806
3100,0.060215876402384454
3200,0.05530871775042552
3300,0.05206554850124083
3400,0.05184926772232236
3500,0.05144842604329517
3600,0.049754181711112185
3700,0.045996569740965984
3800,0.0471508188779912
3900,0.0419921725371554
4000,0.04221794239755518
4100,0.04508582114989533
4200,0.046705538849234035
4300,0.04617139539802008
4400,0.044940524215512694
4500,0.04528102900815587
4600,0.04081646385541104
4700,0.03930071357429664
4800,0.041088517873583176
4900,0.041777859305470406
5000,0.04454429903729637


==> data/key242_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1023165461820363
1000,0.08146577773110769
1500,0.07676421690857471
2000,0.07257291916107533
2500,0.07061988849625489
3000,0.05414528378594984
3500,0.04843865872913481
4000,0.03583856790546219
4500,0.04313128283968985
5000,0.04700117910510917
5500,0.04007887740273911
6000,0.03600396278104129
6500,0.02679134473495287
7000,0.028657316900995006
7500,0.031607905878433006
8000,0.030070630374304255
8500,0.028171815524766324
9000,0.0254707368952393
9500,0.024309247675143128
10000,0.020714600416952972
10500,0.019822879959543096
11000,0.022780344299736677
11500,0.02005026936811644
12000,0.022421274001628137
12500,0.02152671584119279
13000,0.02189880818669171
13500,0.021831569082614802
14000,0.021209710971931615
14500,0.021390260015212013
15000,0.018701625838997593
15500,0.01962124207047398
16000,0.016605456139419845
16500,0.013863934716288237
17000,0.014134337660684103
17500,0.013819949078435242
18000,0.01459402442094219
18500,0.014486646212773938
19000,0.013470555582798393
19500,0.012829442429060433
20000,0.013496518264437743
20500,0.014361931539764321
21000,0.01439853695715115
21500,0.015344988286166128
22000,0.01458086890437666
22500,0.014516330646397511
23000,0.013757316178523148


==> data/key243_cpa_vals.txt <==
key,cpa_value
100,0.20457270136865408
200,0.16046894323711364
300,0.13260575631554367
400,0.08926377640092135
500,0.054987403360818775
600,0.05269670836865815
700,0.05897964569792148
800,0.06661098225766493
900,0.09099191146509551
1000,0.09608531029867694
1100,0.08200692760855492
1200,0.09124488470914478
1300,0.07070289775810663
1400,0.07493158532292198
1500,0.06668930946932392
1600,0.06476112571297887
1700,0.0600009123447872
1800,0.055859575720567094
1900,0.05615855629750116
2000,0.053447785280047545
2100,0.05289748382678004
2200,0.052781525412400124
2300,0.0473374782864395
2400,0.05413598216109852
2500,0.05820627110083956
2600,0.05967170877152566
2700,0.05800511033641109
2800,0.05496134071488948
2900,0.054304165951848005
3000,0.04650405367901357
3100,0.0529044137578238
3200,0.05417903924281712
3300,0.05070373552426805
3400,0.056737104021325833
3500,0.050126402825651714
3600,0.04957479119941897
3700,0.04209764907322618
3800,0.03661750730977656
3900,0.038835813455766706
4000,0.03469728451716005
4100,0.03447295679159314
4200,0.03399085333616777
4300,0.03349067043124652
4400,0.02996460069001175
4500,0.03164487447334142
4600,0.029717860006146707
4700,0.02731676912565899
4800,0.025396752659691626
4900,0.026241912698925656
5000,0.02809197294880949


==> data/key243_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09460440154806134
1000,0.09102059683840455
1500,0.06458136314825222
2000,0.05400229315915308
2500,0.04474501049143167
3000,0.034194426491959064
3500,0.03476449499531416
4000,0.03646005267597812
4500,0.02733770937186631
5000,0.025846655216011257
5500,0.029239284997980217
6000,0.024796664876626188
6500,0.02770666752743082
7000,0.025363933515052214
7500,0.022512909035072602
8000,0.024047962457985506
8500,0.02627835893805947
9000,0.028260279874157974
9500,0.02922437284076372
10000,0.028692730972047546
10500,0.027876137066979615
11000,0.029572134619144676
11500,0.030246579333523288
12000,0.030734705462966062
12500,0.03191617251796268
13000,0.03461291282142371
13500,0.03516335034070795
14000,0.03630132282948466
14500,0.035325291114109876
15000,0.034691971108911424
15500,0.03687101050336643
16000,0.03680142654600849
16500,0.036577727146380266
17000,0.03862274786871479
17500,0.036849931943742746
18000,0.0346257974347813
18500,0.03523830934973695
19000,0.03446870316153096
19500,0.03499307553724896
20000,0.0361145161699478
20500,0.03577499240839347
21000,0.03625897065703834
21500,0.03649146185427597
22000,0.034030342050191835
22500,0.03563393437592718
23000,0.0345475578935904


==> data/key244_cpa_vals.txt <==
key,cpa_value
100,0.22758338891726765
200,0.17957470748028576
300,0.14602856971182962
400,0.15719039636707427
500,0.11960078995649419
600,0.11996875296742744
700,0.09962026233026244
800,0.08495867719466016
900,0.07667664166010105
1000,0.0847779469784806
1100,0.09434768447205219
1200,0.08045093213738136
1300,0.06956238805591353
1400,0.07044833833681181
1500,0.06562099281712579
1600,0.06728732691036397
1700,0.06477706411393311
1800,0.06056793146914606
1900,0.05527080423229914
2000,0.05538338275521471
2100,0.05528039657757214
2200,0.051983166733862704
2300,0.050081093059943786
2400,0.053339771317591086
2500,0.05276593288525028
2600,0.05341542030189022
2700,0.04887138864607029
2800,0.05642737871481704
2900,0.04877990750002038
3000,0.043227328088454746
3100,0.041439347024592114
3200,0.04520500170434647
3300,0.03910407989759649
3400,0.040256314667885526
3500,0.0399133984502192
3600,0.03985200349173204
3700,0.03707453495610601
3800,0.03218505691871765
3900,0.030711089918218925
4000,0.02947118418205471
4100,0.024909798580930637
4200,0.02390887628650358
4300,0.024424814662553335
4400,0.024221520611373292
4500,0.025302418072024147
4600,0.02342382193256975
4700,0.023722490710730706
4800,0.023819650607265975
4900,0.022922238894277094
5000,0.023213946470897577


==> data/key244_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0796678735833485
1000,0.07833692065023762
1500,0.06265336368487921
2000,0.06274140452448411
2500,0.06581351678679237
3000,0.04786865413975336
3500,0.04029990381875197
4000,0.039844251788500984
4500,0.031425719285517656
5000,0.02302198968138242
5500,0.025125298850976006
6000,0.022728435772609162
6500,0.018832375984468918
7000,0.01634441494055098
7500,0.016980881210917845
8000,0.01281788932037458
8500,0.014642819076899702
9000,0.013546270791428451
9500,0.012493715978740261
10000,0.013688904047909933
10500,0.017067624403902908
11000,0.01891231570603669
11500,0.01702464756895937
12000,0.01721835034472005
12500,0.01781052996745345
13000,0.019730649482678456
13500,0.02035773825013032
14000,0.021329975009229733
14500,0.020130213441850554
15000,0.020398901033047562
15500,0.02080102360138463
16000,0.020778371156568002
16500,0.018745269048877446
17000,0.016422370539052027
17500,0.01782002607769896
18000,0.015118092556448658
18500,0.013341028839096632
19000,0.012783529778398249
19500,0.013344743731044545
20000,0.012267704901167591
20500,0.010968853576603637
21000,0.011021908514401635
21500,0.009987384145084885
22000,0.009097661607385463
22500,0.011407621912018046
23000,0.010301056661655534


==> data/key245_cpa_vals.txt <==
key,cpa_value
100,0.19968669230742286
200,0.14015850894526585
300,0.09397398962832469
400,0.09939545357110986
500,0.09746331768551439
600,0.07810078640296753
700,0.08447365354375821
800,0.07973185226225696
900,0.08526009565025687
1000,0.09247646192270537
1100,0.09166721414315981
1200,0.0694004120624573
1300,0.06811304081604334
1400,0.0658828946676629
1500,0.07132191951232685
1600,0.07345254627404679
1700,0.0653748272406142
1800,0.06416601440544235
1900,0.05821126844636744
2000,0.059878131935664256
2100,0.05999873219304052
2200,0.0657166224742528
2300,0.07657792286836032
2400,0.07314741244490966
2500,0.0732655436224824
2600,0.06190744767537573
2700,0.057417685380737965
2800,0.0547613885203467
2900,0.054828788654473735
3000,0.04973604524843276
3100,0.051901244906217135
3200,0.05107567713874987
3300,0.04750085390130402
3400,0.04947163103956177
3500,0.051653728352895625
3600,0.04979208384690903
3700,0.04901882064847285
3800,0.049607834201202794
3900,0.046261507199354394
4000,0.04908603097353595
4100,0.047070184202251564
4200,0.045240246287934
4300,0.039777130115338455
4400,0.03758944542802334
4500,0.03775789220036296
4600,0.03391896301878899
4700,0.03359358689485142
4800,0.03513318299739607
4900,0.035053527871135554
5000,0.033141652303867515


==> data/key245_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10159375236878505
1000,0.08292584131504577
1500,0.04823434328600543
2000,0.043752105564706496
2500,0.03906635284327749
3000,0.033257256515288484
3500,0.03541951638973171
4000,0.02884488968279259
4500,0.03780830620535492
5000,0.036075071371554135
5500,0.029944692067727718
6000,0.03451228505137738
6500,0.03882663792310379
7000,0.03402226542964836
7500,0.03316211886690179
8000,0.03412669270591753
8500,0.03093519593216549
9000,0.028069355163600172
9500,0.027582600821222564
10000,0.028511478968581083
10500,0.027674443012190596
11000,0.02478818583445407
11500,0.028852527670119636
12000,0.03161261317009688
12500,0.03164414529406543
13000,0.03386898053252785
13500,0.031913392521870275
14000,0.03097598285073938
14500,0.03230205885639114
15000,0.030667251185714596
15500,0.029126016167736232
16000,0.03033261108168537
16500,0.03151753352721895
17000,0.028641447327852638
17500,0.029631261141403402
18000,0.02976535160562267
18500,0.0314251474627205
19000,0.03164780906039061
19500,0.032096318907660897
20000,0.032067835934012044
20500,0.03159188447629875
21000,0.031063000005631215
21500,0.03042946419362021
22000,0.02897478575339648
22500,0.02944684623717983
23000,0.029177251551551816


==> data/key246_cpa_vals.txt <==
key,cpa_value
100,0.27649213254273586
200,0.17024718052897655
300,0.1271957991157714
400,0.10105042092679155
500,0.08047624544710821
600,0.067851731184095
700,0.05646709365037527
800,0.05529882133419318
900,0.06495607546674095
1000,0.05604228075829872
1100,0.05677483990680521
1200,0.05734929041416288
1300,0.04990962121078749
1400,0.05058720450340071
1500,0.05514539187130318
1600,0.052711080275721474
1700,0.05016276365037272
1800,0.05423958055963734
1900,0.060634468075965044
2000,0.05194103565668224
2100,0.04480174796016224
2200,0.04749506760516778
2300,0.05000580778226534
2400,0.044860696678355245
2500,0.04418884071005674
2600,0.048565738104076966
2700,0.0523071701586679
2800,0.04798914003749463
2900,0.047033408924426603
3000,0.04468436570316087
3100,0.04284397432448479
3200,0.04211835502522187
3300,0.04295241616143385
3400,0.04452588008355188
3500,0.04305241498780578
3600,0.04029533025604003
3700,0.0366986950909997
3800,0.0345322379829561
3900,0.03595842491522936
4000,0.036522222844328246
4100,0.038073611338423345
4200,0.03919688361149628
4300,0.039980677357325134
4400,0.03913689227221357
4500,0.03750378951461642
4600,0.0382163145301708
4700,0.03796691647491207
4800,0.036401578740014456
4900,0.036517475332739295
5000,0.03473037645802278


==> data/key246_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13002532967580052
1000,0.10672281844357565
1500,0.07331354179543532
2000,0.05277802741532825
2500,0.04417687430948831
3000,0.038499753115907635
3500,0.036674371185873376
4000,0.02894918440723909
4500,0.03317603088601379
5000,0.03638888732623066
5500,0.034735861644809816
6000,0.02897420567166113
6500,0.024734862009741385
7000,0.024653094566986875
7500,0.02836628595041069
8000,0.02999395512132435
8500,0.027239859425752022
9000,0.025561853022578615
9500,0.028698903308759835
10000,0.026125558753815174
10500,0.025927439086934834
11000,0.02223020702157636
11500,0.022329613500260928
12000,0.021985316048982163
12500,0.021675974215542945
13000,0.021752412935393674
13500,0.02295409853876554
14000,0.022348617464148568
14500,0.0214232983347012
15000,0.020596766587284317
15500,0.0219986332547737
16000,0.023252017596444578
16500,0.024309418921937827
17000,0.02209633497768207
17500,0.022604793848620214
18000,0.02468694973009368
18500,0.0228133833879222
19000,0.023716510656088124
19500,0.02350544987092693
20000,0.02406165862702987
20500,0.024585869370143267
21000,0.024439507548731098
21500,0.024860156577599674
22000,0.027093251399595484
22500,0.027044062430017043
23000,0.027731851851524145


==> data/key247_cpa_vals.txt <==
key,cpa_value
100,0.2785758792558027
200,0.15355597899447773
300,0.13586258093573328
400,0.12227593065852431
500,0.1118146869787505
600,0.10340741147215406
700,0.0935837899757601
800,0.07928170083390246
900,0.08389944400294037
1000,0.08781827018520301
1100,0.08536080133904857
1200,0.0824092561977087
1300,0.0913564536788365
1400,0.0887038051791954
1500,0.08303750687598035
1600,0.07193548916284923
1700,0.06822112814324865
1800,0.07101856805203087
1900,0.06102104907388277
2000,0.06297171287223446
2100,0.06461203177839533
2200,0.06607451757795886
2300,0.05691046320868795
2400,0.05491328920177
2500,0.05839929649582002
2600,0.05075613293580227
2700,0.050958122289191624
2800,0.05157195912339008
2900,0.04797589718030345
3000,0.04683635563315513
3100,0.04544720504363679
3200,0.043380286210061944
3300,0.04333312066155424
3400,0.04324327647208959
3500,0.04482775939668004
3600,0.04335288360130541
3700,0.040684795401761675
3800,0.039034641239318546
3900,0.03721980740884032
4000,0.03875082598877926
4100,0.03806477735317562
4200,0.039357066699992005
4300,0.03825636689972998
4400,0.042250180664973665
4500,0.04333257794104546
4600,0.04270479329271103
4700,0.04216731900713323
4800,0.04181566833894177
4900,0.04009807339498452
5000,0.037487511616432476


==> data/key247_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08298960557899521
1000,0.062066365573481955
1500,0.05888368736111899
2000,0.04603335280028797
2500,0.035659601282846835
3000,0.04055008488338718
3500,0.042121392704793564
4000,0.04187094942443364
4500,0.03470807413320192
5000,0.031771945760839936
5500,0.02539700496874902
6000,0.02607045893979483
6500,0.023091545307755187
7000,0.022894888271188896
7500,0.021570761924909653
8000,0.0208108772587241
8500,0.02560886397920211
9000,0.024399114571543097
9500,0.024818262487491423
10000,0.028391950892672206
10500,0.026521112798582665
11000,0.026681493939917113
11500,0.02545868484379363
12000,0.02570784954019404
12500,0.023922859246354768
13000,0.02335093711477431
13500,0.021678849600934826
14000,0.02090285181746983
14500,0.022131593161115074
15000,0.02237250986663544
15500,0.021315203868585365
16000,0.022605979633583455
16500,0.022501693448954457
17000,0.021769425641197944
17500,0.02265832683402458
18000,0.02270709751964223
18500,0.02188534140424415
19000,0.021910019350066794
19500,0.02130956449140329
20000,0.021526426760514285
20500,0.021254513038386193
21000,0.021815260577114085
21500,0.020490596104177063
22000,0.020130495613944623
22500,0.018520840080052812
23000,0.020122844256385955


==> data/key248_cpa_vals.txt <==
key,cpa_value
100,0.18255860320354672
200,0.17770965413338113
300,0.1111027269950521
400,0.09420792925878435
500,0.07376080280617289
600,0.07624153629450703
700,0.08661117673433874
800,0.08293333216663416
900,0.09174112104040452
1000,0.0924926176566526
1100,0.11162474263565317
1200,0.0923237843741372
1300,0.09872562586082637
1400,0.10096571964837515
1500,0.0958788328459201
1600,0.09069147805726274
1700,0.09387336138236287
1800,0.08875723475322007
1900,0.0867569390149983
2000,0.08144104803181548
2100,0.08046427257403045
2200,0.08776712350210758
2300,0.07702104923919045
2400,0.07619616298085008
2500,0.06804818750696563
2600,0.06966995120579211
2700,0.06659414512202523
2800,0.061328702621182944
2900,0.06436399122585038
3000,0.06420305999428237
3100,0.06524988594081955
3200,0.05763501831662486
3300,0.05685792606333743
3400,0.06117989793945045
3500,0.05783259077318305
3600,0.05667173005289966
3700,0.05348457716072617
3800,0.05044625385936717
3900,0.04658015250680455
4000,0.04909648506874398
4100,0.04781934340600399
4200,0.043962515867153745
4300,0.04272962382079972
4400,0.03992864593551071
4500,0.03843098488210461
4600,0.03833566268054417
4700,0.03827708158397194
4800,0.03430464379603664
4900,0.03180361562164233
5000,0.029232174277996754


==> data/key248_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06193238878938034
1000,0.08497965094909071
1500,0.08393927400413503
2000,0.07098896022927247
2500,0.05700387170481354
3000,0.04846592926513848
3500,0.03252672494897043
4000,0.03196157200373281
4500,0.03337510085391395
5000,0.031632972670478744
5500,0.030589122187102594
6000,0.03510529921599883
6500,0.03564384291315938
7000,0.029881354266801642
7500,0.02487020500530158
8000,0.027880671433086597
8500,0.025221233803203843
9000,0.025964186530597486
9500,0.024409787236552332
10000,0.024220785676570624
10500,0.024870074302028502
11000,0.02188459928812478
11500,0.020621262513213966
12000,0.02005010029274447
12500,0.020784863737870862
13000,0.021918797116099453
13500,0.019844046903658537
14000,0.020321788823103662
14500,0.01962871677586181
15000,0.021720678946348704
15500,0.02199167473637148
16000,0.0209791267124055
16500,0.019990438577394284
17000,0.02011094211732228
17500,0.021565228863828147
18000,0.022384704938120104
18500,0.021700256936027187
19000,0.021277308050510823
19500,0.021066348669818144
20000,0.02125663897289699
20500,0.02275964234088213
21000,0.02287117466621424
21500,0.022217577176986015
22000,0.019154137703357818
22500,0.01814359962381127
23000,0.017016326520994947


==> data/key249_cpa_vals.txt <==
key,cpa_value
100,0.20573960157085616
200,0.15027761865832348
300,0.12386434033372998
400,0.10004110842714603
500,0.07646523105874314
600,0.09288460966685703
700,0.07108713446763533
800,0.06576074716890169
900,0.06265190962500033
1000,0.0712485813004085
1100,0.06738766192099878
1200,0.06582952144519576
1300,0.06174807536653664
1400,0.07325972671729282
1500,0.07279104552004116
1600,0.07176427660723991
1700,0.07131913761886519
1800,0.07303987966872867
1900,0.07958304984113547
2000,0.07382675265425938
2100,0.06819815692332087
2200,0.06341209208921932
2300,0.061136181249374734
2400,0.061863821732134304
2500,0.06109357666469938
2600,0.05481245150701436
2700,0.055161813718226586
2800,0.0448944410202627
2900,0.049160774943524055
3000,0.0480920741405078
3100,0.049529116267426974
3200,0.047566578819748705
3300,0.043646286776270686
3400,0.046335775998462204
3500,0.04556522167650064
3600,0.04617668718776408
3700,0.04692382051092249
3800,0.04855898740224373
3900,0.048790137136165396
4000,0.04792497811269408
4100,0.04606626232704438
4200,0.042949550997142406
4300,0.03814233400815891
4400,0.03470672402560064
4500,0.032348475205308765
4600,0.03127381741342342
4700,0.0273063819168218
4800,0.0253269246623635
4900,0.02518111639658619
5000,0.021052800520033423


==> data/key249_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0758925470372962
1000,0.09069849137487072
1500,0.06846658067281212
2000,0.061520802223829
2500,0.04068756977681029
3000,0.0406369210918591
3500,0.03400124573937917
4000,0.041902039010057505
4500,0.034691283279512014
5000,0.02945304960430541
5500,0.03181787909498366
6000,0.02814681400482033
6500,0.02834891863834262
7000,0.02492588390654852
7500,0.02457820777613456
8000,0.022098928046906705
8500,0.022024077510499743
9000,0.022117403268420363
9500,0.020869984261576807
10000,0.01930572041338909
10500,0.02042132525259022
11000,0.02048342742881203
11500,0.021694713794508255
12000,0.022107885321005726
12500,0.02395066775899588
13000,0.023118559582535995
13500,0.022755932317819503
14000,0.02035281075000692
14500,0.020755285236618612
15000,0.02122924474259502
15500,0.02081061075279303
16000,0.021923519516543852
16500,0.021124238801845167
17000,0.02206778355353056
17500,0.02148853196365113
18000,0.021042744479126897
18500,0.02024699950021753
19000,0.02049797810485632
19500,0.020006278762776306
20000,0.019868129772760174
20500,0.019940643111520395
21000,0.021297081321446046
21500,0.02000616039661249
22000,0.01889868454819656
22500,0.019424618579134835
23000,0.020188183600816798


==> data/key24_cpa_vals.txt <==
key,cpa_value
100,0.2484394513881031
200,0.19128053097538553
300,0.15997817863375263
400,0.14603274380458786
500,0.13056291485979502
600,0.10596118593890706
700,0.1131570856796742
800,0.13228481064144926
900,0.12214876170404303
1000,0.1124835748201453
1100,0.10024205276534436
1200,0.1146022255918885
1300,0.10240903591211861
1400,0.09470212612092287
1500,0.09084475052451343
1600,0.07468837525090379
1700,0.06016329731256373
1800,0.057259384303536796
1900,0.060323980991533716
2000,0.05001018120534266
2100,0.0415945058346504
2200,0.04270749919451445
2300,0.03937895910319112
2400,0.04266316248281114
2500,0.04601672867100369
2600,0.046071122255966504
2700,0.038583747977181476
2800,0.03873419496570232
2900,0.037365250222201565
3000,0.0355424893885429
3100,0.037765075994741416
3200,0.0383110696506068
3300,0.035042880287542044
3400,0.036545122600967865
3500,0.030800565842095222
3600,0.03207427945542785
3700,0.03190565871931657
3800,0.036914064933198903
3900,0.03419042343147382
4000,0.03689840678231964
4100,0.03630516867178377
4200,0.041196315040614356
4300,0.03951357693430026
4400,0.03819565006858556
4500,0.03615346249230641
4600,0.035121467901169046
4700,0.035197045454307234
4800,0.03191792359442443
4900,0.02991428492948153
5000,0.026750648806599508


==> data/key24_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11075211500257535
1000,0.06763600476878635
1500,0.06636138647147256
2000,0.060056920097855855
2500,0.04931060932429894
3000,0.03478824995203597
3500,0.0437998377850245
4000,0.035847992228632886
4500,0.03257159695327677
5000,0.031160113670048194
5500,0.03179170936011328
6000,0.030976440358186252
6500,0.03568914256375475
7000,0.037641335628136395
7500,0.039089308632626246
8000,0.03623369876516543
8500,0.03476865937951323
9000,0.035939194880985126
9500,0.03226677615172974
10000,0.032455442402540946
10500,0.032299732746476385
11000,0.03283128156455833
11500,0.029272794710639923
12000,0.02831199197717821
12500,0.027342977484290258
13000,0.026902338994214403
13500,0.027593604323258303
14000,0.02976989470123399
14500,0.02804998895686368
15000,0.02645813662564347
15500,0.026246665952887747
16000,0.02399312801972737
16500,0.024851151206345554
17000,0.024090849631935474
17500,0.022717394281771858
18000,0.02107404811152154
18500,0.019233378593605348
19000,0.018753831261316863
19500,0.018357784649906325
20000,0.019325641580502338
20500,0.019205049137429635
21000,0.017706053063321348
21500,0.01792609980985669
22000,0.016777802713216237
22500,0.017562959304968935
23000,0.016908691857773467


==> data/key250_cpa_vals.txt <==
key,cpa_value
100,0.25360882100923876
200,0.1263446151578953
300,0.11432832577741212
400,0.08589398710626002
500,0.08971763348202796
600,0.10502326513324153
700,0.08244299803657916
800,0.09197674743959693
900,0.082001450572516
1000,0.0695495575907094
1100,0.053968827045670006
1200,0.04171608991953721
1300,0.04654488634835925
1400,0.047318090200104926
1500,0.04107395215324608
1600,0.03444144629519652
1700,0.03663222116284544
1800,0.042114078360903286
1900,0.045484525064637446
2000,0.05076910157542384
2100,0.04572277142567038
2200,0.04228200735848404
2300,0.03887054485419961
2400,0.03337196383915001
2500,0.03412822701978516
2600,0.03240318850118099
2700,0.0319744495093392
2800,0.03492214589157101
2900,0.029349333280953908
3000,0.029493283455178067
3100,0.02728415404153414
3200,0.024271354075360758
3300,0.02799749930449531
3400,0.03179528191907292
3500,0.030840445583424247
3600,0.030606050325756005
3700,0.031421727376930546
3800,0.02733508368877373
3900,0.024881530722881535
4000,0.024098585787218053
4100,0.023625697886810647
4200,0.024288965272185426
4300,0.022396414444734548
4400,0.024155792326459587
4500,0.024651805193651583
4600,0.026090279096186966
4700,0.026168702303434307
4800,0.026462619466196814
4900,0.030859091980492193
5000,0.034072269964040974


==> data/key250_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10006081481036919
1000,0.09104133162639058
1500,0.05443537886284101
2000,0.07152460682920347
2500,0.04541862948806589
3000,0.03812392266834759
3500,0.03255399784176931
4000,0.0365593316254404
4500,0.03232152561504071
5000,0.03150024171736168
5500,0.02567974928858735
6000,0.020647347203039068
6500,0.029342487017279918
7000,0.025022361288171705
7500,0.021674224384599136
8000,0.02321364567143308
8500,0.020799311373729333
9000,0.02238754730918257
9500,0.021875067462236417
10000,0.023764280566330787
10500,0.02382083027468835
11000,0.023682788282189064
11500,0.02148449329377337
12000,0.018729742248546483
12500,0.015307678825421958
13000,0.018419855984209647
13500,0.019313931716206684
14000,0.019779378783927888
14500,0.01731071939650574
15000,0.017607951427792274
15500,0.01866746684619361
16000,0.01810256230642192
16500,0.018791977807306254
17000,0.01777075209910247
17500,0.01811899388635457
18000,0.01840882487584436
18500,0.020147658642249402
19000,0.021475908391896798
19500,0.02200499628253732
20000,0.021647229790540668
20500,0.018933992867958837
21000,0.019610195534521934
21500,0.018790883382480725
22000,0.01906263968542573
22500,0.018563921462446183
23000,0.017309585402022945


==> data/key251_cpa_vals.txt <==
key,cpa_value
100,0.1989616700588987
200,0.12516431280332901
300,0.12944322792883223
400,0.11531132706483055
500,0.1397671220241444
600,0.11328624734950014
700,0.09924044530198867
800,0.09760417644334202
900,0.0850928043603365
1000,0.08597297905711335
1100,0.06416149821057622
1200,0.04956352071255808
1300,0.046442484840652755
1400,0.04889733815809147
1500,0.061292519573752
1600,0.05388696385828922
1700,0.04624957824120137
1800,0.04777600197808669
1900,0.03778360003591303
2000,0.03991541333915089
2100,0.040753524930503215
2200,0.04494012463362656
2300,0.04254604709828345
2400,0.03835660311499395
2500,0.03277824215247884
2600,0.03286323923867235
2700,0.03199061562248939
2800,0.031751692182931175
2900,0.03641136138902671
3000,0.032530363369366495
3100,0.03178377867698689
3200,0.03235042725002801
3300,0.029789287186000577
3400,0.03045401367245945
3500,0.03177183665110163
3600,0.036030136382105976
3700,0.034994956937019865
3800,0.03373642734485079
3900,0.031796430768351015
4000,0.03126112761035987
4100,0.028979646425657406
4200,0.03022104961773013
4300,0.027075132664904484
4400,0.024507846125760988
4500,0.028835560347290994
4600,0.030290896283563268
4700,0.029445455333021845
4800,0.028469997050654908
4900,0.024268798459732722
5000,0.021890868909046717


==> data/key251_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09584877013840518
1000,0.07070811867398502
1500,0.050758198969117756
2000,0.04600228823548008
2500,0.030675418070598606
3000,0.032685346357839935
3500,0.023603285476603047
4000,0.02458581328893557
4500,0.025756251003584692
5000,0.01978528943701961
5500,0.018045307901339774
6000,0.015503275645616777
6500,0.018004864539465208
7000,0.017364710337609043
7500,0.018819737557796114
8000,0.015737666188618223
8500,0.019843640412135554
9000,0.01586220793924732
9500,0.019389478933573342
10000,0.01969943386873854
10500,0.019704369374112612
11000,0.021047799678934234
11500,0.019282193244453613
12000,0.01976014409594864
12500,0.01905864680558552
13000,0.0224049720065584
13500,0.022621062226753395
14000,0.02238148970168504
14500,0.022670066886526525
15000,0.022099985766473606
15500,0.023509897003810624
16000,0.023646400828892147
16500,0.023297149940978323
17000,0.02382141027968556
17500,0.022978110634094166
18000,0.02332488728559645
18500,0.02337308527017924
19000,0.023049649853767167
19500,0.020442802490080108
20000,0.0206883307574355
20500,0.021302821363667786
21000,0.021276898437862454
21500,0.020172440698518063
22000,0.019791340317994812
22500,0.018247925938501535
23000,0.018449094279186243


==> data/key252_cpa_vals.txt <==
key,cpa_value
100,0.3034179393093328
200,0.12197809689204864
300,0.13179531505522366
400,0.10082898635076369
500,0.10183934339294674
600,0.08789637258503964
700,0.07357588489368078
800,0.08353350502768708
900,0.07630276388078663
1000,0.07480197953790584
1100,0.07831109784279973
1200,0.07186918116584884
1300,0.07757851479624184
1400,0.07743395936100701
1500,0.07173603502961631
1600,0.07333681063834281
1700,0.07125389550034901
1800,0.07058741781850088
1900,0.06936763894652691
2000,0.0727283966328466
2100,0.06876187405356506
2200,0.07137439212171752
2300,0.07409239393685466
2400,0.06784877513392253
2500,0.06534722731363268
2600,0.058615820444681895
2700,0.05514170523377503
2800,0.057504997125901874
2900,0.057308281166906984
3000,0.053077624478769084
3100,0.05026965390752582
3200,0.04326993714721101
3300,0.04243217215973985
3400,0.04676749871200269
3500,0.046331370813694026
3600,0.04506469355217372
3700,0.0460415930898758
3800,0.04603173972605549
3900,0.04810855485435997
4000,0.05000385129929615
4100,0.05151840875141682
4200,0.04732167580589592
4300,0.048591182035158345
4400,0.04472027616475455
4500,0.040085720874816454
4600,0.040701600780707864
4700,0.04398437618611285
4800,0.04069988425947833
4900,0.03826818326267399
5000,0.039069333571846124


==> data/key252_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06702087001767983
1000,0.07426958421459286
1500,0.06262459232800265
2000,0.06743503886201704
2500,0.05563292633106588
3000,0.04989403704432566
3500,0.04985253537039588
4000,0.054461671554560595
4500,0.05251487990633217
5000,0.04149077622630143
5500,0.03291181720456982
6000,0.03277603077572018
6500,0.030346230257062075
7000,0.02697829075807991
7500,0.028394844959754712
8000,0.025506043485270385
8500,0.028599075195942663
9000,0.029183925370563055
9500,0.026710644752101356
10000,0.026727049389473494
10500,0.028307933528160596
11000,0.026187013372362077
11500,0.027668950856953298
12000,0.028277553225710524
12500,0.028211222692510918
13000,0.028455677239049078
13500,0.02662363654258257
14000,0.026921628007474066
14500,0.025719157995046794
15000,0.027197667658303303
15500,0.025198348812951115
16000,0.02229424154177015
16500,0.02498883073202366
17000,0.024899642288495973
17500,0.025933043392345555
18000,0.02659013547555503
18500,0.025833726866448335
19000,0.024659031530707236
19500,0.02441016233046747
20000,0.023308508919344335
20500,0.022413356528200437
21000,0.023646620308639708
21500,0.025697592029161442
22000,0.024487818618280633
22500,0.025415463961678337
23000,0.025869223298014474


==> data/key253_cpa_vals.txt <==
key,cpa_value
100,0.259398030123536
200,0.15879403583305104
300,0.17259081825374387
400,0.13506509493177768
500,0.11251475463981386
600,0.09934056089090068
700,0.07601486805994363
800,0.08979567793453073
900,0.07318086763869311
1000,0.07532213996083051
1100,0.07754413217577764
1200,0.06423222390059817
1300,0.05518195183864807
1400,0.0627478873944916
1500,0.06014224962322207
1600,0.05629103202227768
1700,0.05575423098961982
1800,0.05789002064129286
1900,0.05555884645559043
2000,0.055197742656887545
2100,0.04560498646776776
2200,0.04712000862802905
2300,0.044611718757302764
2400,0.04499700568782296
2500,0.04594454518787018
2600,0.04600082697733559
2700,0.04408156448432378
2800,0.04081889616535963
2900,0.04044421844162927
3000,0.039142312624693004
3100,0.03716890245567664
3200,0.036651307518659644
3300,0.03808282269010926
3400,0.04439276233874624
3500,0.04462365667985284
3600,0.04438659636819421
3700,0.04686242234509526
3800,0.05271052657478058
3900,0.05116004446339469
4000,0.05339620984138307
4100,0.05017776501906909
4200,0.04646818427785366
4300,0.046821548399772026
4400,0.04607415547798469
4500,0.046136847613052416
4600,0.04347715896217144
4700,0.04082080905009781
4800,0.04057365536647656
4900,0.036912282784494536
5000,0.03835492179536199


==> data/key253_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1382822190352798
1000,0.06943005011439553
1500,0.04869299874598222
2000,0.04596905907100814
2500,0.04429215183475322
3000,0.046439772283521315
3500,0.039033212699238075
4000,0.03548057727542066
4500,0.039077289831196356
5000,0.04084038387819671
5500,0.03739253980327077
6000,0.03328830406200003
6500,0.03384807757016573
7000,0.03458980944916429
7500,0.03266417249338724
8000,0.030303749205827
8500,0.027125084870423838
9000,0.02882139738167864
9500,0.03122307525990466
10000,0.028301606282263646
10500,0.029718053993649376
11000,0.025914206684918985
11500,0.02393108512333515
12000,0.025634990629057535
12500,0.0256802334995644
13000,0.025460232472878506
13500,0.02452641331094939
14000,0.02405954282288955
14500,0.024660456146186505
15000,0.024413375227042115
15500,0.023930490658796467
16000,0.022921588996175357
16500,0.02310540773111577
17000,0.021665544164514165
17500,0.02295863798927739
18000,0.02401532862281802
18500,0.023670186593465058
19000,0.022751350224288557
19500,0.022818160739778832
20000,0.021221717034699217
20500,0.022846162902490478
21000,0.023542333588777258
21500,0.02272052383795793
22000,0.022576712795227195
22500,0.022281725608097613
23000,0.02270478881758641


==> data/key254_cpa_vals.txt <==
key,cpa_value
100,0.21074700743119745
200,0.16124076229971104
300,0.13647791953885965
400,0.11838453227081512
500,0.07173648267728364
600,0.08357653065642875
700,0.08125213551398666
800,0.06861518792692649
900,0.06419174860039253
1000,0.07322976743379363
1100,0.06941619233400158
1200,0.0666222155269199
1300,0.07592483968721703
1400,0.07098245351330268
1500,0.07354995278884349
1600,0.07186372110499223
1700,0.07742037345072564
1800,0.07733288808900232
1900,0.06897998364810792
2000,0.07281534594753457
2100,0.0778285506480876
2200,0.07353797227614542
2300,0.07659647343476425
2400,0.0718981028490433
2500,0.06588168650453048
2600,0.06995300456173673
2700,0.07108401632818781
2800,0.06930030497865272
2900,0.07153976242984088
3000,0.06756415683882237
3100,0.07005162521636109
3200,0.06759530414130172
3300,0.06514986030032979
3400,0.061764884614178596
3500,0.06127664930830177
3600,0.05939139971193573
3700,0.06397943502185392
3800,0.05569289287733853
3900,0.053326303634580345
4000,0.055784848725319185
4100,0.05347463712560729
4200,0.05141143083908838
4300,0.05039044467034226
4400,0.05086165106381277
4500,0.05384847070160987
4600,0.05398889563669069
4700,0.05759391805554611
4800,0.05702609210618186
4900,0.056624047349442964
5000,0.05712427986027147


==> data/key254_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10432760452965907
1000,0.09185799985101124
1500,0.06385414433346773
2000,0.06780659296325509
2500,0.07478453085438766
3000,0.07224710544316088
3500,0.06248299930856512
4000,0.0650789228613483
4500,0.06678486574413071
5000,0.06224380446359418
5500,0.051116639725065235
6000,0.04408156858770155
6500,0.04660864589573423
7000,0.04482262027450483
7500,0.039632955375920355
8000,0.04277850418583185
8500,0.037750846090101146
9000,0.03555723910236314
9500,0.03412458343542637
10000,0.031752709945431515
10500,0.033225847693837754
11000,0.03154300025835881
11500,0.0281227598638601
12000,0.030811303009489643
12500,0.028354226987920526
13000,0.030440228218973152
13500,0.03072120426541061
14000,0.033497465067484626
14500,0.03397838008424042
15000,0.033201685461588824
15500,0.030812550886062967
16000,0.030931687883879903
16500,0.0298359622362539
17000,0.030175686940749243
17500,0.02984190883757356
18000,0.03067614288571777
18500,0.032439740633758644
19000,0.02908281058600109
19500,0.027537495343842266
20000,0.02655620006685171
20500,0.02640411807384998
21000,0.024696564839516214
21500,0.02391807490163362
22000,0.02398134936944304
22500,0.022907002864080775
23000,0.022777705514044844


==> data/key255_cpa_vals.txt <==
key,cpa_value
100,0.29360349063641966
200,0.24874585686616715
300,0.11708466248755059
400,0.10054666545051949
500,0.08277132402993041
600,0.08336071675975767
700,0.0722023677994321
800,0.07025408406340344
900,0.06144357506665817
1000,0.05206913356351848
1100,0.05412636125623424
1200,0.03836489088658163
1300,0.033872257924970325
1400,0.05152023220793879
1500,0.05686458393061213
1600,0.04734443293948376
1700,0.03896357626773313
1800,0.040790409535571795
1900,0.037588889855483885
2000,0.0304755101805761
2100,0.03321657288848011
2200,0.03718881330214
2300,0.03750888714211281
2400,0.03929631658771106
2500,0.043146289287724834
2600,0.03675515526746123
2700,0.0395077521531094
2800,0.039645780753953495
2900,0.0403002158943948
3000,0.03947485842384903
3100,0.03914380780220213
3200,0.03809236921806571
3300,0.038639233020733944
3400,0.035569575570015444
3500,0.039943168159099526
3600,0.04029036379707007
3700,0.038922034966946795
3800,0.037821266486660086
3900,0.03825736400468052
4000,0.03790770850232546
4100,0.03373872858529008
4200,0.033920273435615496
4300,0.03256295767684117
4400,0.035486498172236654
4500,0.03586992709511458
4600,0.03284319472580315
4700,0.030492412246706367
4800,0.030521104132535233
4900,0.030694432869908837
5000,0.029840552217350512


==> data/key255_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10372301249598007
1000,0.06540819168142561
1500,0.05318261309604284
2000,0.0766457855332958
2500,0.055480387472427554
3000,0.042802288180619166
3500,0.03816250590018458
4000,0.03342743723889528
4500,0.0305723248208043
5000,0.027998775614959146
5500,0.026833083687102736
6000,0.02659160713602761
6500,0.02759212511747266
7000,0.02225384216596181
7500,0.021252129726516765
8000,0.02119771483325007
8500,0.024024212653920303
9000,0.020698723313298945
9500,0.02153040623817393
10000,0.016362050378386422
10500,0.022290092008142758
11000,0.02387477831316906
11500,0.020545002668792632
12000,0.016521493695314877
12500,0.01632447800835364
13000,0.016633802660599696
13500,0.017577346685443425
14000,0.019927603700780644
14500,0.01386814005856669
15000,0.015322775409677764
15500,0.01433868332818328
16000,0.013946680415226148
16500,0.01574070130289221
17000,0.015376423181063947
17500,0.01658509255170407
18000,0.016889172404684228
18500,0.01729687765943928
19000,0.01752517482347961
19500,0.01809879143352474
20000,0.01732545228186335
20500,0.01581552551414965
21000,0.015017063878042365
21500,0.015727886924121644
22000,0.015378478645472768
22500,0.015723813324271575
23000,0.013179197799298414


==> data/key25_cpa_vals.txt <==
key,cpa_value
100,0.18502165471566545
200,0.12072570357464199
300,0.08492129837763814
400,0.10829559859104218
500,0.09706338822895735
600,0.08623091620192237
700,0.08802035117503282
800,0.08080335255300164
900,0.06758288479589093
1000,0.080623244612237
1100,0.0680317877778356
1200,0.06606162744651614
1300,0.06396357959466682
1400,0.05791650099830307
1500,0.05559189854576097
1600,0.05456263847941301
1700,0.05398751258555415
1800,0.04697595647487054
1900,0.04351326427081002
2000,0.04244973729713743
2100,0.045608653070728145
2200,0.04488750773921726
2300,0.04085453932251566
2400,0.036777240054506444
2500,0.035583444062190536
2600,0.039973008553975356
2700,0.03658281571129349
2800,0.03920123573579739
2900,0.03987603601052707
3000,0.039793645716354915
3100,0.03716335992728783
3200,0.040373591073497264
3300,0.03672459904681741
3400,0.0342181549297683
3500,0.032013364461506676
3600,0.033013466979214465
3700,0.03023844566186116
3800,0.02969166572454506
3900,0.026605154321928448
4000,0.025024726074949922
4100,0.030449446359893863
4200,0.02794904985027197
4300,0.024811681312563998
4400,0.02303629277321264
4500,0.02321829266113591
4600,0.02313806994182425
4700,0.023491408362173557
4800,0.023788336373428805
4900,0.02462842230181866
5000,0.02562476409506253


==> data/key25_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0929560864569841
1000,0.08476737182895788
1500,0.06558228363090313
2000,0.043719826452093595
2500,0.04007576580869197
3000,0.03124221615185235
3500,0.03457882124516125
4000,0.025729849219676606
4500,0.025371451738963394
5000,0.03024975465391474
5500,0.03395723424259516
6000,0.032461965959323894
6500,0.035460219766723644
7000,0.0316775986448787
7500,0.029922156034700515
8000,0.029796633503793815
8500,0.02437450961448038
9000,0.02598692723398019
9500,0.02361240098116139
10000,0.021883405736402614
10500,0.021751361725361594
11000,0.02026531189065102
11500,0.020931577076157795
12000,0.019022899532228955
12500,0.01921712736257946
13000,0.02078791000248747
13500,0.023019221051390995
14000,0.021931678995733755
14500,0.020022570068198527
15000,0.021347494762452644
15500,0.022851978640470484
16000,0.0248831833436669
16500,0.027058589509546246
17000,0.024511194250280546
17500,0.02522190340834751
18000,0.024314201530954933
18500,0.02393018616146996
19000,0.0252606532447615
19500,0.02740188767003195
20000,0.025688090911479052
20500,0.025423172556691857
21000,0.025962267301065732
21500,0.025585457458308213
22000,0.027046699130351078
22500,0.027846191273063838
23000,0.027648998502821598


==> data/key26_cpa_vals.txt <==
key,cpa_value
100,0.2517337673309489
200,0.1665046703497242
300,0.11771741032032898
400,0.09096769241894336
500,0.09705923456562802
600,0.06903623043817429
700,0.07012783520836442
800,0.061931791628842214
900,0.056840329427060195
1000,0.05477591989424382
1100,0.06447547584869381
1200,0.058607193150537175
1300,0.06252058032478365
1400,0.049799524203154845
1500,0.055758652577016565
1600,0.05626436860665627
1700,0.057363914157765594
1800,0.05947237268566408
1900,0.058631297551995615
2000,0.05208648948870192
2100,0.04898711302666585
2200,0.043889839237624954
2300,0.042591242322393606
2400,0.042072178327601344
2500,0.047552007078657414
2600,0.043943962611767806
2700,0.048728327075083344
2800,0.04196104029223847
2900,0.04058668064968211
3000,0.041523367343917164
3100,0.03737474328869826
3200,0.04018914307374179
3300,0.04130580230463174
3400,0.038628895849282294
3500,0.037117388808023115
3600,0.03595505209529711
3700,0.03824222990365362
3800,0.03586032734800759
3900,0.036726793890983614
4000,0.03437041463428166
4100,0.03258110096641607
4200,0.030662214725210385
4300,0.03041993349497723
4400,0.0320350867238091
4500,0.03355093254728752
4600,0.033153114955253506
4700,0.031652841294002546
4800,0.036131638320987924
4900,0.03851171319678614
5000,0.03826192460432681


==> data/key26_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0698007345461364
1000,0.07063504769885508
1500,0.06883482658215484
2000,0.04378576566303774
2500,0.04466567337619615
3000,0.036928368387989984
3500,0.036182452275150205
4000,0.03679208416139569
4500,0.03991557730444426
5000,0.033014113147950726
5500,0.040657739697105046
6000,0.041073576233653764
6500,0.041183938034155404
7000,0.043567866689872614
7500,0.04009123050966262
8000,0.03788882764522015
8500,0.03288588544322258
9000,0.029180498294727988
9500,0.028987849871918554
10000,0.026473051309607136
10500,0.025408191434497702
11000,0.024231410190568656
11500,0.02440690637449045
12000,0.023064441106893836
12500,0.02018595235805518
13000,0.020049423465213056
13500,0.020215305951268463
14000,0.020907651294810564
14500,0.022329469862914425
15000,0.020659704852649445
15500,0.019621707415339317
16000,0.019856638146517606
16500,0.018535573909689775
17000,0.019782278681902056
17500,0.017744945976546262
18000,0.017907727074294767
18500,0.01782264387142548
19000,0.016965075123460835
19500,0.016604796837336698
20000,0.01405895849542049
20500,0.014849633053830412
21000,0.013434176031528404
21500,0.013058249279479248
22000,0.013015360403543728
22500,0.013306432375866727
23000,0.013858004706888014


==> data/key27_cpa_vals.txt <==
key,cpa_value
100,0.22336911076588406
200,0.13599040942678117
300,0.11608691770018194
400,0.1457965346024988
500,0.11300757646407962
600,0.09303452744666187
700,0.09428020602401457
800,0.09629546096746602
900,0.07800337739862667
1000,0.09382435867957556
1100,0.09342020984174199
1200,0.09027009390062711
1300,0.07533067578477234
1400,0.08072566027938606
1500,0.07948659071292366
1600,0.06717212145877319
1700,0.05985034059731195
1800,0.05253557810711416
1900,0.05081162386345486
2000,0.05877893828653908
2100,0.0495096284893383
2200,0.05195013446622573
2300,0.04672935382548486
2400,0.03850410653258597
2500,0.03784660824871454
2600,0.03945960158636656
2700,0.03129437358640904
2800,0.03712784768828538
2900,0.0343333800014836
3000,0.03338273492295276
3100,0.03255333071726312
3200,0.034477328848610565
3300,0.03295674664598271
3400,0.03364045950835933
3500,0.03567119786588339
3600,0.03279029986808338
3700,0.032071966556319845
3800,0.03602895377278683
3900,0.03738577822204307
4000,0.03499573620345019
4100,0.03523708789595224
4200,0.03400060162635416
4300,0.03688079794392692
4400,0.03526480011480306
4500,0.03702834847830125
4600,0.037802363032954756
4700,0.03879309115375337
4800,0.03839803542133351
4900,0.037452716573070415
5000,0.036395741110648805


==> data/key27_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09579608034246087
1000,0.07625208596406738
1500,0.06376397901884955
2000,0.05688191314964738
2500,0.06055571846351538
3000,0.04932424351978573
3500,0.04988833438222084
4000,0.03767530447404175
4500,0.03292130809418203
5000,0.03354007257528663
5500,0.033591111162315036
6000,0.03219187814428666
6500,0.03641770875420814
7000,0.03238776672953996
7500,0.0270906934879311
8000,0.0273351404910902
8500,0.02741193045153408
9000,0.02889948327247109
9500,0.02973565381018276
10000,0.030330396617903852
10500,0.025400928829584783
11000,0.0239562546907598
11500,0.025247554769875398
12000,0.023348110875212436
12500,0.023385724743413137
13000,0.022416314648119856
13500,0.022497447420152146
14000,0.020133311040643326
14500,0.01923791321404204
15000,0.0199567374583317
15500,0.019795772512671155
16000,0.019459430687474525
16500,0.019956068758872847
17000,0.020354980681264227
17500,0.020612326994414593
18000,0.020471539054162862
18500,0.019627024761328226
19000,0.017458779629656713
19500,0.017278424981740332
20000,0.016661738132490354
20500,0.01757913524938322
21000,0.015829520922433563
21500,0.015533789472244857
22000,0.015287006005258308
22500,0.015072443615545113
23000,0.016174577984942866


==> data/key28_cpa_vals.txt <==
key,cpa_value
100,0.2660425043910227
200,0.15338373936199523
300,0.09814995095261055
400,0.08889173479378805
500,0.08814090016426528
600,0.07111435643047988
700,0.0775606724247517
800,0.0691265437427665
900,0.05389223093354359
1000,0.047225012595652385
1100,0.05206048858947586
1200,0.060906821713885055
1300,0.05205304279546461
1400,0.053540381883432867
1500,0.05055617177131027
1600,0.04406831042604094
1700,0.04575542916861793
1800,0.0474115742729641
1900,0.04492626727052071
2000,0.05219871662918908
2100,0.04730551667421479
2200,0.05026393253354767
2300,0.049896663717289846
2400,0.04473568290692654
2500,0.03954598469790522
2600,0.03618493168253445
2700,0.04110063495113535
2800,0.03814020199360259
2900,0.04194347158924171
3000,0.04025218086635886
3100,0.03823923459866814
3200,0.042460369364953114
3300,0.041501093115570285
3400,0.03592968860470753
3500,0.038508304379576884
3600,0.038788694443651586
3700,0.03391811800622652
3800,0.033859133050392926
3900,0.036211294298911866
4000,0.03093231575318498
4100,0.029044843848968816
4200,0.03105464893823424
4300,0.029486150166255963
4400,0.029735474807015976
4500,0.027082909494410404
4600,0.03059048554686411
4700,0.029552512752797678
4800,0.02685017575299195
4900,0.02549793861671889
5000,0.028714885161611428


==> data/key28_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09550922163136656
1000,0.09897482664406364
1500,0.05692541116678382
2000,0.040892504344593066
2500,0.04895553645966221
3000,0.038045229769426175
3500,0.03970956994759236
4000,0.04202739014420158
4500,0.03608700646481135
5000,0.03600905996841929
5500,0.032582436929510586
6000,0.028893715831342478
6500,0.025638080036714365
7000,0.022724084690887367
7500,0.025826530267622883
8000,0.02861920819792854
8500,0.024469244798592787
9000,0.02669612286705828
9500,0.02074601685781719
10000,0.02012880423880222
10500,0.020433072077917273
11000,0.023275499615438577
11500,0.02056691885797711
12000,0.019815981809913116
12500,0.020077882827983434
13000,0.02052626368338731
13500,0.018646070567324244
14000,0.019253428971388382
14500,0.016690609622877346
15000,0.01803649420748869
15500,0.018956520011127298
16000,0.01947596325063568
16500,0.017753831844410567
17000,0.017855070997988665
17500,0.016649374933267166
18000,0.015899982200899273
18500,0.015942634996832718
19000,0.016083253450138186
19500,0.015288312911978607
20000,0.014532475682350018
20500,0.014099175888522318
21000,0.01375740513829404
21500,0.014712497703243477
22000,0.015535978218824511
22500,0.015637981873021175
23000,0.01475982736246159


==> data/key29_cpa_vals.txt <==
key,cpa_value
100,0.23788633434306936
200,0.14829550777283163
300,0.12879104699274246
400,0.08886667111128521
500,0.07965444891352536
600,0.08438351623103214
700,0.07169029738988894
800,0.0505289694265864
900,0.061776463815423704
1000,0.058961115595169075
1100,0.05138250337022586
1200,0.039171446631630906
1300,0.04178111367869208
1400,0.044953127220600415
1500,0.04003828419961403
1600,0.04559768309242747
1700,0.05024198271918033
1800,0.06622268383086956
1900,0.062283061245454324
2000,0.060518361390716396
2100,0.06340259665102567
2200,0.06522618385062719
2300,0.061361228452542646
2400,0.0581949553330352
2500,0.05366349804866863
2600,0.05497267739735185
2700,0.05289479336769193
2800,0.05488671867423582
2900,0.05312215027931207
3000,0.0563341445679729
3100,0.058696018427144316
3200,0.052086137078829906
3300,0.04756869626493361
3400,0.044342063516234376
3500,0.04457144103275027
3600,0.04438620604635906
3700,0.04239055243520802
3800,0.043779940800008695
3900,0.0356473726934328
4000,0.03206195229817269
4100,0.03012557106038804
4200,0.027096475713787822
4300,0.026641317774511494
4400,0.0275937110800022
4500,0.024280423727428304
4600,0.02551714958730087
4700,0.02758907326435025
4800,0.02990413523378079
4900,0.02842623093539787
5000,0.027953320845666305


==> data/key29_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09061418181718318
1000,0.06075995290473896
1500,0.04519355838420388
2000,0.06015559537426142
2500,0.05072486378266681
3000,0.05337016624186785
3500,0.04878922177409833
4000,0.0405730900042618
4500,0.03331125324995299
5000,0.033938510746283165
5500,0.03559994974919266
6000,0.036404642077207186
6500,0.031846127210855155
7000,0.0333143189099132
7500,0.03240380978491118
8000,0.027339163797483676
8500,0.023984928979564855
9000,0.02303005231183032
9500,0.026136155892935508
10000,0.024585657141076866
10500,0.02253247487791756
11000,0.023884113915192812
11500,0.023531713537836854
12000,0.0216767471343844
12500,0.021975890797490752
13000,0.022770899842509552
13500,0.02056919606104184
14000,0.019984063463547076
14500,0.0195339803268306
15000,0.01943843238493801
15500,0.019147644594486667
16000,0.019774616581672243
16500,0.019916972047343558
17000,0.01915256914972247
17500,0.019153169990760797
18000,0.020279001185054706
18500,0.021205503682049563
19000,0.021670755333851814
19500,0.02383444548611216
20000,0.023994239169424524
20500,0.024361467950581927
21000,0.023171139086618355
21500,0.02232704668519224
22000,0.022581360926824418
22500,0.022644727647931878
23000,0.021163699168106273


==> data/key2_cpa_vals.txt <==
key,cpa_value
100,0.2859200820199178
200,0.2100444711289474
300,0.14358034984688708
400,0.09186320680718675
500,0.12103973641729146
600,0.0985509324147065
700,0.10586471499954463
800,0.10492626210545804
900,0.08642938966894187
1000,0.06747891504768792
1100,0.0539632357736103
1200,0.055945956483020295
1300,0.04901003834170019
1400,0.04327686278735418
1500,0.04082688703496694
1600,0.0450110100192647
1700,0.054385415384285984
1800,0.05248948122711096
1900,0.05437242240962735
2000,0.055458349184076924
2100,0.06073074243857462
2200,0.05928107162167938
2300,0.049821100848746025
2400,0.04925917119896667
2500,0.05125865909148538
2600,0.05021060106944094
2700,0.04995027281339399
2800,0.043418843943226815
2900,0.04123388860457848
3000,0.037414187232467255
3100,0.03705869903685486
3200,0.03952308142424146
3300,0.03749736491894484
3400,0.03878562331546938
3500,0.03707498500723947
3600,0.039026753725128004
3700,0.03725666860512798
3800,0.03917931602723463
3900,0.03986947512378131
4000,0.038410920297523625
4100,0.03782994885987572
4200,0.03817495797743803
4300,0.039352455585002714
4400,0.04319972310435075
4500,0.04445498701347754
4600,0.041435005580627814
4700,0.03782807147980582
4800,0.03532313854845377
4900,0.03188942193849938
5000,0.029679694944220975


==> data/key2_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09376144867161428
1000,0.07106535659902845
1500,0.040450294850933655
2000,0.03867781690905433
2500,0.04006916060691777
3000,0.0434218761122984
3500,0.04895439600548829
4000,0.04631122712156619
4500,0.04809878744808884
5000,0.04655186193405382
5500,0.04670628977187624
6000,0.03975485075072964
6500,0.036189856927102936
7000,0.03676656517217541
7500,0.03849927250006257
8000,0.03159099037490449
8500,0.03062792432368165
9000,0.029794722283810447
9500,0.03166980359245971
10000,0.03250825156919518
10500,0.03635378737006826
11000,0.034026781935497186
11500,0.035005827525933814
12000,0.03435414845598784
12500,0.03266922915792056
13000,0.031874017245408046
13500,0.030133047567275285
14000,0.03179127711990531
14500,0.031026057936539123
15000,0.03096656172506138
15500,0.031457799237163436
16000,0.03123160048332912
16500,0.031120015745783627
17000,0.03091980325388481
17500,0.030509878480440986
18000,0.029574264586276613
18500,0.02706706195119012
19000,0.02821753514118299
19500,0.027384935964425313
20000,0.028662859471560564
20500,0.02688721860880018
21000,0.02641526225892851
21500,0.026798795681022898
22000,0.027705886667331724
22500,0.027660508678223894
23000,0.028762679871126632


==> data/key30_cpa_vals.txt <==
key,cpa_value
100,0.25673472115940327
200,0.22123390621003758
300,0.21817258705584988
400,0.201425207612855
500,0.16499536288002437
600,0.13439610553565806
700,0.15113484039008537
800,0.139646768150268
900,0.11721058714343298
1000,0.13402134618040143
1100,0.12994989445709967
1200,0.11460327616758156
1300,0.10494607653981887
1400,0.09933826131926764
1500,0.09085274562895237
1600,0.07912385727247565
1700,0.06880805726827836
1800,0.0632819409550736
1900,0.05519117743229842
2000,0.04652489454178643
2100,0.042218130516391617
2200,0.04020373749789324
2300,0.040985994001095975
2400,0.040306186166870185
2500,0.04109593500930196
2600,0.040395265797531645
2700,0.04091909293885692
2800,0.033145953634256965
2900,0.0392850582089282
3000,0.04390010738532292
3100,0.04217665408262801
3200,0.04359725471365384
3300,0.04446121849522825
3400,0.044919925385357114
3500,0.04266760570548639
3600,0.04214415458900885
3700,0.03975889659608994
3800,0.037601739604368294
3900,0.03687251394656831
4000,0.036769580629354676
4100,0.036668765300755496
4200,0.03428983262800804
4300,0.033554900816045306
4400,0.03564917050773637
4500,0.033525265876645505
4600,0.03278755923051021
4700,0.031602572161502814
4800,0.031715938665023084
4900,0.03381008877648037
5000,0.03274736254137066


==> data/key30_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08032272900837746
1000,0.03868399243217569
1500,0.04741366901524166
2000,0.038653796215745745
2500,0.03396840694890736
3000,0.02920331606687093
3500,0.03453411656929432
4000,0.036431164610173414
4500,0.031813668546055336
5000,0.034085663219871075
5500,0.03273749468592487
6000,0.031283035721013965
6500,0.0343985048866324
7000,0.027557205523517037
7500,0.02293488803865103
8000,0.022139897649010067
8500,0.022718070125338947
9000,0.022392296567770364
9500,0.02549213416650686
10000,0.025286803231236877
10500,0.02489163056776806
11000,0.022801095978905894
11500,0.024791911961074962
12000,0.02214200854906605
12500,0.02156633808477442
13000,0.021343776951576375
13500,0.02156782892723755
14000,0.023486580229703537
14500,0.02460345007193125
15000,0.02358223850775294
15500,0.024152956167272976
16000,0.02343197238506425
16500,0.024590026834626254
17000,0.023876339468629097
17500,0.022898434400831703
18000,0.024070458319915937
18500,0.024961006002327518
19000,0.02445168755268476
19500,0.02282105940637631
20000,0.020637897212458782
20500,0.020331043743697607
21000,0.02113286548754934
21500,0.021318493476102138
22000,0.021371436895056328
22500,0.020532069330383203
23000,0.018476571266702848


==> data/key31_cpa_vals.txt <==
key,cpa_value
100,0.1639075868950857
200,0.11380768849072045
300,0.1307393639622607
400,0.11085421409163915
500,0.07908845274284207
600,0.07863254830208223
700,0.05430669768556383
800,0.06537730396942469
900,0.06776566198361664
1000,0.052354660998586405
1100,0.047671662969584805
1200,0.049537187459018174
1300,0.05401539316597478
1400,0.06289485043899372
1500,0.052217589921372
1600,0.048411854228710846
1700,0.04349711311378076
1800,0.04442647923507454
1900,0.04133910073237196
2000,0.04018708356467876
2100,0.03686457539498921
2200,0.03522139060624689
2300,0.03239735082235699
2400,0.037795679354373855
2500,0.038333174155349835
2600,0.03860850119078415
2700,0.035921791908158945
2800,0.03658403080022594
2900,0.036453837852144226
3000,0.032979509043102845
3100,0.030165159521143212
3200,0.030504405343174494
3300,0.029910942990756893
3400,0.027915267515295723
3500,0.03124031806472207
3600,0.030465583670500732
3700,0.03179563847911438
3800,0.03227252950680464
3900,0.03450288214574822
4000,0.03113824286993621
4100,0.027125988825063767
4200,0.027648895932492038
4300,0.03271079427932545
4400,0.031580945281531596
4500,0.031840513722460655
4600,0.03404430188226332
4700,0.03428836743384714
4800,0.03305200611582912
4900,0.03204341403530424
5000,0.03179861436372558


==> data/key31_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07999661669777239
1000,0.05203910994570506
1500,0.05165821014024638
2000,0.03882363466932488
2500,0.036869950245676034
3000,0.039963477766315654
3500,0.032174408571737347
4000,0.03129582258976348
4500,0.031074607234195906
5000,0.03085226412717777
5500,0.02981569634020551
6000,0.026506069651058776
6500,0.02753197437851398
7000,0.025873288415651823
7500,0.023905033040491568
8000,0.02272760885134702
8500,0.020527037983954548
9000,0.024360503117871985
9500,0.023787120439639042
10000,0.025902394584269503
10500,0.02671609141555253
11000,0.02218715616578338
11500,0.023258453319741086
12000,0.02383637783636163
12500,0.02304281999555631
13000,0.0192376258492354
13500,0.017427138281858892
14000,0.01667514912193925
14500,0.017473948128403805
15000,0.0164489179290113
15500,0.01571596187334279
16000,0.014341800435806388
16500,0.014929492415582292
17000,0.014532551210884315
17500,0.013100722116455523
18000,0.01388402985764256
18500,0.015017911367804365
19000,0.015442292717714428
19500,0.015925345106192753
20000,0.01495353158153386
20500,0.013280795510039665
21000,0.015069857790847971
21500,0.014452531160255074
22000,0.014314524798999454
22500,0.01480225255276347
23000,0.013574725159636121


==> data/key32_cpa_vals.txt <==
key,cpa_value
100,0.2598627038220069
200,0.18451757608348487
300,0.14611225910557185
400,0.106810010009228
500,0.0887958510125657
600,0.08853676702823103
700,0.0633609877408077
800,0.06635069544873334
900,0.07388324632074271
1000,0.07577641185449556
1100,0.07610183009794376
1200,0.07046428783130035
1300,0.05988494001814929
1400,0.05126603733167432
1500,0.055845636248908516
1600,0.045967205055608966
1700,0.04479720501182867
1800,0.04180495212687506
1900,0.03693934478136099
2000,0.04224005899751276
2100,0.041299341233121185
2200,0.034861639569066974
2300,0.03300204482745844
2400,0.03395587490967506
2500,0.04574179688854029
2600,0.05029149231755535
2700,0.0524330827259621
2800,0.04939841920384627
2900,0.042262361742899913
3000,0.04530851680820436
3100,0.049243353118844764
3200,0.0461078327485924
3300,0.046679954789175214
3400,0.04759031807381429
3500,0.04200164410062986
3600,0.03769876858431817
3700,0.04079080038278316
3800,0.03847957481878477
3900,0.03790748334969449
4000,0.04117995733612416
4100,0.0406954614071984
4200,0.04224624140637148
4300,0.04229552384404956
4400,0.04066073997556434
4500,0.04452020350986565
4600,0.04345875531059102
4700,0.043496086691847284
4800,0.040648463566082524
4900,0.04122409243446843
5000,0.03897452234356689


==> data/key32_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08797158727150808
1000,0.07786561737498265
1500,0.05560712487422707
2000,0.05209318022364854
2500,0.046291174141778614
3000,0.045384109228000624
3500,0.03701579515251507
4000,0.036190666734808016
4500,0.034734625056112446
5000,0.032279515883464595
5500,0.02635028629063049
6000,0.02801501493804598
6500,0.02863251640120474
7000,0.02936802315387766
7500,0.027532643950091765
8000,0.024052072075012657
8500,0.021286997639907088
9000,0.02036705602531846
9500,0.020944709435738038
10000,0.022470583225668205
10500,0.02028270919294527
11000,0.02169125300434352
11500,0.020735903009807592
12000,0.021580686037727358
12500,0.02372381249648883
13000,0.022141846870723927
13500,0.020496820383454645
14000,0.01946284188763565
14500,0.01881352068117532
15000,0.01915114310512699
15500,0.0171789652609318
16000,0.016965236139651153
16500,0.015786271969798836
17000,0.01575534627277856
17500,0.01604503797713452
18000,0.01735772321330275
18500,0.017566777440556534
19000,0.01619425086103732
19500,0.016912963476663823
20000,0.0153859723632715
20500,0.016445414610164875
21000,0.015498178878039198
21500,0.015774375333050063
22000,0.013748147709337757
22500,0.01443982401935206
23000,0.013411769121452373


==> data/key33_cpa_vals.txt <==
key,cpa_value
100,0.18666683271428552
200,0.13013526429667088
300,0.13084855384071467
400,0.14686708769602294
500,0.10971379047199177
600,0.09975137171691319
700,0.0807150534272482
800,0.07143037436922633
900,0.08057258277247155
1000,0.06538188040918123
1100,0.05476053578135322
1200,0.04765838488821969
1300,0.05189613171055207
1400,0.0583067323781421
1500,0.05569654568828707
1600,0.04648530736187869
1700,0.04118663156562183
1800,0.047372676746428866
1900,0.04980671031439713
2000,0.05638303064191503
2100,0.049198779913689046
2200,0.045071573092619485
2300,0.04198498272058414
2400,0.041812663409100365
2500,0.03816800685313387
2600,0.03800078317267833
2700,0.03828747722228313
2800,0.038690358916511076
2900,0.04070466053629744
3000,0.04155905399336007
3100,0.03861866654504594
3200,0.037223495403661336
3300,0.038082459658651854
3400,0.03490550492270894
3500,0.0312060443253604
3600,0.030975075379477746
3700,0.027359097178040536
3800,0.02614194826030355
3900,0.025145836110758744
4000,0.026156548395825333
4100,0.026825522457210513
4200,0.026235134623102438
4300,0.024721469698506863
4400,0.02503838601704583
4500,0.024461913957695945
4600,0.0211843214790832
4700,0.021659949993690194
4800,0.022906516946011687
4900,0.021703191802179667
5000,0.021248974636108316


==> data/key33_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0886089763645821
1000,0.08137229292237318
1500,0.06355178529006045
2000,0.07140436753850354
2500,0.06377373886559297
3000,0.05213598901390653
3500,0.0546334221082628
4000,0.05731897068165018
4500,0.05845258744942229
5000,0.05306672260636338
5500,0.04961510921197063
6000,0.04991690601769598
6500,0.04493924498005702
7000,0.04281334493570205
7500,0.040883067987002905
8000,0.04118757037224659
8500,0.04463386591131534
9000,0.04421768628666418
9500,0.043707576615128405
10000,0.04516279376283511
10500,0.04710499670823172
11000,0.04728995631316473
11500,0.05098953039155276
12000,0.05133722354489018
12500,0.05204382932386622
13000,0.05130324908377303
13500,0.04793233240420365
14000,0.04321300268103788
14500,0.04189824227009186
15000,0.04276575827900441
15500,0.04278139569099773
16000,0.04331200654187521
16500,0.04267872406728154
17000,0.04488503243050347
17500,0.045188791335168926
18000,0.044368971159425834
18500,0.0450544925541325
19000,0.045601288753600734
19500,0.04454751735283393
20000,0.04372383762003451
20500,0.043624183397489025
21000,0.043348252487706705
21500,0.04357421804920674
22000,0.04315382164596651
22500,0.04367037287932111
23000,0.04486469322068375


==> data/key34_cpa_vals.txt <==
key,cpa_value
100,0.24655325664455924
200,0.2165719249270252
300,0.17993794565220073
400,0.16250978997754548
500,0.12001872875869904
600,0.10947283593967855
700,0.08565883002307328
800,0.0632564214812599
900,0.07708647423321822
1000,0.06751703535411756
1100,0.054042720650513514
1200,0.052167450683962065
1300,0.04945456555043811
1400,0.05401596637766271
1500,0.05429523726746462
1600,0.05016325608905507
1700,0.051124339242630254
1800,0.048832048670932174
1900,0.04916497496442541
2000,0.05504838639105907
2100,0.053053318875440354
2200,0.04215419752247028
2300,0.0455366197620323
2400,0.04321970492356276
2500,0.04347957909470162
2600,0.04201166108293682
2700,0.04249654597011542
2800,0.03640018943990124
2900,0.034979399028493514
3000,0.03753419017802163
3100,0.036280703108342256
3200,0.03251676729647164
3300,0.025868013612635292
3400,0.02910637360665061
3500,0.03106222190554082
3600,0.0282011316303929
3700,0.02810395092043103
3800,0.03003653552336986
3900,0.031115527148197018
4000,0.029033745959540187
4100,0.031185253058471578
4200,0.03125549814535401
4300,0.031471912069131684
4400,0.029816143510136645
4500,0.02937759971639918
4600,0.02998180504884676
4700,0.029346260071603854
4800,0.030838825642586148
4900,0.030088819116516882
5000,0.031213828626811633


==> data/key34_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10901987719278641
1000,0.078210304465072
1500,0.049884614214852935
2000,0.05666424117542711
2500,0.03883025454923052
3000,0.0396857952833259
3500,0.04481907659185544
4000,0.03509177240288326
4500,0.030546648843119535
5000,0.03313170882198924
5500,0.028803924604933317
6000,0.02948578400050604
6500,0.03460796559160887
7000,0.03235790277213624
7500,0.031229231608973538
8000,0.027298716423920535
8500,0.027161152911678546
9000,0.02368206037263681
9500,0.024173565715755164
10000,0.028789634710447286
10500,0.026577624757777005
11000,0.0273907898992695
11500,0.028636107034982157
12000,0.02738235084264874
12500,0.029971984203321415
13000,0.02942430689721126
13500,0.02966487709929434
14000,0.028915099734634273
14500,0.028349654414266654
15000,0.024240878353393246
15500,0.023571951694001433
16000,0.02238679467572453
16500,0.021075034086816744
17000,0.022447541796249075
17500,0.021750228255812094
18000,0.019834077579660003
18500,0.020665930974146863
19000,0.020427591792176916
19500,0.01971281473470001
20000,0.01903453193582297
20500,0.019160302704911873
21000,0.019299096094772563
21500,0.019964884130660776
22000,0.020505263453361972
22500,0.021000202342005374
23000,0.020208893967518907


==> data/key35_cpa_vals.txt <==
key,cpa_value
100,0.2575672602324157
200,0.1089333979722961
300,0.10594502543022695
400,0.07397423191463985
500,0.08527335452014391
600,0.07839904461443133
700,0.08147877178150251
800,0.06734762010850263
900,0.05687227206614461
1000,0.06527236444571358
1100,0.06303167137504147
1200,0.05826605975251388
1300,0.06544409950816603
1400,0.06892166095393404
1500,0.06147234967212913
1600,0.06214659289925734
1700,0.05940583379661587
1800,0.05557104017537104
1900,0.05088115249034719
2000,0.047639446049288305
2100,0.05031831503658398
2200,0.052908742225904797
2300,0.04945120078122875
2400,0.03900388915275573
2500,0.041171171588281597
2600,0.04075094975833295
2700,0.04561930048798532
2800,0.04417128740599894
2900,0.04693680842558148
3000,0.037773583517363735
3100,0.03364363372811551
3200,0.033302187715906005
3300,0.034071458210828624
3400,0.04069012118879937
3500,0.04145279587921328
3600,0.04409520578684679
3700,0.047793771705070945
3800,0.04386444289118113
3900,0.036733060709355746
4000,0.03709729790697155
4100,0.03328217499539013
4200,0.03369413737164046
4300,0.03693609063119686
4400,0.037996295563367685
4500,0.03851689668123846
4600,0.038061001590901124
4700,0.03834980201476939
4800,0.037987294839009825
4900,0.03623190910533178
5000,0.034491195339846854


==> data/key35_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1110513696707086
1000,0.07105119182164447
1500,0.05473778822077579
2000,0.0465357816233615
2500,0.036347890153376326
3000,0.03300989570707453
3500,0.03778713952722574
4000,0.037243371016758044
4500,0.03944095927824212
5000,0.03618325014737175
5500,0.03644831250914401
6000,0.031333893059532755
6500,0.03207823610614409
7000,0.032706153693903575
7500,0.03416073328432522
8000,0.03437154242708184
8500,0.030176091067192136
9000,0.026585950572899992
9500,0.02641579156654797
10000,0.024351575474414498
10500,0.022605762236694013
11000,0.025377863773921046
11500,0.02468220834703381
12000,0.025000111930137178
12500,0.023349151600211077
13000,0.02577120518142386
13500,0.025754317706598324
14000,0.024649671400445477
14500,0.024058053967337
15000,0.02394887903162728
15500,0.021599435097636364
16000,0.02282566205286641
16500,0.01822308837343551
17000,0.019724515251752863
17500,0.020137723105271867
18000,0.021434232098470892
18500,0.020828275953343387
19000,0.01990298808504376
19500,0.019454422250839754
20000,0.019749903440791087
20500,0.01998282605635571
21000,0.02076739935597718
21500,0.02135594101089257
22000,0.0216552167963433
22500,0.022278321569084176
23000,0.02179736122015487


==> data/key36_cpa_vals.txt <==
key,cpa_value
100,0.18140607426784827
200,0.10606154693848979
300,0.09483810518023346
400,0.11628989294678335
500,0.11554354083389146
600,0.0984092823398372
700,0.09243013840288036
800,0.07351542796645953
900,0.06751389415057243
1000,0.061542978112045676
1100,0.057236627602987075
1200,0.05890873487538971
1300,0.06359603833514503
1400,0.05985571373842504
1500,0.05131886511944919
1600,0.057245917913574786
1700,0.06038910376162966
1800,0.05831205802519004
1900,0.058276857814893356
2000,0.05264881194353163
2100,0.04519304770005533
2200,0.03397599907275832
2300,0.03910499119714182
2400,0.042105594404248985
2500,0.038512738840440805
2600,0.037020946493251834
2700,0.031348479783097516
2800,0.03405014362027734
2900,0.03220416717513839
3000,0.034537487750806256
3100,0.0293804609018917
3200,0.03219489430683911
3300,0.028319560867818304
3400,0.027533733270183332
3500,0.028801243780260215
3600,0.028733039989527687
3700,0.027949641391630087
3800,0.02774234306375423
3900,0.02962276243749796
4000,0.032057991475743994
4100,0.030750910393419886
4200,0.030694293901376526
4300,0.029783560770529297
4400,0.030650031286215136
4500,0.029546971900043104
4600,0.028946511703284897
4700,0.027026257513307776
4800,0.026248272966232743
4900,0.02767974876127709
5000,0.02641637865188881


==> data/key36_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12104037152844807
1000,0.07099144152262647
1500,0.06951905793423056
2000,0.06226358461544864
2500,0.05071007314127288
3000,0.0551219545083888
3500,0.051987203820101704
4000,0.03305448550478394
4500,0.036556717005815365
5000,0.03606736699992734
5500,0.031921038353036384
6000,0.032212130863842
6500,0.030570236350754152
7000,0.030888375321322787
7500,0.03033387359438285
8000,0.03241690820422341
8500,0.02454491998931048
9000,0.021909722713229468
9500,0.025974915198481094
10000,0.023000249485715423
10500,0.02195715600652076
11000,0.0230672055995722
11500,0.02136484257878484
12000,0.02038392729209413
12500,0.0209734317514628
13000,0.021744112924414857
13500,0.021587999677716033
14000,0.021111564919676255
14500,0.02285384821544934
15000,0.024626534864880607
15500,0.023953206075908035
16000,0.021730813698683765
16500,0.026675516178515414
17000,0.026454738497869855
17500,0.02549709581424722
18000,0.025571899247862465
18500,0.026563737331577533
19000,0.024753731551306207
19500,0.02447649790615703
20000,0.02372881976764926
20500,0.02325521017835229
21000,0.024436467249674552
21500,0.02376999950086525
22000,0.02246668863244485
22500,0.021068498471506096
23000,0.023065485324838066


==> data/key37_cpa_vals.txt <==
key,cpa_value
100,0.1775725516093951
200,0.14317582898507494
300,0.10195564227914188
400,0.06275910054847732
500,0.08730159626416098
600,0.08712663955637875
700,0.10964503000524548
800,0.08855150870048539
900,0.08028911156202935
1000,0.06573562499379881
1100,0.07481988904818627
1200,0.0640525477225429
1300,0.06318329488525128
1400,0.06253452868592435
1500,0.06018108343603614
1600,0.05064834899577135
1700,0.0459208126896384
1800,0.044145433162162934
1900,0.042442188835616554
2000,0.03832592040539171
2100,0.047696304299870006
2200,0.0455349537853895
2300,0.04447085202960397
2400,0.042739380957782694
2500,0.03618493490556306
2600,0.03417016090745843
2700,0.03416252801451694
2800,0.036263284239449835
2900,0.03509106510438594
3000,0.03387903480661137
3100,0.04134782091991511
3200,0.04019816614039008
3300,0.04301568562155902
3400,0.0422526290225572
3500,0.037226351776930545
3600,0.03664971841070033
3700,0.03873168699312208
3800,0.03522910060860564
3900,0.03224030278562049
4000,0.03168088377800485
4100,0.03308248270662799
4200,0.033161719015653464
4300,0.03295127262551361
4400,0.03461618867553879
4500,0.03278917546906697
4600,0.037228021283856896
4700,0.03564396595840649
4800,0.03604532101730708
4900,0.0333718999107422
5000,0.033563556616220076


==> data/key37_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11300356722196488
1000,0.06984010737539953
1500,0.05841322947560039
2000,0.04742994973484419
2500,0.042079939273907865
3000,0.03745702318405185
3500,0.03601365670547686
4000,0.03186548491775246
4500,0.03079796494669393
5000,0.026388504204100403
5500,0.02659921433059717
6000,0.029587463003074924
6500,0.028721168020714824
7000,0.02642913607303492
7500,0.027361976499434986
8000,0.030403543372994467
8500,0.024264636998212123
9000,0.026809862727016208
9500,0.019984454001818672
10000,0.023597582076946656
10500,0.023255309074021322
11000,0.020711618656880922
11500,0.020469774903046828
12000,0.016820364372053687
12500,0.016973531402975854
13000,0.017254992909968923
13500,0.018693041336211875
14000,0.017899656611572286
14500,0.01873030773365687
15000,0.019476010757044686
15500,0.01952317418593945
16000,0.019773284990464202
16500,0.018797374049335513
17000,0.019582740555975562
17500,0.019033255518300023
18000,0.018931083187460736
18500,0.01923215173229309
19000,0.017225448868341053
19500,0.01549368767090325
20000,0.016294392321406042
20500,0.015122317867038422
21000,0.016622260208811142
21500,0.016204590241650264
22000,0.018970724764982218
22500,0.019334816650090073
23000,0.01886384921550594


==> data/key38_cpa_vals.txt <==
key,cpa_value
100,0.3565016919220858
200,0.21494865753565365
300,0.11758903928622318
400,0.1122214009051477
500,0.08937296467468613
600,0.09070107233796221
700,0.07881227039350146
800,0.0794200731759928
900,0.06008874998991453
1000,0.06667245651827461
1100,0.05304098765608445
1200,0.05551549486451072
1300,0.0581559716108125
1400,0.0478048639826209
1500,0.048798979508710726
1600,0.0497366473224149
1700,0.053380593139967306
1800,0.04732528338747501
1900,0.038455558610300505
2000,0.042092881022493055
2100,0.033519896830324525
2200,0.02956396866664763
2300,0.032091403529475204
2400,0.02875097654803489
2500,0.03008543449789693
2600,0.024812686928146723
2700,0.026623870212154607
2800,0.02749595597510063
2900,0.027322221797042315
3000,0.02546159547267314
3100,0.02454704068234094
3200,0.026976783424341698
3300,0.026409451765561833
3400,0.027957168871919874
3500,0.02427076740325831
3600,0.022065691748232995
3700,0.023770729607474318
3800,0.02185397634068041
3900,0.023222166887186823
4000,0.025120187441167053
4100,0.024365000067410995
4200,0.025507557105686765
4300,0.020396853967388905
4400,0.01883198969859853
4500,0.018880748518505377
4600,0.017995330557670913
4700,0.0160434179271208
4800,0.01838255114725898
4900,0.01988062598598134
5000,0.021852347985885794


==> data/key38_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0731551868911866
1000,0.05652405315408802
1500,0.06319797375635781
2000,0.05644741420061424
2500,0.04077881455590671
3000,0.03138480201431983
3500,0.042364437158043625
4000,0.02863597525449122
4500,0.024955560910321455
5000,0.03041399353394644
5500,0.0316964807177939
6000,0.031816664400888754
6500,0.029929777219037505
7000,0.029354031639357868
7500,0.02769065585957217
8000,0.030199773452384872
8500,0.030530198894243205
9000,0.02451341906008872
9500,0.019625051724611958
10000,0.020992016750514642
10500,0.020472646815903887
11000,0.020344106619218382
11500,0.025474748376647663
12000,0.02543167403875845
12500,0.023536781018527315
13000,0.022868950084797293
13500,0.021063368512160438
14000,0.02124193564908894
14500,0.02009978807013764
15000,0.022064111806352846
15500,0.020920860014798627
16000,0.01894846646004318
16500,0.017454099269119037
17000,0.01827385210108969
17500,0.01746361351752122
18000,0.01637986053226745
18500,0.01717972327283505
19000,0.01862648974483202
19500,0.017863348298394362
20000,0.016916756651591282
20500,0.016058460857848417
21000,0.016770673414856503
21500,0.016809672181149513
22000,0.01790195401879339
22500,0.01857831318185873
23000,0.018756644256624353


==> data/key39_cpa_vals.txt <==
key,cpa_value
100,0.28222402381979406
200,0.151973703131125
300,0.1134914999681384
400,0.12155702421159717
500,0.09826068762873522
600,0.08947471223033111
700,0.07224508918046726
800,0.07399484955256558
900,0.05981480681490004
1000,0.05616730344329877
1100,0.07297940412424064
1200,0.078352098989269
1300,0.06767754330391983
1400,0.06436535694195031
1500,0.057323483323378124
1600,0.04899426518433338
1700,0.040101702549271215
1800,0.041233853766035514
1900,0.0393715028836793
2000,0.0338165007608237
2100,0.028262060148826516
2200,0.03271879055430518
2300,0.02957441528444522
2400,0.028824037403623732
2500,0.036546212618811066
2600,0.033983740796963174
2700,0.037091907051882
2800,0.03367269357894858
2900,0.035032644020337234
3000,0.030793474696020087
3100,0.030168233988605964
3200,0.027866813222906
3300,0.03225244719145507
3400,0.0331358492839147
3500,0.035135996153811425
3600,0.03724924506515328
3700,0.042783796076889535
3800,0.04292490872419859
3900,0.039729261721898446
4000,0.03772446576112909
4100,0.04319723260617635
4200,0.04431643478592785
4300,0.039216577923972325
4400,0.03737591528644027
4500,0.036545022440142606
4600,0.03244711057398533
4700,0.03307504625143932
4800,0.028735564291422867
4900,0.02377502066682283
5000,0.024520554449365194


==> data/key39_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09989004258168808
1000,0.048209183378054146
1500,0.062429435823110266
2000,0.050373388725406816
2500,0.040305919874802566
3000,0.03564321920024714
3500,0.04295221248617776
4000,0.044667455762357
4500,0.04218738098629883
5000,0.030343725560907153
5500,0.04301975902980101
6000,0.045628882347649675
6500,0.04646618919142581
7000,0.04587506721162399
7500,0.04300933788749018
8000,0.04082700094416449
8500,0.04399900189980924
9000,0.04223561620596835
9500,0.03454482359861487
10000,0.0346201685633468
10500,0.03322639163347566
11000,0.03368504902930779
11500,0.03251517759792312
12000,0.033270885173945955
12500,0.03161618388697486
13000,0.030326303507484286
13500,0.030785401764115667
14000,0.030542929380846323
14500,0.03307041284313661
15000,0.03674304497250164
15500,0.03773054423946709
16000,0.03792232058811798
16500,0.037410846411558125
17000,0.04112265042639427
17500,0.03758863103599927
18000,0.03731518420249659
18500,0.038179408693200974
19000,0.03800564647368495
19500,0.03657085818174151
20000,0.03658761275881159
20500,0.037723980472446905
21000,0.037981713227090305
21500,0.0373024960937069
22000,0.035523389251277786
22500,0.03345355996116841
23000,0.03533102590744109


==> data/key3_cpa_vals.txt <==
key,cpa_value
100,0.16352483645857346
200,0.1326158639109565
300,0.1488603888430217
400,0.08679224273130462
500,0.07706903161981465
600,0.11478588178017576
700,0.12218737070167152
800,0.13097041072511492
900,0.10951297889881116
1000,0.10390372305785084
1100,0.10442243363297232
1200,0.07918959208355805
1300,0.06801636781512196
1400,0.06187134037575982
1500,0.06172087365020191
1600,0.06723774088657235
1700,0.0617862335651963
1800,0.05874051439427517
1900,0.06717997000171197
2000,0.06144518886796402
2100,0.059101050500801854
2200,0.059963098371629754
2300,0.06450813876368687
2400,0.0652459442972336
2500,0.0628704542330484
2600,0.06149960108546628
2700,0.0582692982670013
2800,0.05107201189882116
2900,0.04887545133461187
3000,0.04970232924404055
3100,0.047729056608733944
3200,0.04652360950286684
3300,0.04210328177060364
3400,0.04264860162892102
3500,0.04010933463228676
3600,0.039817050143939166
3700,0.039555750444316105
3800,0.038130560122728786
3900,0.03654184052173597
4000,0.03614670765650995
4100,0.03467531086502442
4200,0.03280260017183548
4300,0.03385574493136511
4400,0.03330529514242718
4500,0.03301409220589526
4600,0.03127702050824801
4700,0.028555572421597602
4800,0.02589996044802935
4900,0.025553377014414683
5000,0.026648032266390474


==> data/key3_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1893922809231244
1000,0.07806792685434995
1500,0.07742429934112395
2000,0.06551313661404622
2500,0.06522358926797857
3000,0.05013079646744737
3500,0.048765810890141516
4000,0.04474565680749327
4500,0.0364780869076145
5000,0.04295052325145483
5500,0.03807824073551816
6000,0.03799606484186856
6500,0.03803510427354112
7000,0.039718881601033706
7500,0.03919516318394535
8000,0.038834120395227406
8500,0.03503727947160183
9000,0.03442206349683537
9500,0.03127834312028067
10000,0.03358667225290453
10500,0.032744232836122975
11000,0.03380846741792537
11500,0.030643696166773402
12000,0.02640866431893127
12500,0.024506265033438
13000,0.022687043761929083
13500,0.020559444456544097
14000,0.021537908150460222
14500,0.020183436031383718
15000,0.020901749522337552
15500,0.020023074576444835
16000,0.02085380680129068
16500,0.020008327006374834
17000,0.021588417654087734
17500,0.022089577379885702
18000,0.021935603849191736
18500,0.02146589095170218
19000,0.020433974368235647
19500,0.019337675941967686
20000,0.019955439930174314
20500,0.020924796072061977
21000,0.020684685436982413
21500,0.020662017177576597
22000,0.019775877632128958
22500,0.018590149533363687
23000,0.01798598308356353


==> data/key40_cpa_vals.txt <==
key,cpa_value
100,0.26374717492391864
200,0.15217126994516578
300,0.12918924913435184
400,0.07597692741823688
500,0.08185844101590527
600,0.08191341112974873
700,0.07068163918964121
800,0.06654915266049981
900,0.07147961754609261
1000,0.06108999765254214
1100,0.05535519805289202
1200,0.05797553231882963
1300,0.05708920115047649
1400,0.05780229714834693
1500,0.06151317928092587
1600,0.05367654599487318
1700,0.056911462779420795
1800,0.05256223936046615
1900,0.050001466733625155
2000,0.047030889258900886
2100,0.04497131091897462
2200,0.05134693789593858
2300,0.04954241075993536
2400,0.0453952265340869
2500,0.04753450483939597
2600,0.05012674596041782
2700,0.0479090340840022
2800,0.04169149019657823
2900,0.039979885893515844
3000,0.03836899217519055
3100,0.037262407140209064
3200,0.037046651481517506
3300,0.03914269983975973
3400,0.04441214610302467
3500,0.039327574597800466
3600,0.04080792656140216
3700,0.039493462167163915
3800,0.041901557598675386
3900,0.04527128444639947
4000,0.03992467763578563
4100,0.04084899002775298
4200,0.040061376190424054
4300,0.03640748857455907
4400,0.03296217193796119
4500,0.03237889486544547
4600,0.03136435441590669
4700,0.02914376592376302
4800,0.030922167665915577
4900,0.032693432924034406
5000,0.03175770795050572


==> data/key40_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07197350024145534
1000,0.055451984172512625
1500,0.04903096782839815
2000,0.03483796717374674
2500,0.029410112480692797
3000,0.03238816321375281
3500,0.028841300877821146
4000,0.029536528094301927
4500,0.02870909469178219
5000,0.034606151728198246
5500,0.02876535235137772
6000,0.02555813516570588
6500,0.026074771485132677
7000,0.025786166939632763
7500,0.024125069469725383
8000,0.022350006666268768
8500,0.02391991152682853
9000,0.02436471537740124
9500,0.019647199414095776
10000,0.01945100841362188
10500,0.022655354516146167
11000,0.02125650106602754
11500,0.020511603311895818
12000,0.016905354976524952
12500,0.019255167390855147
13000,0.01886524021400692
13500,0.016206913888522235
14000,0.015950695533526498
14500,0.015732753887425368
15000,0.012822101172416207
15500,0.013353921576933018
16000,0.012124540189067348
16500,0.012609055021954283
17000,0.012040280775599436
17500,0.011982678103098597
18000,0.012901020770595576
18500,0.011735933543522061
19000,0.012047081747119147
19500,0.013586699308123359
20000,0.012507597884964106
20500,0.010919592717310824
21000,0.010157614482478101
21500,0.011764758353171699
22000,0.010065811349507776
22500,0.009656464767798328
23000,0.009697840125743394


==> data/key41_cpa_vals.txt <==
key,cpa_value
100,0.1904097218553418
200,0.18610875102201577
300,0.09001517403868452
400,0.09996189607356212
500,0.09173010783160876
600,0.08284614649770772
700,0.08069080359214259
800,0.07083138082095332
900,0.059198779169747584
1000,0.04770161943417589
1100,0.05724791104650361
1200,0.057013365184333246
1300,0.05705472671874233
1400,0.06360441118621342
1500,0.06813218335697008
1600,0.053020060658511066
1700,0.053170224897454495
1800,0.05782351470322375
1900,0.04991496557564761
2000,0.045610857159169016
2100,0.039196641912900246
2200,0.04149472757237657
2300,0.04068004985106177
2400,0.038099358281034106
2500,0.04560719377594655
2600,0.044703452301539374
2700,0.04277661491822926
2800,0.03885854599486358
2900,0.03819579222757521
3000,0.036309686365103996
3100,0.03775447118622629
3200,0.035824415019021866
3300,0.03442394911485432
3400,0.0355034486680129
3500,0.03907049340296926
3600,0.03839265732912127
3700,0.032914429264472064
3800,0.031773640564569605
3900,0.030775233457689677
4000,0.030452668073257003
4100,0.03195827714338627
4200,0.027483761359369297
4300,0.0254930104627954
4400,0.026279666727450822
4500,0.02684611068078326
4600,0.03141766241831873
4700,0.02998316728873407
4800,0.031139450819158077
4900,0.02741082321573095
5000,0.02626394646516312


==> data/key41_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11476283068987124
1000,0.06084134775182362
1500,0.04217655583531679
2000,0.03201570945042183
2500,0.03278084666617153
3000,0.02677327804546358
3500,0.030955148948284574
4000,0.028009162223886955
4500,0.024393420257192853
5000,0.022671556146044495
5500,0.026507313155530152
6000,0.03229175959206257
6500,0.028749708785263447
7000,0.028724218138290368
7500,0.02442718730315085
8000,0.02470538603738564
8500,0.021821752291311537
9000,0.020819236764056986
9500,0.02133884726267467
10000,0.021375305076755655
10500,0.01981574012683486
11000,0.01910327006705882
11500,0.018590864735486504
12000,0.021118897002872804
12500,0.01996560365416845
13000,0.017162096537817504
13500,0.016765410734499806
14000,0.017283583908387034
14500,0.014910639030546407
15000,0.014507126011950455
15500,0.014975787714442928
16000,0.014106308744930638
16500,0.016167847561915912
17000,0.015509644850559692
17500,0.015250293670008666
18000,0.01645671390932471
18500,0.016368844206282623
19000,0.014768864544199184
19500,0.015681227907343505
20000,0.016119018062558003
20500,0.01529015695240763
21000,0.014735667104957743
21500,0.014933102625114478
22000,0.01572286566722172
22500,0.01666359029487696
23000,0.01600023161358214


==> data/key42_cpa_vals.txt <==
key,cpa_value
100,0.29513822099705644
200,0.15755302323916856
300,0.1567689424505555
400,0.14000421895365503
500,0.15641117326643897
600,0.15340166580193942
700,0.11242827188016741
800,0.09948991411655653
900,0.09664956933080987
1000,0.1084992172881221
1100,0.09465396312741461
1200,0.0883776470009493
1300,0.09104452751434138
1400,0.07391721602966606
1500,0.06454352407979137
1600,0.0616023050147017
1700,0.06642865215076237
1800,0.06290803249589037
1900,0.055323283129803794
2000,0.049501784893920056
2100,0.05145611283989166
2200,0.052210744710601324
2300,0.047746762778328865
2400,0.046161943275360336
2500,0.04591272273471684
2600,0.04174979062894449
2700,0.03504420575373913
2800,0.03710083223595411
2900,0.038931908037595206
3000,0.036052915663400936
3100,0.035043664695216775
3200,0.03354867965069972
3300,0.03361646996845472
3400,0.036508455176829754
3500,0.038560951485429686
3600,0.037602164394764
3700,0.03579399474713178
3800,0.03782218378577933
3900,0.03714532679115642
4000,0.03267791021842087
4100,0.03555931327249961
4200,0.038204289923923926
4300,0.03524329164644688
4400,0.03203007696711371
4500,0.033714551835528565
4600,0.03531044370373584
4700,0.03585805212682035
4800,0.032937985112007975
4900,0.03320653434781966
5000,0.03563399072934201


==> data/key42_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11005144038357434
1000,0.1171372817303355
1500,0.10014390072414761
2000,0.08421423779302828
2500,0.06884261349654772
3000,0.05573865821138237
3500,0.05339228361592386
4000,0.048594428153294476
4500,0.050917716365535326
5000,0.04667371775354521
5500,0.03967093251991343
6000,0.0409348940857401
6500,0.04023482459222122
7000,0.038937391464800596
7500,0.03371464280213427
8000,0.034805843971508384
8500,0.035039678102121635
9000,0.02828608411268995
9500,0.028839451955738206
10000,0.026044539997210417
10500,0.025379633248520488
11000,0.025162131797012596
11500,0.023246540996871054
12000,0.02214472444127859
12500,0.0224632579546683
13000,0.02248600071953837
13500,0.021161226195846268
14000,0.020526945256936546
14500,0.01994920755807396
15000,0.020522795467228242
15500,0.019096306276096833
16000,0.018242085754155778
16500,0.01786216776447551
17000,0.01766642997965426
17500,0.01831636861725058
18000,0.019166483204134107
18500,0.017456152366738087
19000,0.01720490973398762
19500,0.01686932395737137
20000,0.019289398074981527
20500,0.01987231930707484
21000,0.020593325695744815
21500,0.020987477453628965
22000,0.018761689417657695
22500,0.018267231520294504
23000,0.018672281005869318


==> data/key43_cpa_vals.txt <==
key,cpa_value
100,0.27784884398917986
200,0.25184374846391655
300,0.13822965977748308
400,0.13006905575678648
500,0.09490682816288488
600,0.10620281099995496
700,0.1055825636439406
800,0.0948501760009022
900,0.08092556226028699
1000,0.07093512015646487
1100,0.061313088995431295
1200,0.05915025914901522
1300,0.05176841629397194
1400,0.06578419644935904
1500,0.07670082999188302
1600,0.07713565386803686
1700,0.07984277213184399
1800,0.07475134421916957
1900,0.07042511808980698
2000,0.06276836443281762
2100,0.052011137042693265
2200,0.05622403309132225
2300,0.054765861330658965
2400,0.050705889093266336
2500,0.04848515938470885
2600,0.04571040532037416
2700,0.04071606962392376
2800,0.03611831301259288
2900,0.037578446764174635
3000,0.03651565245786043
3100,0.03894408716184914
3200,0.03898242661538505
3300,0.034511795573702375
3400,0.034982474690461667
3500,0.032397744436875375
3600,0.03289147567459699
3700,0.03157608691940011
3800,0.03096811702784934
3900,0.03226593940932263
4000,0.03367240971425453
4100,0.028940634139095412
4200,0.02866209494382734
4300,0.0268825870154876
4400,0.02792140911562976
4500,0.02823254805002543
4600,0.02576639863638854
4700,0.025759527480350826
4800,0.026176349937699246
4900,0.026986132811954413
5000,0.03011456959487841


==> data/key43_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07026454802270309
1000,0.07470853936538853
1500,0.07589442177571168
2000,0.06518487933326687
2500,0.05963064975978268
3000,0.04320370503849788
3500,0.043998935773825014
4000,0.041547591659105224
4500,0.03225667350230634
5000,0.028142480642606455
5500,0.031027522836062738
6000,0.02609258023977765
6500,0.028798402370774006
7000,0.025445524052491276
7500,0.023800094538674016
8000,0.020531799268390615
8500,0.02075315580473102
9000,0.019954932933800507
9500,0.022047104817514804
10000,0.022811255044020953
10500,0.018403771524555256
11000,0.017755624365640616
11500,0.01630636537213033
12000,0.01953525851334342
12500,0.020781069475930253
13000,0.022117441740279693
13500,0.023940235406159235
14000,0.02397558464029083
14500,0.021396993385140717
15000,0.02321764700122931
15500,0.022919287485893728
16000,0.020960791007820723
16500,0.020587329145393032
17000,0.01945534348048805
17500,0.018405551058541275
18000,0.01832558852970245
18500,0.016204234146559
19000,0.016143787226727532
19500,0.01677507818047718
20000,0.016340634378358556
20500,0.017661262214480514
21000,0.018072808789621274
21500,0.016958124293313084
22000,0.015968352679522017
22500,0.016227446387967328
23000,0.015011726379764771


==> data/key44_cpa_vals.txt <==
key,cpa_value
100,0.18293115224907064
200,0.1290668857890167
300,0.11514087018204461
400,0.0838744124302323
500,0.08393116439657967
600,0.053719146067263
700,0.07766678096362258
800,0.07172689529612619
900,0.05671169728739944
1000,0.05346118546810141
1100,0.04358532402856884
1200,0.04061343525920985
1300,0.03938453017063424
1400,0.031157201367674487
1500,0.03171256389685593
1600,0.03267757263433118
1700,0.02538133138643918
1800,0.02425238355605082
1900,0.02694061523192584
2000,0.02636919461204127
2100,0.03339542653083853
2200,0.03936606905098283
2300,0.041440052187147754
2400,0.042488524518139975
2500,0.041435585054864596
2600,0.03912338318858981
2700,0.04461979670790376
2800,0.049773516039063964
2900,0.04244599394715644
3000,0.04878580539417024
3100,0.05122160306074136
3200,0.05136573730857175
3300,0.04985075043127553
3400,0.05479436066429397
3500,0.05391488137680953
3600,0.05234268478138938
3700,0.053212014329081944
3800,0.04932001505341064
3900,0.04215252083989594
4000,0.04587388959912183
4100,0.042528375398460355
4200,0.04173201182762898
4300,0.044329806172870606
4400,0.043934024598216895
4500,0.043871083728176455
4600,0.04511909826912735
4700,0.04546443482541009
4800,0.04748531487709409
4900,0.0459053608232159
5000,0.04683784354564903


==> data/key44_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0748844948224179
1000,0.05590926340446586
1500,0.05932455059798293
2000,0.03919870474546648
2500,0.0360323056033308
3000,0.0337569142259115
3500,0.03637012959592216
4000,0.033499089834959105
4500,0.028640874033086353
5000,0.03045067387028652
5500,0.02853918964629395
6000,0.02612409272128926
6500,0.024977314306028044
7000,0.031445514736931225
7500,0.031312514322906305
8000,0.031218992124137545
8500,0.028314260233679195
9000,0.027938183573954486
9500,0.0247372334990236
10000,0.0265006106893944
10500,0.022086575194894584
11000,0.02177415966462606
11500,0.02268032743552206
12000,0.018385405783484132
12500,0.01828929239174579
13000,0.019936352803801693
13500,0.020683901802193132
14000,0.0196904690200426
14500,0.01778361402883916
15000,0.01884058934457091
15500,0.020334508341867303
16000,0.02424701397607124
16500,0.022817347126116355
17000,0.023429464778103645
17500,0.02179519922533311
18000,0.022606704600738648
18500,0.021966193572599487
19000,0.022720626856770346
19500,0.022509807721534308
20000,0.022448074712329045
20500,0.02383212948273562
21000,0.024476289642731318
21500,0.023429986288827954
22000,0.024140572124264917
22500,0.023434662527168196
23000,0.019854548850605787


==> data/key45_cpa_vals.txt <==
key,cpa_value
100,0.2718968930567627
200,0.23753193669745776
300,0.16101950544162433
400,0.11687338058925059
500,0.10679119217146459
600,0.0733932773298105
700,0.04833915280163361
800,0.05404823987260846
900,0.07408892225858169
1000,0.07755309827250215
1100,0.06809363832058721
1200,0.07434528088605158
1300,0.07408003370296108
1400,0.07706168338097952
1500,0.06370511693440256
1600,0.061415753677180676
1700,0.05344551931365511
1800,0.04646357365008696
1900,0.04255065296379045
2000,0.046515419405271076
2100,0.03856702502957697
2200,0.03911389416951184
2300,0.03516522240533964
2400,0.039075511712390425
2500,0.034693489449673674
2600,0.035808713943228446
2700,0.035381389163039914
2800,0.03162436964237774
2900,0.03270902303857741
3000,0.03164320313372986
3100,0.03314164334364087
3200,0.03454890568912252
3300,0.037423987498663755
3400,0.036950691222928
3500,0.03462094778795565
3600,0.033399325806182496
3700,0.03534414142766615
3800,0.03404859532672724
3900,0.034632327096802654
4000,0.03624846448906704
4100,0.03646007816059132
4200,0.03318549023993692
4300,0.029909862214087816
4400,0.03123213280238161
4500,0.02984831633180589
4600,0.026388019187078154
4700,0.02360941660907712
4800,0.02470866900302702
4900,0.022882496775151515
5000,0.022891047208861016


==> data/key45_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0827146383905072
1000,0.11750335627488268
1500,0.08218018423609187
2000,0.048552706969167914
2500,0.04368139670858476
3000,0.034992470024505944
3500,0.029995770777103335
4000,0.02678512820277191
4500,0.028323345644507142
5000,0.0249590932821122
5500,0.021586774041181433
6000,0.020011145336430416
6500,0.01787616699654107
7000,0.017204489957595114
7500,0.014782593358308678
8000,0.015719075283608868
8500,0.014401073536857973
9000,0.013917008097513334
9500,0.016201533846111837
10000,0.015258914952657509
10500,0.01551368191026226
11000,0.015458893072961184
11500,0.012652937187584432
12000,0.012808601159272624
12500,0.01463761356282973
13000,0.01304726819945118
13500,0.013787015747617296
14000,0.01510381918062759
14500,0.014921234869133729
15000,0.013880563715833537
15500,0.014042464889517544
16000,0.016322541510646237
16500,0.015157509756224158
17000,0.014579295192422967
17500,0.014233703762305153
18000,0.01375861461114613
18500,0.014446623644435377
19000,0.015449175459173512
19500,0.015284197816069697
20000,0.014476889785726595
20500,0.015257581372226244
21000,0.014830798382292289
21500,0.012569646408128606
22000,0.011989051427783165
22500,0.013750702355925128
23000,0.013946174004875305


==> data/key46_cpa_vals.txt <==
key,cpa_value
100,0.16543804329453346
200,0.17441623752478486
300,0.09556324123056374
400,0.07689611661219475
500,0.08515909769129662
600,0.07619042693157498
700,0.05669757343583199
800,0.060190864841300415
900,0.06312833040663017
1000,0.05798742915043865
1100,0.06616775707679526
1200,0.061170777367666594
1300,0.05252200986794883
1400,0.056042470361739025
1500,0.0514170694689754
1600,0.0526973912305355
1700,0.0438125736346459
1800,0.040071906056968365
1900,0.03120575386171869
2000,0.03594746352908503
2100,0.03824579660217148
2200,0.03909648648541165
2300,0.02820417023590639
2400,0.028686859093409522
2500,0.02858511840584502
2600,0.03214658324438823
2700,0.029290163611306045
2800,0.026533294232626934
2900,0.03257910890430343
3000,0.030075489576960983
3100,0.03038750224128768
3200,0.029791626567020894
3300,0.029062378348039458
3400,0.026256340341394426
3500,0.027860409012514197
3600,0.02895329378776235
3700,0.02979518280304696
3800,0.0334770716376452
3900,0.029767318264430083
4000,0.028270684885536974
4100,0.027180267563153712
4200,0.027062621589589834
4300,0.02403582573128975
4400,0.025723678932058836
4500,0.024107545411316888
4600,0.02329999939089764
4700,0.02569860689141026
4800,0.021764642208518606
4900,0.022180067178980755
5000,0.021411374576442127


==> data/key46_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0848549787770923
1000,0.04911874045022343
1500,0.05228322690031245
2000,0.04932324617291588
2500,0.032380079292872344
3000,0.04158082638035528
3500,0.034607472573992014
4000,0.0242047570069124
4500,0.030608436501378324
5000,0.028595415380368694
5500,0.027512025402423614
6000,0.030261597080081686
6500,0.028113228618963627
7000,0.026574642583445742
7500,0.024499426371943238
8000,0.02243906102822045
8500,0.026060472874961584
9000,0.02417292392853139
9500,0.025996167127752292
10000,0.02001094829707549
10500,0.01826085393849447
11000,0.018720056508595893
11500,0.019768917047841613
12000,0.01844445864884892
12500,0.018755017805847523
13000,0.018100176581063183
13500,0.018761504001510453
14000,0.017739801070992156
14500,0.017303765280180326
15000,0.016038551141864775
15500,0.015743207569731254
16000,0.013347637280448183
16500,0.013521011070972639
17000,0.013475582032957725
17500,0.013164293437130156
18000,0.012428516292874782
18500,0.013792059391732687
19000,0.012538627627840308
19500,0.013205631716598101
20000,0.01407135159340865
20500,0.012877775285638823
21000,0.014746747221041228
21500,0.015413515049115452
22000,0.01488545827632247
22500,0.014411735444209157
23000,0.013615110776337726


==> data/key47_cpa_vals.txt <==
key,cpa_value
100,0.22631032003126106
200,0.09090707298751265
300,0.11224506247584094
400,0.09192311450307346
500,0.10159663045516705
600,0.10859020909290236
700,0.09915539532530984
800,0.09331443197423497
900,0.07687969307440969
1000,0.07108232539566194
1100,0.05201511036570292
1200,0.05950359348784971
1300,0.04403076994116143
1400,0.03856190919660444
1500,0.024738163091838048
1600,0.031802752080485046
1700,0.03268093432913667
1800,0.03824055560763867
1900,0.03106447988889919
2000,0.03423315206348431
2100,0.039159947180444535
2200,0.03175916117658461
2300,0.0334987959261077
2400,0.03846244459171927
2500,0.04151115787556838
2600,0.045788059992083116
2700,0.042325764170694134
2800,0.03921280540310661
2900,0.03787690237260295
3000,0.04109337389968962
3100,0.03632490899452611
3200,0.035371181411654726
3300,0.031588092444116686
3400,0.035528176777933324
3500,0.03381772388851813
3600,0.03435277400926166
3700,0.038021551169149806
3800,0.03853743801142054
3900,0.040548920463055645
4000,0.04620177804356207
4100,0.04445285655387481
4200,0.04445690669696156
4300,0.04441324788676729
4400,0.04299864820678844
4500,0.04127749289790008
4600,0.03460120315423676
4700,0.03404164257402416
4800,0.036849793152517886
4900,0.03780259036165345
5000,0.03765578330961474


==> data/key47_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08463505230424713
1000,0.07792734595587744
1500,0.04250206811335255
2000,0.04237095173514694
2500,0.036945481018867576
3000,0.04897946093304065
3500,0.04349379828186763
4000,0.0385870928199388
4500,0.030847140239428826
5000,0.03312416342025921
5500,0.023208675681622454
6000,0.02608155775878691
6500,0.020833602916426806
7000,0.023310430261685867
7500,0.02213625472432092
8000,0.024117961427451342
8500,0.025141362532820566
9000,0.022259792801709023
9500,0.02040339988219327
10000,0.02032905330740018
10500,0.01966119253458571
11000,0.017625074568119705
11500,0.020965793665141116
12000,0.022758441467694707
12500,0.022877563099284712
13000,0.02057596782523666
13500,0.02059418116005632
14000,0.019804068924824572
14500,0.0221513867331181
15000,0.02482564744432666
15500,0.02218589119185876
16000,0.020636723123144594
16500,0.01983941260026213
17000,0.018171769223208234
17500,0.01823199127367897
18000,0.017743719743718377
18500,0.015945341638208484
19000,0.015066517574658512
19500,0.016560710777108682
20000,0.014915976622422191
20500,0.013774618007363062
21000,0.01409670348072812
21500,0.01534627646473793
22000,0.01458387835204842
22500,0.015050180641279352
23000,0.015045187730785123


==> data/key48_cpa_vals.txt <==
key,cpa_value
100,0.12341373208361492
200,0.13764078720285403
300,0.1496552943988936
400,0.11297443858985347
500,0.10798131737095806
600,0.0766724344712473
700,0.08771359736605179
800,0.06849864718003817
900,0.06432501408827394
1000,0.05312088098846022
1100,0.05339476557137995
1200,0.05628390468816195
1300,0.06420910097328386
1400,0.04977624512453176
1500,0.042087583565581475
1600,0.044437966772791826
1700,0.03897207907766187
1800,0.03888069543996483
1900,0.040042437382383764
2000,0.04626428645114569
2100,0.04645223921433483
2200,0.04440775603547649
2300,0.04553142277099734
2400,0.045061379686475576
2500,0.03808452110505953
2600,0.03353413420505824
2700,0.03392168695915232
2800,0.03515379190184302
2900,0.04212404212232961
3000,0.041816273399349485
3100,0.04154252596761091
3200,0.03657547168131758
3300,0.032242551884838905
3400,0.03468476579930677
3500,0.031677285477605
3600,0.031893525660891875
3700,0.032802721875029035
3800,0.03372237605214086
3900,0.03491300897210246
4000,0.03651241392523401
4100,0.03561226276480076
4200,0.035095350411433184
4300,0.03199030589834598
4400,0.030821467982631412
4500,0.03041714848682676
4600,0.0327237451721252
4700,0.03315873078949339
4800,0.0311030429602416
4900,0.029992742419689657
5000,0.02837609525704628


==> data/key48_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10145678266175574
1000,0.06100135952036802
1500,0.04889631738392878
2000,0.04502798847315757
2500,0.04076060255579607
3000,0.04582791028316611
3500,0.03535197070470778
4000,0.03181328591382531
4500,0.033245726437867044
5000,0.02803336210109924
5500,0.025233225975919503
6000,0.02902850625681333
6500,0.02424189541948798
7000,0.022357602352239523
7500,0.024140169734401397
8000,0.023414345718506573
8500,0.02711598279058315
9000,0.02674812855916395
9500,0.02684441120731447
10000,0.02695092746717235
10500,0.025349069458173584
11000,0.02378855533023292
11500,0.020491404845117335
12000,0.02325281133324147
12500,0.02309059806965168
13000,0.02405949140578247
13500,0.02576299073277648
14000,0.02729362734259944
14500,0.02922705042282789
15000,0.027716512819687372
15500,0.025938882962080485
16000,0.025275132484006545
16500,0.02656266761682999
17000,0.028314209099801473
17500,0.02793663812361407
18000,0.028818467132805975
18500,0.030919742541085305
19000,0.030228228445081818
19500,0.029894342977985773
20000,0.02981134512882767
20500,0.02834769989000494
21000,0.02856993586523285
21500,0.027135264821920652
22000,0.026658569851765967
22500,0.028166551176935596
23000,0.029537561478464498


==> data/key49_cpa_vals.txt <==
key,cpa_value
100,0.3349092875737682
200,0.20610875367658638
300,0.10170756580478266
400,0.06741251880218087
500,0.07022479643623093
600,0.06981784354121012
700,0.06633629934929205
800,0.06079797893603219
900,0.07651262887162188
1000,0.05968784484834985
1100,0.06607643979993122
1200,0.0644408004262889
1300,0.057917082276929044
1400,0.06706948393830418
1500,0.06299371743987335
1600,0.05297880702608171
1700,0.05173062230417681
1800,0.046416013265966546
1900,0.05506295111543021
2000,0.04407931557631761
2100,0.04231555523623941
2200,0.035406506486152796
2300,0.03567477378982525
2400,0.04229389849954058
2500,0.03833917249090556
2600,0.03906580957421069
2700,0.043806145194298846
2800,0.04058219416841562
2900,0.045317938794329035
3000,0.047118187831178736
3100,0.042204847067011345
3200,0.04396018410535204
3300,0.04107207256055003
3400,0.04212045170843431
3500,0.04189984740830625
3600,0.04168955408143587
3700,0.04153848651849927
3800,0.041214016867067965
3900,0.03841737415391867
4000,0.04114385085666083
4100,0.040699876620653344
4200,0.03555332158254397
4300,0.03394508207720672
4400,0.03348179334304944
4500,0.03340377743506707
4600,0.03612017545086462
4700,0.033193450376759345
4800,0.033854906804906375
4900,0.030641387056779677
5000,0.03408553936520415


==> data/key49_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08245188194861437
1000,0.07158400622828524
1500,0.0440386337085135
2000,0.047147665501022985
2500,0.045383002947404605
3000,0.038123320363763376
3500,0.03918892235966653
4000,0.03468516268027616
4500,0.031178668709154894
5000,0.02443604164729842
5500,0.022147617878956357
6000,0.020732136194014532
6500,0.01735374417568711
7000,0.016426478164823552
7500,0.01557260330830998
8000,0.017225299130706345
8500,0.01953687718126274
9000,0.0220812639129514
9500,0.02075232510436551
10000,0.020472298209580214
10500,0.02141140068315559
11000,0.021397041379374992
11500,0.02135744603013395
12000,0.01950448597188213
12500,0.017886933777876937
13000,0.017087798450854425
13500,0.015785114753937884
14000,0.014483097560783961
14500,0.014093153674739262
15000,0.012157654060589272
15500,0.013079376611147182
16000,0.01204045447468684
16500,0.011866332304857515
17000,0.013165902539219586
17500,0.013088240612458056
18000,0.012036419671334567
18500,0.01227671356025323
19000,0.009949774592969338
19500,0.010446107468455857
20000,0.010575899992347707
20500,0.012067151312202448
21000,0.011523866369158546
21500,0.010776746292733452
22000,0.009629742289834377
22500,0.008254294292518002
23000,0.00838160102267878


==> data/key4_cpa_vals.txt <==
key,cpa_value
100,0.2734348895281771
200,0.14089316186308443
300,0.1542079316394466
400,0.10933157889075222
500,0.0944737673126555
600,0.09156149163706437
700,0.10284447356077342
800,0.08430214221592598
900,0.07807597363197914
1000,0.07449693916343181
1100,0.06231630210677632
1200,0.05618605155006521
1300,0.055124039825505594
1400,0.053761615487950165
1500,0.048790154561191845
1600,0.04789571421455236
1700,0.05148656358556349
1800,0.05718324216761034
1900,0.04997962113410051
2000,0.049436421671754806
2100,0.048508143049987455
2200,0.04741360210392824
2300,0.04390320348227482
2400,0.04344954650862387
2500,0.042413294205196315
2600,0.04741811853629675
2700,0.04952623772475544
2800,0.05322596820646769
2900,0.04981626434874899
3000,0.05023979093541885
3100,0.0467832425957107
3200,0.0446981547400975
3300,0.04543465697347172
3400,0.0424026914499844
3500,0.04318443227491175
3600,0.04444522530688515
3700,0.04380500269432324
3800,0.0443294269094536
3900,0.039953593202238624
4000,0.04257742569750112
4100,0.043745335395203526
4200,0.043726041148953045
4300,0.03839364026520136
4400,0.035584198825702795
4500,0.03585430907213079
4600,0.03166291964866049
4700,0.03203048558812984
4800,0.03129928942983809
4900,0.032433651403464624
5000,0.03298405641182402


==> data/key4_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08613462226009232
1000,0.07458339474628732
1500,0.08244927571452325
2000,0.06288129484555946
2500,0.051948209486418144
3000,0.05749848811305935
3500,0.05897606043260243
4000,0.05277247927640337
4500,0.04332661303310677
5000,0.042760811021098834
5500,0.04822795229486344
6000,0.04506894006595096
6500,0.045516090134334726
7000,0.03991345265891968
7500,0.03564151434320584
8000,0.03560869181497869
8500,0.03809859416627698
9000,0.03434088021604803
9500,0.03500600572719011
10000,0.03298841440703806
10500,0.030414851035917623
11000,0.028014390194921843
11500,0.026100965116133096
12000,0.024101682256824165
12500,0.025536549558019133
13000,0.024284818340168088
13500,0.02433808657305642
14000,0.02447094971734232
14500,0.02273477611317278
15000,0.02123438091231619
15500,0.021724221936569223
16000,0.02097182290290399
16500,0.02227943268370505
17000,0.0220458745583314
17500,0.02066009630364158
18000,0.02154404151458853
18500,0.022782736337669668
19000,0.021634541188883263
19500,0.020955705853513595
20000,0.020232787355015453
20500,0.01658495378009919
21000,0.014392879507381894
21500,0.013681773649303255
22000,0.014558766346570615
22500,0.013817144638370355
23000,0.013997656290541576


==> data/key50_cpa_vals.txt <==
key,cpa_value
100,0.15085488965580682
200,0.15750229559005777
300,0.16341438050752113
400,0.12735859716233006
500,0.12230136130935197
600,0.10933054394009999
700,0.07961440025786823
800,0.08187050482117339
900,0.08456408373291692
1000,0.0842611035306968
1100,0.07489059595865438
1200,0.07885575863532449
1300,0.07533831507813031
1400,0.07513754698292698
1500,0.07170779098625996
1600,0.08246910862225834
1700,0.07690545533399826
1800,0.061067686158326376
1900,0.0546491696780843
2000,0.04917488881307707
2100,0.0458596396655257
2200,0.046096557927804906
2300,0.04121984032011827
2400,0.042031136388180394
2500,0.038724797411881624
2600,0.04493196170399885
2700,0.041918091703709304
2800,0.040624447132060953
2900,0.03900855087629571
3000,0.03361863911282027
3100,0.03783248245834343
3200,0.03495246020402522
3300,0.033264623025750145
3400,0.032692645875888986
3500,0.031249271188753997
3600,0.02724247597365797
3700,0.027431212630668195
3800,0.027810099418699115
3900,0.026692311527797333
4000,0.028248470834021967
4100,0.027551239180661217
4200,0.029973571173961697
4300,0.031752646346425294
4400,0.026068337621197656
4500,0.0271746588764177
4600,0.027752831330443747
4700,0.0301605167053488
4800,0.0276085795348961
4900,0.026292905397089894
5000,0.026266513207528926


==> data/key50_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08334544990340917
1000,0.08964920876180589
1500,0.07862143244555862
2000,0.05953215386633332
2500,0.05124906623639183
3000,0.031057555198548213
3500,0.029742744630810374
4000,0.02261495787355292
4500,0.027282746741973472
5000,0.027899707900632197
5500,0.022093310840183684
6000,0.02157890062627197
6500,0.02326634266963138
7000,0.020434284979861495
7500,0.017329424712984428
8000,0.019038653308215574
8500,0.020540166945666342
9000,0.018830763951683916
9500,0.020499729994340715
10000,0.022649351222943818
10500,0.020666675100908045
11000,0.02151172760155804
11500,0.018892783034563043
12000,0.019103548678026997
12500,0.020848369054191202
13000,0.02059851362960719
13500,0.02012216514016153
14000,0.018767367013083448
14500,0.020082750865421543
15000,0.01937663369870713
15500,0.018708315854520426
16000,0.01759007549591024
16500,0.01838423210593965
17000,0.018366158382374036
17500,0.02054874239017659
18000,0.02267603801128401
18500,0.024986733508214162
19000,0.025041064425644556
19500,0.026957399316187774
20000,0.026242291678674864
20500,0.025321758995997756
21000,0.026604989709097825
21500,0.026458947020508876
22000,0.029004268675462293
22500,0.02726471141560186
23000,0.027340256638695073


==> data/key51_cpa_vals.txt <==
key,cpa_value
100,0.2858407585406715
200,0.15610030797580782
300,0.15097013461398415
400,0.16412330853177873
500,0.1327325487570993
600,0.10382125889509498
700,0.09928334541263698
800,0.0998362347070545
900,0.08950540130922566
1000,0.07620561684547132
1100,0.0752069684994002
1200,0.07423066437677187
1300,0.07129090028116598
1400,0.07252878591963564
1500,0.07207700674063441
1600,0.06243955174036226
1700,0.06142907800622472
1800,0.06051843447016489
1900,0.06305674190106912
2000,0.06245493105871976
2100,0.0603122804847577
2200,0.05796795952818449
2300,0.06111528722126914
2400,0.055417596696262374
2500,0.05808647623690962
2600,0.05193452287388543
2700,0.05563402475005242
2800,0.05013556260576306
2900,0.05100526585514985
3000,0.051167487537180215
3100,0.04939082892079406
3200,0.048060971656329846
3300,0.05083444420479242
3400,0.05117103570700211
3500,0.04600416277851956
3600,0.0461863517117321
3700,0.042156308149353706
3800,0.04105685063188404
3900,0.04122543720858217
4000,0.04320292341396441
4100,0.03589984080596346
4200,0.03574395869745992
4300,0.03559492390241576
4400,0.0341111934283858
4500,0.03326198756189716
4600,0.029801133171903017
4700,0.030061528747331086
4800,0.029887726881064548
4900,0.027565385408380615
5000,0.02801239077222974


==> data/key51_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14877941557299462
1000,0.09618442260150746
1500,0.05263443938425466
2000,0.04615611550979331
2500,0.05458386030547937
3000,0.05437487369932706
3500,0.04501495385188279
4000,0.04457756821115439
4500,0.041198696444958896
5000,0.03258032260837914
5500,0.03026973723525893
6000,0.033306251592730034
6500,0.031206227407726383
7000,0.031197861597759273
7500,0.033893723954964615
8000,0.03471182634629722
8500,0.033416777002906364
9000,0.03146552952020804
9500,0.02744126145544247
10000,0.028414391569805374
10500,0.02710555913407763
11000,0.025725593882022505
11500,0.023900832732254806
12000,0.023312346132259736
12500,0.022003894375442708
13000,0.022486850425358567
13500,0.024969600409957764
14000,0.023331141426430665
14500,0.022914688409114554
15000,0.021413899258910313
15500,0.019794357521219903
16000,0.01950325180119274
16500,0.019741344171161055
17000,0.021287098358737908
17500,0.019583413851746705
18000,0.018998030783850456
18500,0.01723579331455865
19000,0.01779972021909327
19500,0.018053711859585663
20000,0.017655608411672272
20500,0.017824142587542433
21000,0.01836551655279078
21500,0.01939954039386586
22000,0.019517499397665585
22500,0.02041986097771355
23000,0.019316983933915125


==> data/key52_cpa_vals.txt <==
key,cpa_value
100,0.16741373082936747
200,0.12483739258532417
300,0.13044876142322803
400,0.11172389195703077
500,0.1126218185035994
600,0.06364053779828653
700,0.06685868889953242
800,0.07235209677201596
900,0.08088250795435119
1000,0.061782125660524594
1100,0.0590054673413527
1200,0.046078467073231884
1300,0.04361741261505767
1400,0.044216429301089384
1500,0.04288569271941624
1600,0.04015586216972674
1700,0.041149911855896296
1800,0.037872875792595406
1900,0.03727299561463587
2000,0.03416120180562811
2100,0.03745620903255523
2200,0.03290983109266088
2300,0.03154575417501704
2400,0.03290017699461673
2500,0.035425290115430594
2600,0.035600983402524655
2700,0.03454277397902511
2800,0.02887439136585824
2900,0.03214021330466045
3000,0.03220273822789685
3100,0.032398725858884925
3200,0.031112442294624197
3300,0.02940324318273803
3400,0.029908849937101828
3500,0.03211042253279246
3600,0.0371451479015547
3700,0.034392216303419675
3800,0.03530813550947796
3900,0.032540686304101694
4000,0.029448101915999947
4100,0.029833069819586028
4200,0.026267897381566364
4300,0.024212455539207384
4400,0.025839756312924785
4500,0.025727001285326966
4600,0.025124682861948678
4700,0.02727423341160887
4800,0.023451793023162807
4900,0.02186204465915655
5000,0.022657320686330206


==> data/key52_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06805683950073721
1000,0.09159991716253275
1500,0.07439556384725543
2000,0.04331529871139872
2500,0.03576174549017283
3000,0.024857728581377917
3500,0.025128687548695922
4000,0.029621056614414724
4500,0.02548302683880751
5000,0.024294395747899544
5500,0.023918073099402068
6000,0.025359325076451025
6500,0.023963467823689327
7000,0.022004824164381324
7500,0.022383279040684104
8000,0.026368249832384186
8500,0.021714278065422185
9000,0.020493705533146653
9500,0.018880826027276063
10000,0.01974746785741563
10500,0.019848255382383027
11000,0.016841566866995936
11500,0.018617497588268157
12000,0.021076257242530358
12500,0.024858944674231914
13000,0.027080291230546824
13500,0.023184618197848117
14000,0.0230615730544409
14500,0.021885181593030847
15000,0.01995066004701747
15500,0.017442144799935208
16000,0.01656323451070998
16500,0.016182282718246777
17000,0.014252590168387355
17500,0.015490313293645934
18000,0.017534776820911577
18500,0.016445959194604384
19000,0.016224913877116894
19500,0.014820725143909329
20000,0.015980811181034407
20500,0.016866755277904585
21000,0.016144430624905365
21500,0.01565400371308724
22000,0.013844189286561457
22500,0.015175989447530933
23000,0.01550642111882673


==> data/key53_cpa_vals.txt <==
key,cpa_value
100,0.18860950539229177
200,0.09930697095842164
300,0.1307334978236937
400,0.11421811025548792
500,0.0964902383722361
600,0.10174877775147981
700,0.07687983620085445
800,0.06909473260352553
900,0.07751910319007664
1000,0.0623518777034949
1100,0.05301951499813942
1200,0.057352561398558384
1300,0.039222399780581514
1400,0.0451188912289162
1500,0.04084645999067473
1600,0.04139759741189152
1700,0.04180802219061998
1800,0.03486769153164987
1900,0.03895592571235836
2000,0.030015860857963723
2100,0.028730831154843563
2200,0.030297430943877032
2300,0.03453969312098657
2400,0.03803058860297083
2500,0.035514789659785245
2600,0.04021956143487938
2700,0.05073305821084605
2800,0.052035886638182795
2900,0.0476092341742205
3000,0.04762832746118572
3100,0.043655960403361775
3200,0.04343149748903243
3300,0.03888268431020185
3400,0.042565473695619166
3500,0.03794811861312305
3600,0.03557428998840355
3700,0.03395788563050503
3800,0.029085984675089258
3900,0.02977091736629753
4000,0.028467846712871822
4100,0.024270202984854262
4200,0.02296483533523099
4300,0.022827446131442896
4400,0.023134511652312603
4500,0.019890008041115487
4600,0.02241174710615193
4700,0.02242161109130476
4800,0.02367204402131292
4900,0.02151695298471318
5000,0.023277625597180295


==> data/key53_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10144404167779023
1000,0.05098494893605475
1500,0.045248270619979956
2000,0.03477438847091905
2500,0.036339397419492755
3000,0.03772093270265913
3500,0.030870076933968753
4000,0.03030073849092331
4500,0.02779046016511102
5000,0.028790148053600785
5500,0.026320951533016685
6000,0.029113780845184557
6500,0.027742823076487646
7000,0.023223790783978224
7500,0.021854159030571495
8000,0.022926892240181844
8500,0.022893005713379537
9000,0.019144908511010934
9500,0.01860985950939913
10000,0.02128151991908119
10500,0.018921420595698266
11000,0.01728340588469052
11500,0.02036728898548765
12000,0.020100242633299986
12500,0.022094204953411082
13000,0.021518484840608726
13500,0.02056030309893595
14000,0.02222027406256199
14500,0.02284344804595591
15000,0.022021358263728197
15500,0.02155023129109182
16000,0.0217959027699291
16500,0.020990354135983037
17000,0.023499247437139152
17500,0.025115909353990756
18000,0.024511703682660327
18500,0.024567388249156538
19000,0.024639504374434372
19500,0.02254698849615764
20000,0.022507492098250887
20500,0.02207897197474136
21000,0.02149187469403147
21500,0.02066108241861417
22000,0.019338638347442566
22500,0.020392771942723834
23000,0.022892142315293008


==> data/key54_cpa_vals.txt <==
key,cpa_value
100,0.18910173165062996
200,0.12135729726745005
300,0.13819795741390695
400,0.11419681374310116
500,0.09621255250809267
600,0.08683061699731638
700,0.08513561778472672
800,0.061088159603791645
900,0.07275345379011716
1000,0.06622971081271241
1100,0.07837319077132353
1200,0.07699051940882776
1300,0.06441078741472586
1400,0.0686847042504604
1500,0.058925730124912465
1600,0.0615928317259763
1700,0.06139245963175958
1800,0.05955644090162079
1900,0.05610253327484345
2000,0.04609241380971593
2100,0.0379755070264971
2200,0.03853488495998259
2300,0.04198050512801724
2400,0.04035527879432999
2500,0.04060804456135505
2600,0.04512225912954756
2700,0.04327957053543174
2800,0.04120176000780679
2900,0.04472205937311545
3000,0.04728246566196989
3100,0.0486326848474779
3200,0.04740278488796036
3300,0.04613774853950667
3400,0.04290965533128983
3500,0.039288806084128575
3600,0.03871817064312009
3700,0.03698181854998781
3800,0.032359395836291556
3900,0.030995574930032584
4000,0.03080126780451838
4100,0.03163214473664263
4200,0.028449106764790833
4300,0.033556454958994536
4400,0.03163677818535704
4500,0.032251874350466773
4600,0.030537674098155956
4700,0.03039343053970814
4800,0.03116375346093689
4900,0.029580665430385126
5000,0.030028718849101906


==> data/key54_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1614202636750801
1000,0.07478035604387757
1500,0.04556708757542774
2000,0.03777833884315729
2500,0.036642277680075074
3000,0.041131296655718616
3500,0.04713704551782061
4000,0.04151030447719164
4500,0.03952589714942135
5000,0.03499481297557024
5500,0.035948619712535886
6000,0.04058433083705216
6500,0.035435771648035484
7000,0.035346582062678725
7500,0.03503786260370145
8000,0.035616922080900594
8500,0.03682686077051542
9000,0.035194623345306306
9500,0.030862841807123224
10000,0.029062739408176656
10500,0.029930147891290358
11000,0.0314758099388222
11500,0.03226749174943202
12000,0.03098038846194248
12500,0.03304938415432502
13000,0.031986068671655266
13500,0.030464351116490887
14000,0.031197671706478067
14500,0.03472761422322924
15000,0.03333328191364675
15500,0.03187244253188937
16000,0.03242418098025871
16500,0.03440752081092612
17000,0.034848860181781016
17500,0.03552418039571014
18000,0.034237689515099035
18500,0.03369861847227514
19000,0.03341311519312632
19500,0.03161702751794815
20000,0.030092392685883405
20500,0.03067667655086173
21000,0.03263228114773668
21500,0.03390013314409952
22000,0.03412246548951598
22500,0.03452056413243642
23000,0.034308032144089236


==> data/key55_cpa_vals.txt <==
key,cpa_value
100,0.2366375723747803
200,0.11327000913946918
300,0.12724569283226456
400,0.08914395739726777
500,0.09485905864344621
600,0.08757558226004092
700,0.08386009332167761
800,0.06863241004675609
900,0.07783309115930538
1000,0.09123557922879096
1100,0.06861651104081584
1200,0.06249061220788529
1300,0.05652382521279987
1400,0.056836679004257526
1500,0.05510726782369211
1600,0.057071655961921465
1700,0.05472517264689523
1800,0.050465253926651604
1900,0.05555246972323975
2000,0.049177731848987716
2100,0.04257016699723895
2200,0.03797956062914111
2300,0.03655956892944486
2400,0.033690798015991334
2500,0.030639083362832692
2600,0.03225952291098016
2700,0.03301270050470067
2800,0.03231232377163613
2900,0.0337484274956122
3000,0.03265810420524272
3100,0.028955190374130142
3200,0.03221590114385606
3300,0.030355796361357587
3400,0.030781289475655973
3500,0.03321669185235171
3600,0.03646829306603124
3700,0.0390791697248379
3800,0.04019638179412755
3900,0.03929163557510791
4000,0.035209663818826335
4100,0.03457683985182229
4200,0.031069320061283618
4300,0.02658251486808591
4400,0.02759098245717366
4500,0.027085987098679536
4600,0.028962449680371257
4700,0.026002982754198337
4800,0.0261000811818932
4900,0.02731516396632063
5000,0.028956805758630865


==> data/key55_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.15813370308103322
1000,0.07678865769267043
1500,0.05105153347851085
2000,0.041544311369244524
2500,0.04538633856677143
3000,0.05020743399243909
3500,0.04788357827044064
4000,0.045433066962487625
4500,0.03952960148414579
5000,0.02927669142334035
5500,0.030271556306027333
6000,0.028226461709400207
6500,0.022844117785933253
7000,0.025211514648438307
7500,0.0200286510117689
8000,0.019601763801118097
8500,0.019589508248369383
9000,0.01857887310519581
9500,0.020007367826008593
10000,0.01909434249101035
10500,0.017925934844929277
11000,0.01725700162980983
11500,0.019073270196846504
12000,0.0171168373124091
12500,0.016665628929532137
13000,0.016013760455290498
13500,0.015565964816534718
14000,0.0184418536837443
14500,0.014999334705538915
15000,0.013533502926516082
15500,0.015459816874332647
16000,0.01458643417146422
16500,0.015219361348284308
17000,0.015543827741315217
17500,0.015068361065370614
18000,0.014581153576786387
18500,0.015391716651559159
19000,0.014846244941687608
19500,0.015461002052540746
20000,0.014913181006456002
20500,0.015025194273379646
21000,0.0181224706889617
21500,0.01879361083870663
22000,0.01963931027863187
22500,0.02008739284689892
23000,0.020975494275851818


==> data/key56_cpa_vals.txt <==
key,cpa_value
100,0.18355665470664617
200,0.10782192510557369
300,0.110287101761565
400,0.07949066023973683
500,0.08745032963846985
600,0.08493033551838697
700,0.09453961434082819
800,0.08159092384046339
900,0.0815897474042609
1000,0.07022390458239394
1100,0.04557229638959117
1200,0.03631489782297062
1300,0.03866907769214362
1400,0.040147320521293176
1500,0.03687417082243447
1600,0.04736646259463111
1700,0.045356690435557005
1800,0.045677445928144655
1900,0.03736542050797913
2000,0.04153115707723845
2100,0.035006402213752404
2200,0.03397372670706313
2300,0.03637027738004665
2400,0.03763068177731854
2500,0.04182286740222793
2600,0.03957915275313837
2700,0.041025966175080045
2800,0.03217986772145861
2900,0.03518602844527114
3000,0.031211465797670146
3100,0.02895969674363879
3200,0.028146078127375997
3300,0.02896314645490957
3400,0.027441090150430374
3500,0.026706183099397738
3600,0.026526689629476977
3700,0.029233786171691614
3800,0.03072274737776851
3900,0.02934206436823812
4000,0.0316963528372799
4100,0.030853375091974212
4200,0.033816875056956276
4300,0.03264373654352392
4400,0.030360768414530562
4500,0.027973440307455192
4600,0.028097438363093374
4700,0.0283090224089105
4800,0.026980218007232673
4900,0.028866315952768364
5000,0.02997436182585479


==> data/key56_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09250027444622273
1000,0.06309019681770414
1500,0.05281123378285855
2000,0.06564590493870366
2500,0.05988887134371382
3000,0.037086571875343775
3500,0.037130701303933186
4000,0.03128673234614858
4500,0.028634226527813954
5000,0.03065792625723608
5500,0.03052962857870225
6000,0.027992873142117545
6500,0.03068446940293835
7000,0.03056521600609869
7500,0.028613554976464332
8000,0.02548597308941081
8500,0.026546957546880152
9000,0.023218200650323206
9500,0.02484838133223065
10000,0.022987053954412997
10500,0.023121510505320027
11000,0.02187331429093877
11500,0.01819871143741905
12000,0.020340135114054154
12500,0.019127607659085295
13000,0.01753677689078204
13500,0.017764671351521245
14000,0.019032491443425184
14500,0.020192351766278736
15000,0.021281895839571106
15500,0.021388870153992105
16000,0.018150427792057926
16500,0.018184786711558897
17000,0.018454238074549476
17500,0.018625759128307096
18000,0.018746548767782256
18500,0.01922440889967294
19000,0.020425378007353185
19500,0.020118207355029626
20000,0.019224161747763535
20500,0.019870524653306982
21000,0.020989929150938832
21500,0.02137421219626623
22000,0.022589221850179832
22500,0.021970581962334045
23000,0.021938228396692416


==> data/key57_cpa_vals.txt <==
key,cpa_value
100,0.19125280715678689
200,0.12969491343289782
300,0.12258450363338612
400,0.11189555637094081
500,0.09126725567075704
600,0.09930189858591461
700,0.09720649740731496
800,0.08569285508668482
900,0.09048282784576374
1000,0.08548579532620375
1100,0.07621233230683043
1200,0.07418105589114067
1300,0.05620275437835886
1400,0.05882105177775446
1500,0.05548168713504771
1600,0.060679579079008956
1700,0.0635436472452092
1800,0.06856768272626446
1900,0.06284251789408782
2000,0.05145717224390442
2100,0.05303472232661845
2200,0.04550189624176353
2300,0.04872813841672106
2400,0.04754370222198581
2500,0.05096759159346157
2600,0.05173681548566019
2700,0.04514273979646622
2800,0.049780793541361015
2900,0.049911329235326686
3000,0.049810107388814376
3100,0.04497084136999758
3200,0.03838457221391479
3300,0.040351901621984355
3400,0.04408742136729569
3500,0.0378064386443527
3600,0.03897525897038924
3700,0.03716655591593756
3800,0.04044048747600621
3900,0.04145104472436124
4000,0.039902125818439535
4100,0.03786235630938126
4200,0.036364429145375694
4300,0.03254374353294909
4400,0.03187475114780403
4500,0.03266523687498398
4600,0.03118802023818622
4700,0.03170510621480735
4800,0.030846934002819633
4900,0.029403274843706747
5000,0.02908700464888232


==> data/key57_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12902980651812046
1000,0.10465517937814542
1500,0.09069216529205683
2000,0.08036493116020463
2500,0.06701370259272914
3000,0.05930196634650484
3500,0.04580226497807944
4000,0.04103500708312304
4500,0.045410059468165016
5000,0.04537670180641679
5500,0.0441017877275909
6000,0.038009003591017866
6500,0.03656613106960215
7000,0.035016688325319345
7500,0.02850226118759918
8000,0.028464008398417923
8500,0.023991288093930915
9000,0.024589371820279506
9500,0.02417657100124015
10000,0.02026249011701578
10500,0.020247156431833887
11000,0.01912860490117469
11500,0.01649624926575722
12000,0.017158135795301385
12500,0.01725064774679606
13000,0.016396362239121727
13500,0.014289185421232493
14000,0.014557522276572516
14500,0.013413453187516486
15000,0.013759958299877362
15500,0.012076360646435242
16000,0.01217920080523057
16500,0.011871922020409448
17000,0.01203460816957129
17500,0.011844055552367116
18000,0.011770983593445247
18500,0.010733937524987882
19000,0.011534829716117767
19500,0.01136673956022552
20000,0.011771951873724543
20500,0.01420075276244965
21000,0.012892844353582098
21500,0.011985253211077306
22000,0.012933789348846886
22500,0.012722000149857002
23000,0.014422290644412113


==> data/key58_cpa_vals.txt <==
key,cpa_value
100,0.12633301288086657
200,0.1189792136041505
300,0.09423045272361776
400,0.08814105011953799
500,0.06454974553188393
600,0.05632768353913327
700,0.04766443359408334
800,0.03499959685245791
900,0.05123913400538539
1000,0.05631271130163097
1100,0.06284681525003219
1200,0.06480011153084433
1300,0.06650038806426817
1400,0.0633639803641216
1500,0.0458617360654586
1600,0.04793523455300784
1700,0.039420587269061405
1800,0.03506123084535672
1900,0.044474672173144096
2000,0.04295107235077885
2100,0.04162638972017998
2200,0.04164689764395959
2300,0.045328363513834305
2400,0.04360215909297
2500,0.043407953850210575
2600,0.04754338087080922
2700,0.04976040766475421
2800,0.04716150986948329
2900,0.04355407469823772
3000,0.04543658100686239
3100,0.050913832180522596
3200,0.05078090173685711
3300,0.04870918087150533
3400,0.04813697815140938
3500,0.04260519326688582
3600,0.04226241506602254
3700,0.04228953611520137
3800,0.04281282890137685
3900,0.03766442460247123
4000,0.03503496106737323
4100,0.03639380954986891
4200,0.031813384176807194
4300,0.03185704569425094
4400,0.030156037315527365
4500,0.03156637263058699
4600,0.03120199141637094
4700,0.027770668797765605
4800,0.027180160458318413
4900,0.026635146739202854
5000,0.029790996897590592


==> data/key58_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10381778445999544
1000,0.07270791612644707
1500,0.05140905340918536
2000,0.046335119288011484
2500,0.03454705828291154
3000,0.03530834263882726
3500,0.03356792195658416
4000,0.03223127479809381
4500,0.0275694752067399
5000,0.030922934243259453
5500,0.033886754688915326
6000,0.028489740287147867
6500,0.02418816243387166
7000,0.021061109017682628
7500,0.023006416258193375
8000,0.018538324800413144
8500,0.0175199561325042
9000,0.02331785080706177
9500,0.02306543233324455
10000,0.021613387065747457
10500,0.022598627747608978
11000,0.02420414038000108
11500,0.020796783043267732
12000,0.018587273547173138
12500,0.020462300412019286
13000,0.02197405327645639
13500,0.02208853098741329
14000,0.021538673946371836
14500,0.0203856793011585
15000,0.02150164794266175
15500,0.022924932945260594
16000,0.02015566558517893
16500,0.018356101950466674
17000,0.017014455282861145
17500,0.017638936597796
18000,0.017471197046657876
18500,0.016519825076358526
19000,0.015020019076284535
19500,0.015617054560875598
20000,0.01554151932588099
20500,0.01636725549504469
21000,0.016768987376389058
21500,0.01600624091161626
22000,0.0150288502570529
22500,0.015360648127196999
23000,0.016657691814046475


==> data/key59_cpa_vals.txt <==
key,cpa_value
100,0.3132076813375767
200,0.17541866673445544
300,0.13892848954526216
400,0.14591502009594517
500,0.11236876048556416
600,0.10302273908578156
700,0.0792680334268755
800,0.09001136977250909
900,0.08140141423277045
1000,0.0805752085398824
1100,0.07058410042906013
1200,0.06976521020638815
1300,0.06164927722973893
1400,0.05420068815464597
1500,0.05803596980531599
1600,0.05290832368623825
1700,0.062163442335078346
1800,0.06049356289079238
1900,0.06054887252993508
2000,0.053972328880413506
2100,0.05620018109629499
2200,0.05695812635534165
2300,0.05870884461571089
2400,0.0568159327670468
2500,0.05486029426683669
2600,0.05745225905377862
2700,0.0651454517864241
2800,0.0643413867416068
2900,0.05729677509816201
3000,0.05731842422202397
3100,0.052852761376001686
3200,0.05150680925424573
3300,0.05212628850154162
3400,0.049720194459371765
3500,0.0486310533104809
3600,0.05309266788352385
3700,0.05634756612815479
3800,0.05652371974654063
3900,0.05558483532491794
4000,0.05512593585501872
4100,0.05129494560973829
4200,0.049751220731501254
4300,0.052319372341674275
4400,0.04884779957953164
4500,0.05067077282271554
4600,0.05222225137416462
4700,0.04919660069292602
4800,0.04773223812972196
4900,0.0431382707627122
5000,0.04153232825398584


==> data/key59_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08630044402394162
1000,0.056917067543103154
1500,0.06835055839130423
2000,0.053696869187738236
2500,0.052987596688051856
3000,0.047713527013851245
3500,0.03882625116987935
4000,0.048001926413742436
4500,0.048716791754929066
5000,0.043668763957700474
5500,0.036478109143254625
6000,0.03682349250945789
6500,0.03319081948157425
7000,0.034529727751890255
7500,0.02916553310431019
8000,0.03117047884852235
8500,0.029758817593169153
9000,0.02459549103979096
9500,0.025132999042417725
10000,0.02003962198879813
10500,0.023475022882782148
11000,0.022957494837574404
11500,0.022038964343618753
12000,0.023763412726972907
12500,0.022759544738247445
13000,0.02161362580366623
13500,0.019742343330541548
14000,0.02117538340575914
14500,0.01878985860440841
15000,0.019217282178541437
15500,0.016228548319161273
16000,0.015459633600579807
16500,0.014770001774727183
17000,0.016048682825596506
17500,0.015291988733762078
18000,0.015485037111357612
18500,0.016493809590520808
19000,0.01621343286787411
19500,0.016856266025214263
20000,0.017645130562408073
20500,0.017694011130170797
21000,0.01840776034251969
21500,0.01737579492316834
22000,0.01565743364986744
22500,0.014016707696001125
23000,0.013204886895115208


==> data/key5_cpa_vals.txt <==
key,cpa_value
100,0.20684892694730067
200,0.14665006688309593
300,0.13709637890691545
400,0.10975994957955167
500,0.10101328063454913
600,0.06728428217650344
700,0.046553777199111086
800,0.06972417739067618
900,0.06674287995250382
1000,0.07038901234804501
1100,0.07902286810248794
1200,0.073854871159927
1300,0.07138519659109932
1400,0.06534479331725813
1500,0.06777988074331917
1600,0.05371082271005251
1700,0.03933077711626436
1800,0.04462865231712226
1900,0.04363388593627645
2000,0.03348585491027538
2100,0.03262712782894749
2200,0.034922512415745295
2300,0.033243182999921427
2400,0.029956764845195202
2500,0.03277078342808455
2600,0.030514117211511715
2700,0.036458853327415254
2800,0.03490314128098072
2900,0.032427313301957916
3000,0.0300524615688671
3100,0.030609953040641805
3200,0.03183497167895457
3300,0.03250627425243581
3400,0.029516697849516854
3500,0.026733625365897934
3600,0.025065475047029447
3700,0.026535795894746278
3800,0.027464686419089092
3900,0.025623538089681024
4000,0.025107042077164885
4100,0.026175003618347334
4200,0.021984731372634833
4300,0.02252300272444456
4400,0.02223002827818598
4500,0.02506288644153577
4600,0.028866334038459764
4700,0.029453197722396195
4800,0.028019434207232546
4900,0.02966738495421148
5000,0.03051442879416662


==> data/key5_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08036453803868246
1000,0.06356874521964165
1500,0.06712770762863321
2000,0.035417770590759345
2500,0.03558162328213028
3000,0.0354449832369683
3500,0.03269192696488111
4000,0.027774467373595506
4500,0.03038483326167498
5000,0.03571555890109948
5500,0.03717576855909593
6000,0.035329890032206844
6500,0.039187663966587044
7000,0.038317542148479614
7500,0.03541080601171026
8000,0.03747316195542127
8500,0.03521435213358448
9000,0.03456596181079764
9500,0.0327774473394272
10000,0.032865841781164314
10500,0.034042951276048485
11000,0.034739190162580855
11500,0.03198783040699009
12000,0.03245779614948768
12500,0.030665769155397215
13000,0.031309970313919855
13500,0.02971113300131062
14000,0.03024968949566897
14500,0.03180908982782587
15000,0.029842703562337168
15500,0.02834357627481752
16000,0.027042643148592026
16500,0.02972674245096914
17000,0.027077872597074972
17500,0.02462397885326554
18000,0.0255937782697293
18500,0.027610980683646497
19000,0.026725490612750775
19500,0.027595582206806503
20000,0.026125348309799363
20500,0.02576033650287881
21000,0.026052230958441076
21500,0.025012173245402225
22000,0.02572206097126621
22500,0.0262865387573377
23000,0.027714636930842893


==> data/key60_cpa_vals.txt <==
key,cpa_value
100,0.2369012982036201
200,0.19104809706203402
300,0.1544210398876218
400,0.12349113073193528
500,0.14561744294119214
600,0.1376285287000619
700,0.11581218412196347
800,0.10540579934372785
900,0.08322148655031365
1000,0.07505872951899525
1100,0.07597038564237905
1200,0.06053827578387181
1300,0.058516116918766764
1400,0.05260498706082775
1500,0.052228329580345186
1600,0.04989215442491369
1700,0.055848214990097185
1800,0.057023433858316236
1900,0.05368667908314253
2000,0.04865863991770917
2100,0.05145540198542508
2200,0.05222734030621674
2300,0.04878617526633816
2400,0.050128949657671174
2500,0.051540610957569385
2600,0.04506907574872487
2700,0.05391447608191036
2800,0.05084848554153218
2900,0.05202704274589567
3000,0.04746313967956186
3100,0.04711785929997647
3200,0.046283135828882806
3300,0.0467084195954934
3400,0.04596405447423806
3500,0.04738671685083621
3600,0.048489437241149576
3700,0.04892636327356839
3800,0.051790963693558185
3900,0.04646737126147771
4000,0.0438450630190643
4100,0.04308107040027842
4200,0.04072499886205451
4300,0.04188881832404056
4400,0.042696929658346205
4500,0.04054658250205158
4600,0.04143062986559262
4700,0.03840910832147035
4800,0.04122893856604258
4900,0.04071899222011818
5000,0.040695707204110386


==> data/key60_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11206783059730663
1000,0.07776120782648482
1500,0.04622375594467389
2000,0.04612896554664549
2500,0.055417509177061376
3000,0.05835279074834229
3500,0.05528615288257708
4000,0.05482154394915945
4500,0.04720010352807509
5000,0.042949188768962775
5500,0.041533642392429126
6000,0.03558335658049798
6500,0.03471754339152738
7000,0.03238259838214408
7500,0.028204573530860356
8000,0.02438473268991658
8500,0.02808178723356096
9000,0.02613066658570877
9500,0.024337594535279627
10000,0.022876491086441332
10500,0.024249795142262123
11000,0.025140970097328415
11500,0.02677777080521308
12000,0.02571508903466545
12500,0.025395577459503778
13000,0.021063785457530494
13500,0.022497288755558977
14000,0.023574715203663645
14500,0.026148072321435265
15000,0.026797010046335563
15500,0.026337566163909205
16000,0.024570074650383907
16500,0.02403081608560678
17000,0.02353670124859784
17500,0.023158077917811545
18000,0.02345367783664017
18500,0.022216468761608234
19000,0.022525916854597875
19500,0.02229766149059072
20000,0.021333847962258082
20500,0.019813099304420642
21000,0.02058995507765805
21500,0.020035118242234928
22000,0.019030674177840375
22500,0.018948737105514965
23000,0.01865507810706662


==> data/key61_cpa_vals.txt <==
key,cpa_value
100,0.23818689827632766
200,0.18142061151086547
300,0.14323032679605616
400,0.14191393650003728
500,0.10865163739834167
600,0.09830652453631146
700,0.08538614885200817
800,0.07725167093720185
900,0.0729903830070407
1000,0.0799921300267687
1100,0.07744006356766862
1200,0.07167905745504316
1300,0.07532039389415732
1400,0.07526955961802491
1500,0.06833105052563568
1600,0.06470722595531604
1700,0.06165888289630656
1800,0.06426780115191338
1900,0.059665853064710145
2000,0.06335216581223578
2100,0.06691321613730063
2200,0.05991183983082939
2300,0.061052531965522704
2400,0.057402791704665855
2500,0.04813212586750945
2600,0.04829506956861406
2700,0.04816669920378521
2800,0.04771883468807028
2900,0.04392311853007154
3000,0.04316951613765048
3100,0.0425142334609906
3200,0.039708091137658164
3300,0.039565885629829184
3400,0.03779229949147318
3500,0.03914473660856453
3600,0.03702209781292719
3700,0.0324316164147825
3800,0.031732268160398085
3900,0.033225095710135814
4000,0.032374047686811146
4100,0.0334361083820636
4200,0.0339300002274595
4300,0.036026182713957466
4400,0.03507965898317409
4500,0.03555605334153587
4600,0.032592371362941575
4700,0.03524517984065593
4800,0.0354401208955277
4900,0.03418048842223508
5000,0.03210726950159693


==> data/key61_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10609850965817845
1000,0.04643388549637927
1500,0.05705214230836539
2000,0.04616674953159641
2500,0.04297933360071121
3000,0.04800600589915149
3500,0.03262149951945629
4000,0.032313309666558716
4500,0.03217001685972605
5000,0.02617539004577662
5500,0.02622920324091141
6000,0.02373626773185352
6500,0.016990571595609932
7000,0.020142193035880048
7500,0.017292128330717887
8000,0.015627081166643856
8500,0.017930930571535244
9000,0.019377495077833498
9500,0.019828445294478247
10000,0.020634831967257353
10500,0.020334534092573155
11000,0.019386964228570065
11500,0.020661434656491062
12000,0.020941119601440954
12500,0.020153731311855074
13000,0.019907923957272037
13500,0.018189487077970145
14000,0.018508175200136995
14500,0.016503365533406037
15000,0.015585879266310127
15500,0.014485407614877491
16000,0.015465539519123614
16500,0.016308129239796236
17000,0.018679798378155175
17500,0.02102988916286682
18000,0.019060988142661904
18500,0.01994628902349339
19000,0.019713644762639728
19500,0.019572254645457112
20000,0.02003018657342937
20500,0.0198685491112263
21000,0.017884622691737035
21500,0.018421481411363034
22000,0.01822280569579396
22500,0.018894600668992574
23000,0.01928572638210359


==> data/key62_cpa_vals.txt <==
key,cpa_value
100,0.22242833521388625
200,0.178883870595159
300,0.14583188291789367
400,0.10123336058920579
500,0.06641563892985754
600,0.05385336510151237
700,0.06389951256423627
800,0.058791946680131185
900,0.06253899366981923
1000,0.05862429733200706
1100,0.0598735260893978
1200,0.05483045262000209
1300,0.04848560152795432
1400,0.040765929700950804
1500,0.04785287280170325
1600,0.04400663832137087
1700,0.0427869697127654
1800,0.04683273432563146
1900,0.05232965378119845
2000,0.05431358438241372
2100,0.05328184552350792
2200,0.057451117902856376
2300,0.058214690608646445
2400,0.05233865193907251
2500,0.04722368391347558
2600,0.04872500989842128
2700,0.04397712820816649
2800,0.04309074087423853
2900,0.04209187867058502
3000,0.045879993010984894
3100,0.04193110710317813
3200,0.037339316151919835
3300,0.03581621090853685
3400,0.03377286200565733
3500,0.034665385121697534
3600,0.035566063103488255
3700,0.037391841325776075
3800,0.037811372512167554
3900,0.03683012714775325
4000,0.0384858145919542
4100,0.03847255799131766
4200,0.038906131926397365
4300,0.04031370144986932
4400,0.04033721308611578
4500,0.043674989662860264
4600,0.0410371163227381
4700,0.0422830134518048
4800,0.0412510515057205
4900,0.042588454748817874
5000,0.04194076132723476


==> data/key62_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07721670491491722
1000,0.05601312202520013
1500,0.06492598279616515
2000,0.058239219265292734
2500,0.056026418347545535
3000,0.05692858857751265
3500,0.0418847663108358
4000,0.038564066579909226
4500,0.04407442357166923
5000,0.04081386666379684
5500,0.03357127010114933
6000,0.03266712728857264
6500,0.03281359864714504
7000,0.029770094899629184
7500,0.027431704426375627
8000,0.026367594421727116
8500,0.023686497486258968
9000,0.022415836984219905
9500,0.023399677020699197
10000,0.025377264168532244
10500,0.023294184352596874
11000,0.02488459004665503
11500,0.02392180806751718
12000,0.020394705805376476
12500,0.021499581018346585
13000,0.019363405063578327
13500,0.020834335959381788
14000,0.017461526570759712
14500,0.01774442939158185
15000,0.016507632359221966
15500,0.015619018760473233
16000,0.017280519778140286
16500,0.018924255995493012
17000,0.01705476416778283
17500,0.017855831885192863
18000,0.01832073930030785
18500,0.019616675297062743
19000,0.01757806490374285
19500,0.01875192594287714
20000,0.017520201085415386
20500,0.015039256855148259
21000,0.01522975015048065
21500,0.015482578237867181
22000,0.014760190354397745
22500,0.01433809715472343
23000,0.014930655840205812


==> data/key63_cpa_vals.txt <==
key,cpa_value
100,0.23492529885412813
200,0.12947507339130673
300,0.11377243549947286
400,0.10567668261992433
500,0.08749185279394524
600,0.07160842861680156
700,0.07549117432459289
800,0.08788885869963607
900,0.08707329966197241
1000,0.0825213672911
1100,0.08418501860772512
1200,0.07598085909734659
1300,0.07401296840502997
1400,0.07292582472697405
1500,0.061454809774947536
1600,0.054869562434637184
1700,0.05598103647968751
1800,0.05447253872702679
1900,0.04848395399823893
2000,0.03874748699766846
2100,0.03308380749782071
2200,0.036551053942450576
2300,0.02825546210403888
2400,0.027990999469785734
2500,0.02887844165096546
2600,0.029689673161718645
2700,0.03120626596281325
2800,0.030078045270882918
2900,0.02824739377756451
3000,0.034705173020515734
3100,0.03609608062813462
3200,0.041302160727054074
3300,0.0404333419121156
3400,0.03834841715638472
3500,0.040865638151954056
3600,0.04092050172124106
3700,0.04158726775663345
3800,0.03886684909609091
3900,0.0395202188798336
4000,0.03554511853028703
4100,0.03286923735155063
4200,0.03268880700679198
4300,0.03405418438504496
4400,0.03472822832123268
4500,0.03171008305719405
4600,0.03280859297024245
4700,0.035704118755973735
4800,0.03161381272408057
4900,0.02833935670336148
5000,0.030760403511262198


==> data/key63_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09996219003288824
1000,0.06669741896208391
1500,0.06346264490520037
2000,0.04618395409303449
2500,0.04798989878460297
3000,0.04427291826837958
3500,0.0444480952495499
4000,0.04163270466702908
4500,0.0409032227048235
5000,0.04344106921079056
5500,0.03958307881500969
6000,0.04174089292153553
6500,0.04345170982322927
7000,0.040337062269600855
7500,0.039939299071623434
8000,0.04002740627534476
8500,0.040463716207373004
9000,0.03758892554634208
9500,0.039788541465343136
10000,0.03980985166397701
10500,0.038637326142789544
11000,0.033641737478676347
11500,0.03588971361110629
12000,0.03650811166083945
12500,0.03712241211234773
13000,0.03944142123178667
13500,0.039487534991116006
14000,0.03835461604245889
14500,0.037663231475928656
15000,0.038058012372205616
15500,0.037129124447488074
16000,0.03713486842590209
16500,0.03823986657374293
17000,0.033333991535902524
17500,0.031861256275259646
18000,0.03436344683736333
18500,0.033780677092686576
19000,0.032140071131866586
19500,0.03185731998799766
20000,0.03059524394823786
20500,0.031201097053522076
21000,0.032502102936750384
21500,0.03305120584303381
22000,0.03393223099448124
22500,0.03616676844069644
23000,0.03589164939469464


==> data/key64_cpa_vals.txt <==
key,cpa_value
100,0.17612181291320625
200,0.11357157797910138
300,0.10054853222005906
400,0.11854838345528967
500,0.10268057377397832
600,0.08484467531845932
700,0.08336566540251009
800,0.0737915135431888
900,0.05663218668023036
1000,0.05728072828471438
1100,0.05901866500653374
1200,0.04602699846526234
1300,0.04459533241340558
1400,0.04580518005162808
1500,0.04547479604943412
1600,0.04115485354796401
1700,0.04559069929811448
1800,0.0472611328964543
1900,0.04225941433937683
2000,0.04175574318388468
2100,0.0396711622410912
2200,0.03803643804988047
2300,0.03876065810918196
2400,0.03489332425320444
2500,0.028577296620242255
2600,0.02512833302144192
2700,0.02410556444011836
2800,0.024255380941130104
2900,0.023360238238558415
3000,0.027633039963544034
3100,0.021881870032104067
3200,0.020936799376078584
3300,0.020996787221809088
3400,0.026371910479756636
3500,0.025387182976352528
3600,0.0254028098592749
3700,0.02719537407479699
3800,0.03140968947868229
3900,0.03201171004540779
4000,0.03244740128954324
4100,0.02940778397971168
4200,0.02984185006872776
4300,0.029765211282166065
4400,0.030242628480221526
4500,0.032999934148665325
4600,0.03280062648393378
4700,0.033831974792014316
4800,0.03274060637831541
4900,0.03117898840206414
5000,0.03096813225778791


==> data/key64_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06681962549811342
1000,0.06663761331620127
1500,0.06077373374791879
2000,0.047207023874554895
2500,0.03289679082810238
3000,0.02533538703871033
3500,0.03272240355260776
4000,0.028215173496210978
4500,0.02896449513863561
5000,0.03225684963189583
5500,0.026560972642026857
6000,0.02937811065714648
6500,0.03473819540785728
7000,0.02796520118015026
7500,0.027213907871343656
8000,0.022878490131449693
8500,0.01973398995463042
9000,0.01878661091650554
9500,0.021797277030598358
10000,0.021555707080757318
10500,0.01923518326443704
11000,0.016681906370561498
11500,0.013174087344882075
12000,0.015353870450838535
12500,0.012604942853455977
13000,0.012315206480771205
13500,0.013624504008111098
14000,0.010939704428399881
14500,0.011120413145537673
15000,0.012438454990842455
15500,0.012004194697449106
16000,0.012642440138942564
16500,0.012233059193889971
17000,0.010335986944739157
17500,0.009902737944117987
18000,0.010145338205252064
18500,0.010072646187077552
19000,0.009316665860125046
19500,0.009255407990253909
20000,0.009893000022271219
20500,0.010099010859878405
21000,0.010609377116711968
21500,0.010453168476346695
22000,0.009764449968031004
22500,0.00832829202540502
23000,0.009008939365829458


==> data/key65_cpa_vals.txt <==
key,cpa_value
100,0.22395921768811
200,0.14750349826884201
300,0.13544332914689727
400,0.09846608156966163
500,0.0944316565188001
600,0.0807378462292855
700,0.06854602335691
800,0.07571040566403249
900,0.06960849020540853
1000,0.06275584434332589
1100,0.05820032179433509
1200,0.058873055765178525
1300,0.04944220626833453
1400,0.049982363328738885
1500,0.0430845456479701
1600,0.051805303062837586
1700,0.054512885884689825
1800,0.0566502324364482
1900,0.05003229686187421
2000,0.045163766717876884
2100,0.040946279322304574
2200,0.03984648097236075
2300,0.04139572250976491
2400,0.04078574677458213
2500,0.04444130325233001
2600,0.04387896929163839
2700,0.043416929651852815
2800,0.039814207275356644
2900,0.03994794250975678
3000,0.03636770610690043
3100,0.03874404356061757
3200,0.03332025470796001
3300,0.03623474559396358
3400,0.0354841320617628
3500,0.030919636474015747
3600,0.030889387848284024
3700,0.02679943362865885
3800,0.02581843937024959
3900,0.024640895823388784
4000,0.026207288984990636
4100,0.023723603074448624
4200,0.024930800452390028
4300,0.02415937316040921
4400,0.021818911626371625
4500,0.023880960007050405
4600,0.02327607288145188
4700,0.02054666986487453
4800,0.02093155429968786
4900,0.01938495801487884
5000,0.019912743248944834


==> data/key65_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1360173011965382
1000,0.07575475973608142
1500,0.06328263852692176
2000,0.05782676273787446
2500,0.045458064603682284
3000,0.051890234526777365
3500,0.04073928055776431
4000,0.03367774529122135
4500,0.03394424781832968
5000,0.02666881470261334
5500,0.02281709385313358
6000,0.017415811418081205
6500,0.016678738800297296
7000,0.015090951384600232
7500,0.017085930130634707
8000,0.018036635796717552
8500,0.018230138189513845
9000,0.01724426864126674
9500,0.015614880967098002
10000,0.013397199579374401
10500,0.013753203292660967
11000,0.013821030759619428
11500,0.012731522263538577
12000,0.01264981410410654
12500,0.012038647730745644
13000,0.012807860058132317
13500,0.013934841754590468
14000,0.016318797277237895
14500,0.016061812748291816
15000,0.01735484352995863
15500,0.014702053770831114
16000,0.01388666191706136
16500,0.01502885579532519
17000,0.015038301054245064
17500,0.014392251059223983
18000,0.01419823316969989
18500,0.01533757369186601
19000,0.014551436234577208
19500,0.014164166191231144
20000,0.01490726144640855
20500,0.01332977988626913
21000,0.01253092778534623
21500,0.012357492870992007
22000,0.013125235395859039
22500,0.013410736939068597
23000,0.01270794879644724


==> data/key66_cpa_vals.txt <==
key,cpa_value
100,0.19727621978374896
200,0.11782371991304466
300,0.09985097090794469
400,0.05040056875103193
500,0.060187580072606564
600,0.07099607999710524
700,0.0767407306823182
800,0.06572157000899592
900,0.05177594570829453
1000,0.0569622164749765
1100,0.06860920644373984
1200,0.06349474978391464
1300,0.061459760294517246
1400,0.05745773799620734
1500,0.05940945798200153
1600,0.04806889267182297
1700,0.03623141816107491
1800,0.03689989069849448
1900,0.03202306329729273
2000,0.030825979074708965
2100,0.029939424665100984
2200,0.031545214556640465
2300,0.030519194004255606
2400,0.02479959798629542
2500,0.031196618611660756
2600,0.0298139251745455
2700,0.027155925324638237
2800,0.02623143519328879
2900,0.024062455389833252
3000,0.025174796392189627
3100,0.02542526118364301
3200,0.02494521987120658
3300,0.02826081555090339
3400,0.02995459959368142
3500,0.025145876655237404
3600,0.030729970195042058
3700,0.029057649028414196
3800,0.022929819945501643
3900,0.020784580146145176
4000,0.021845249867974613
4100,0.022214174273954206
4200,0.02306516943469555
4300,0.023993513200148083
4400,0.024085173387991366
4500,0.022170391048341995
4600,0.01879471402464637
4700,0.019426652021332206
4800,0.020413417690327305
4900,0.022133801082104543
5000,0.020196050172341648


==> data/key66_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0816767254665456
1000,0.053748733852200956
1500,0.05353033042447462
2000,0.051920805682160495
2500,0.03975340997403756
3000,0.03729626251171736
3500,0.031742090617574055
4000,0.02828005748606192
4500,0.0278517230381492
5000,0.030326561147621924
5500,0.029687122822890977
6000,0.02424691253609839
6500,0.021187553875450578
7000,0.02247372534527677
7500,0.021021773609813207
8000,0.018798366079959897
8500,0.01554919946918693
9000,0.014603302770686217
9500,0.013584088797793506
10000,0.015517490707893324
10500,0.01938391327088312
11000,0.017471236106931885
11500,0.01740857338994143
12000,0.017801624576233577
12500,0.01778700743144178
13000,0.01606734100574302
13500,0.016371819707160295
14000,0.017041415974523137
14500,0.01798426770667395
15000,0.013420548302290447
15500,0.014559144068410485
16000,0.017330019083015295
16500,0.01688979787746357
17000,0.01626431060022969
17500,0.017739720548483818
18000,0.014429085889507275
18500,0.012472355130219357
19000,0.012162707883017414
19500,0.013065149556016563
20000,0.01227610977349152
20500,0.011838604234807358
21000,0.011644906374054562
21500,0.013143023268908498
22000,0.012661203207028172
22500,0.011080625114194716
23000,0.011634304574941728


==> data/key67_cpa_vals.txt <==
key,cpa_value
100,0.18563616067275313
200,0.19770413755083546
300,0.128893864504882
400,0.12793400065122862
500,0.10681247554734155
600,0.07573991523215576
700,0.06463687400894867
800,0.05554838207751493
900,0.060552910310803475
1000,0.06636920193025105
1100,0.062046771106005545
1200,0.06247239132138338
1300,0.06438659005736634
1400,0.060685591192896994
1500,0.06357053809985036
1600,0.057449406295931295
1700,0.05515116775164934
1800,0.06220296222205026
1900,0.0636326640627139
2000,0.05791134756001866
2100,0.052586682970196114
2200,0.05195215699573281
2300,0.05061727015084097
2400,0.04920108015255036
2500,0.04757383114431403
2600,0.051972808780892894
2700,0.045682565386601044
2800,0.048147836223107685
2900,0.04673440516527249
3000,0.038667755108107625
3100,0.03862419061752744
3200,0.03718373090553384
3300,0.03246276385815132
3400,0.030895680954416235
3500,0.03232393657798025
3600,0.031980281119252336
3700,0.03243266005102507
3800,0.035140222205582945
3900,0.03723521634351096
4000,0.03476025009970552
4100,0.0323927150974472
4200,0.03590061318124564
4300,0.03417475824176664
4400,0.034477969518866496
4500,0.031001185889913272
4600,0.03372191669887009
4700,0.033810918804760816
4800,0.031330033759994685
4900,0.030288761634492106
5000,0.029818610087050067


==> data/key67_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08684925131307232
1000,0.08176751749642848
1500,0.06313184190725407
2000,0.06876597509429745
2500,0.06341603446106395
3000,0.04802200639319994
3500,0.04395815307725656
4000,0.03798952886325599
4500,0.033783273826967546
5000,0.03253703624877934
5500,0.030937954075352332
6000,0.028991420065919572
6500,0.029147903487605077
7000,0.026094862088781087
7500,0.022885608287833415
8000,0.025425162844079082
8500,0.025104947522041475
9000,0.023264013816899434
9500,0.02358754943208527
10000,0.023819024178343418
10500,0.023861050533169198
11000,0.02302590413438408
11500,0.02605935036297996
12000,0.02257975422341444
12500,0.022005717296438396
13000,0.021913822267911935
13500,0.02007308659766832
14000,0.020980394008239447
14500,0.02146392531576994
15000,0.020704615212791884
15500,0.024189546430576185
16000,0.026722147619404193
16500,0.028152006994266964
17000,0.02917551147233832
17500,0.02893737734852751
18000,0.028550825714504416
18500,0.027633150005888552
19000,0.027593694941471982
19500,0.030283865374316474
20000,0.03002182783067373
20500,0.028381323190814725
21000,0.027035205022110965
21500,0.026182853517749714
22000,0.024772925102141522
22500,0.02293677415766078
23000,0.0230020046116286


==> data/key68_cpa_vals.txt <==
key,cpa_value
100,0.27163447065872914
200,0.14890219333782773
300,0.09215895910736883
400,0.09212456793350453
500,0.09476213190366996
600,0.11944512192051807
700,0.09129505363549771
800,0.06880975277157166
900,0.0633205926734018
1000,0.0659283314240234
1100,0.05947095631805898
1200,0.05691687427988242
1300,0.05431428157197738
1400,0.04962367301760772
1500,0.05543082115159813
1600,0.05945927839324287
1700,0.04999906806289018
1800,0.047235249800319325
1900,0.05380797476109832
2000,0.04682252220916429
2100,0.048646261657579494
2200,0.04956701589179732
2300,0.05188341167925343
2400,0.05053011131187314
2500,0.04703567360921808
2600,0.04290407950824391
2700,0.04491074592663255
2800,0.0437937260978216
2900,0.04000195290725989
3000,0.03625395411644514
3100,0.03415267517683876
3200,0.03110897546098129
3300,0.03104302792540033
3400,0.035206834634448986
3500,0.03521330445787084
3600,0.032038852782219275
3700,0.0275261899057422
3800,0.03162025781688771
3900,0.031903081818226785
4000,0.03358449208643944
4100,0.03406046903205445
4200,0.03519576319676334
4300,0.03894563830988054
4400,0.040149417874354
4500,0.03447339551503314
4600,0.035423519713192256
4700,0.034858460099285
4800,0.03699789637534004
4900,0.0355714614362265
5000,0.032391282802553656


==> data/key68_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0834973649333488
1000,0.052310030222965355
1500,0.06477599012534607
2000,0.05177335857709043
2500,0.04549954302734124
3000,0.0414720785815774
3500,0.035719897361593096
4000,0.029414815748386607
4500,0.02729556007171801
5000,0.02637929952753853
5500,0.024558037661453345
6000,0.02688427262315734
6500,0.02367384558291905
7000,0.025293070368227075
7500,0.027272138828841462
8000,0.02341509838502722
8500,0.018374717160057036
9000,0.02276678652606526
9500,0.02288462902366873
10000,0.022274036998788754
10500,0.025152953970112316
11000,0.02484932173617404
11500,0.02294056809388026
12000,0.025031646500941113
12500,0.026734315222390736
13000,0.028235894455387538
13500,0.0284811249193688
14000,0.027435876380581516
14500,0.02523029975610647
15000,0.0259176673109212
15500,0.029008936104667718
16000,0.03257510845097257
16500,0.032595284253759294
17000,0.032722072004508294
17500,0.032969066421547344
18000,0.030762404644859014
18500,0.030161797074815127
19000,0.03159169338570325
19500,0.031983083015519435
20000,0.03287377106098008
20500,0.03300597254656417
21000,0.033930112780625986
21500,0.03400264102413182
22000,0.03421662059120257
22500,0.03357574127504554
23000,0.03284750719615789


==> data/key69_cpa_vals.txt <==
key,cpa_value
100,0.21531241045386493
200,0.14298572322763953
300,0.12716415806777134
400,0.10022850199190175
500,0.08451826690108769
600,0.07105149198291677
700,0.07120002038380313
800,0.06435666738640604
900,0.056523346522729584
1000,0.058116651142871206
1100,0.05680085789283881
1200,0.05305956924234613
1300,0.044272333009433854
1400,0.04764967841769119
1500,0.04872447472762794
1600,0.045812014345374526
1700,0.04613706867661472
1800,0.043995290805967986
1900,0.047603930359630196
2000,0.04582986701002653
2100,0.056280152979033965
2200,0.05282632228235273
2300,0.04906145233613145
2400,0.05237136834090492
2500,0.04953397390528457
2600,0.04555671252513223
2700,0.04745183140148248
2800,0.04312708036245918
2900,0.04582978350861025
3000,0.0427038547105932
3100,0.04686477255638748
3200,0.04386750483783235
3300,0.04509669727756801
3400,0.04038497735395565
3500,0.03892077899705837
3600,0.03998061223610732
3700,0.0369068518045565
3800,0.03933012106155568
3900,0.037456275355441854
4000,0.041062855634033335
4100,0.0406857914090923
4200,0.04184680768959684
4300,0.04058498887018992
4400,0.03984189856213772
4500,0.041935462337870114
4600,0.037668112207227336
4700,0.038931356846243347
4800,0.038964626060009576
4900,0.041739233138223975
5000,0.042590166402019555


==> data/key69_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.16710555130478982
1000,0.13565618519512335
1500,0.10226035139890055
2000,0.0778656856374432
2500,0.07981758116462818
3000,0.069517138428093
3500,0.05242879353958846
4000,0.05418770491666245
4500,0.056267926284608916
5000,0.052805918987982155
5500,0.04731744697646378
6000,0.04057106369037145
6500,0.0364737537217969
7000,0.03491694306623716
7500,0.03676821620600591
8000,0.034342289503019256
8500,0.03172228289312397
9000,0.02758501820225033
9500,0.029768603651676932
10000,0.03042385223256791
10500,0.02666976594728924
11000,0.02377469868625918
11500,0.0215894920530118
12000,0.020361102613764986
12500,0.019727916760420496
13000,0.021228823617748364
13500,0.021346987973611436
14000,0.020580011148694982
14500,0.0223936594264745
15000,0.022738408346109323
15500,0.02330717890320725
16000,0.02220027166632371
16500,0.020569597133833627
17000,0.01840360555093148
17500,0.019278791262228468
18000,0.0177092817712683
18500,0.0173782429266945
19000,0.015576066765831913
19500,0.01514651541553121
20000,0.016075030037203546
20500,0.014582443519342249
21000,0.014768241699533839
21500,0.014419968192994854
22000,0.014665972652058098
22500,0.014890993968013458
23000,0.015418539824063252


==> data/key6_cpa_vals.txt <==
key,cpa_value
100,0.29941765629557315
200,0.17776274376036683
300,0.10416512890388747
400,0.09915640760335817
500,0.10417731882406817
600,0.08564735418797642
700,0.09406903444094288
800,0.0662682201032079
900,0.08015503351577717
1000,0.08094790123016823
1100,0.07453785755613786
1200,0.05843670235885659
1300,0.04808906747025215
1400,0.05228901524205212
1500,0.051330986736144196
1600,0.046245229871325635
1700,0.05187478006068239
1800,0.04871246663542943
1900,0.047357658264852255
2000,0.047465207020867144
2100,0.043116613772264105
2200,0.045296748271053636
2300,0.04336048522869405
2400,0.0416659897418045
2500,0.050463290319295154
2600,0.05401284240101532
2700,0.05139791158743563
2800,0.05201861306860471
2900,0.04786699549425952
3000,0.053134619001941316
3100,0.056309024066625045
3200,0.051888376539394925
3300,0.04961253181575345
3400,0.04871076147053129
3500,0.052116706994333115
3600,0.052349849020499335
3700,0.05117535590514432
3800,0.045362899464410515
3900,0.044412061719439906
4000,0.04698690710575022
4100,0.04620601239654224
4200,0.04378569798766157
4300,0.04413647064902313
4400,0.04029657863086123
4500,0.04042533158811877
4600,0.04151546637853755
4700,0.041957358677802245
4800,0.03784696189947504
4900,0.03651747409404975
5000,0.03985900765765396


==> data/key6_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09653292249626086
1000,0.062321976495318
1500,0.042845218815193084
2000,0.049951846554700474
2500,0.0495941843615967
3000,0.04120008172571733
3500,0.0425874874892023
4000,0.03122315990664085
4500,0.04561451788497323
5000,0.039888483393091166
5500,0.039222064785690174
6000,0.03230689679089757
6500,0.028090951108752107
7000,0.030553248925337586
7500,0.029426321890658653
8000,0.027156054221635664
8500,0.027721925699296313
9000,0.027057831210078227
9500,0.023765463667958755
10000,0.025433317522770085
10500,0.02604616588117222
11000,0.024979410201225603
11500,0.02701076982486306
12000,0.025453316869326295
12500,0.0287214678566116
13000,0.02910585908243504
13500,0.026298301796879246
14000,0.02617141982697199
14500,0.02498114735048606
15000,0.02573956208083234
15500,0.025975845637131983
16000,0.026449145720281134
16500,0.02603063720526385
17000,0.028602092036112307
17500,0.027691599447961977
18000,0.027143471801856774
18500,0.02486292432820136
19000,0.02456421338497773
19500,0.023295886462194847
20000,0.022538849023243636
20500,0.024266046206106038
21000,0.025473682281682744
21500,0.027380311465214403
22000,0.02697010619061849
22500,0.026960894274520756
23000,0.026644443433640388


==> data/key70_cpa_vals.txt <==
key,cpa_value
100,0.17757707618134647
200,0.16783123084675625
300,0.17445722020764454
400,0.1386574044448709
500,0.1378376218249389
600,0.1403609340943909
700,0.1505596756518509
800,0.13940975216736043
900,0.12408169719302402
1000,0.1026826033605615
1100,0.09364502538166868
1200,0.08932749862649195
1300,0.0890404270179486
1400,0.07994788360600122
1500,0.06728855456725748
1600,0.06913038081092725
1700,0.06129239833997863
1800,0.06461772750879383
1900,0.05570296178643404
2000,0.04826716110038781
2100,0.04493247939022078
2200,0.04513386276532419
2300,0.04493085746525644
2400,0.04162872654853985
2500,0.04178554104301447
2600,0.041564561818030636
2700,0.0378045142466101
2800,0.03562360450210885
2900,0.03606003841177889
3000,0.03582877941488459
3100,0.034184500714963324
3200,0.033028965121101095
3300,0.035911722686334635
3400,0.03346162263083378
3500,0.031875986778873565
3600,0.033092557035708306
3700,0.030876278826419155
3800,0.030345156234560067
3900,0.03224474715788111
4000,0.028361413107877258
4100,0.02966855600265304
4200,0.02996820317059691
4300,0.02988900377158814
4400,0.028448073022052503
4500,0.02827427623340698
4600,0.03219170626947489
4700,0.034077111675073005
4800,0.03200371828728236
4900,0.031157235802495038
5000,0.03184362059784382


==> data/key70_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11664126339975989
1000,0.08955341762482198
1500,0.0652548299815473
2000,0.05906192934643764
2500,0.04805557444804557
3000,0.0400061424871239
3500,0.03414894480163228
4000,0.03200643781992601
4500,0.031262729926164176
5000,0.0356599355015869
5500,0.03465102245807364
6000,0.04394585588100612
6500,0.04375436100942409
7000,0.04489390310115708
7500,0.04219422444365072
8000,0.035340999916863375
8500,0.036647159500956906
9000,0.038759166409073134
9500,0.041491667829278885
10000,0.04437236358882926
10500,0.04477215840213469
11000,0.03766851330064295
11500,0.03842052445711434
12000,0.041222707685146916
12500,0.03839064110182704
13000,0.03843697468243227
13500,0.038293833822283435
14000,0.03648447214421369
14500,0.035455328979170364
15000,0.03307895229607737
15500,0.03420153726289147
16000,0.03383395432578964
16500,0.032181325886632764
17000,0.03207233113899872
17500,0.027900827604500935
18000,0.028639281125944344
18500,0.0269576967297651
19000,0.026436075162123047
19500,0.02660239969273717
20000,0.026600687161439977
20500,0.026278431236324472
21000,0.02749025496757493
21500,0.02673983237770331
22000,0.02729557963384666
22500,0.026909923641571094
23000,0.02588034015554925


==> data/key71_cpa_vals.txt <==
key,cpa_value
100,0.16066820804587628
200,0.21642339622916987
300,0.1313968949995652
400,0.1410630896750922
500,0.10731650139415722
600,0.09249167749618185
700,0.09435408066368499
800,0.06718988397322469
900,0.06328510337370355
1000,0.07211391416551502
1100,0.06962116228168738
1200,0.06510052406820227
1300,0.052480417775632345
1400,0.05191747629285748
1500,0.05431702305792442
1600,0.052176484164706334
1700,0.05845251082867838
1800,0.060274994625976915
1900,0.06424677208789602
2000,0.05958122337189246
2100,0.050012174802865066
2200,0.04603165966199067
2300,0.04276639173119717
2400,0.037849185794612356
2500,0.03926934300905363
2600,0.04233023587376733
2700,0.04062650396625029
2800,0.035763036069678476
2900,0.04383868429746145
3000,0.03747442325780484
3100,0.03507631241538376
3200,0.03337031038705526
3300,0.031045396708643248
3400,0.029838361076155458
3500,0.02783377430067505
3600,0.0308461518226224
3700,0.03166167031202215
3800,0.03264435088869537
3900,0.030091458312140554
4000,0.031756834277911296
4100,0.030048620024407616
4200,0.025478381475897875
4300,0.02209353747892598
4400,0.02420264970949457
4500,0.023649110879131914
4600,0.02312785586435092
4700,0.02336469839034473
4800,0.02087623423628557
4900,0.02184090695695058
5000,0.02280925733048977


==> data/key71_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09635687015893614
1000,0.07302619218328538
1500,0.05625359278394113
2000,0.04515267161255098
2500,0.04188599083394081
3000,0.039328310869735164
3500,0.03840834764731043
4000,0.028878191576271438
4500,0.0213623034222109
5000,0.015941548060605496
5500,0.018318899093885524
6000,0.021897686747135457
6500,0.021344336249069996
7000,0.028229135856761203
7500,0.027290765428572603
8000,0.02548318801069132
8500,0.025406492107173214
9000,0.024389885875306355
9500,0.027337486710717562
10000,0.02642277197073502
10500,0.024297986068699783
11000,0.024137455429795306
11500,0.02171466997233027
12000,0.020881423782564076
12500,0.018344097161107815
13000,0.015791046855866093
13500,0.013643436185265053
14000,0.014186729918874933
14500,0.013216599389481009
15000,0.013115919900637108
15500,0.013065754024475943
16000,0.014665196647562481
16500,0.01363944876341624
17000,0.013801857175533502
17500,0.0166755586347171
18000,0.016501241463602212
18500,0.01626668732893946
19000,0.015719085084311486
19500,0.01660638883431211
20000,0.014906680097483546
20500,0.013476560286484238
21000,0.011922222007529178
21500,0.012680142182223351
22000,0.013874648321622381
22500,0.014715294360114357
23000,0.014282445150580136


==> data/key72_cpa_vals.txt <==
key,cpa_value
100,0.22379690006039873
200,0.15689858501939508
300,0.12560872639927068
400,0.12841140882678148
500,0.11259346040689003
600,0.09722602269176375
700,0.10957885210638688
800,0.08634581618585187
900,0.07552745924107293
1000,0.05763786132348611
1100,0.0613550845202989
1200,0.06423533972117568
1300,0.06812639794894704
1400,0.061315904865735044
1500,0.05178935109838628
1600,0.052297512646684544
1700,0.05591317501595722
1800,0.05367494548231773
1900,0.056528847466056124
2000,0.05297417291579455
2100,0.05535252104266614
2200,0.05842794141419264
2300,0.05972694104048961
2400,0.06085373913110503
2500,0.059497424842299
2600,0.06037504977777385
2700,0.06348657064701664
2800,0.06077816256331208
2900,0.0580541789580555
3000,0.05454865629645926
3100,0.050098354234317063
3200,0.051959718739903314
3300,0.05296647090114827
3400,0.05053542836997703
3500,0.052768984415394765
3600,0.04782805724404477
3700,0.05006133231779447
3800,0.05098929398495103
3900,0.04938588193031324
4000,0.04479802976025079
4100,0.04420043969931262
4200,0.04285534251767299
4300,0.04293553805434928
4400,0.041567075200697995
4500,0.0444187244886836
4600,0.04124285878464828
4700,0.04103949896633267
4800,0.03751516619587796
4900,0.033354105229163475
5000,0.03335694546505007


==> data/key72_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10310944672262524
1000,0.07106703542620232
1500,0.0607606319017786
2000,0.05856630353394751
2500,0.06332638356656384
3000,0.0586175158472696
3500,0.06359292839742302
4000,0.04822443830451419
4500,0.054463337241442866
5000,0.04978508746495053
5500,0.05075320414891818
6000,0.053775099144005314
6500,0.0562798925074637
7000,0.05407647076167296
7500,0.05231672971101682
8000,0.05062572797552713
8500,0.047298010724299115
9000,0.046116786038709064
9500,0.04602973539269026
10000,0.04396500918292461
10500,0.040995655846091994
11000,0.04032535852641036
11500,0.03885196630346356
12000,0.037000264816818125
12500,0.035118088887671615
13000,0.03286909898416006
13500,0.03175289671180207
14000,0.032836608355804785
14500,0.030876855513680974
15000,0.031787588097733376
15500,0.03337395814071817
16000,0.03463988758354124
16500,0.03598566299637738
17000,0.034340246938001466
17500,0.03307448841453704
18000,0.0341353195434664
18500,0.03487324891956545
19000,0.034231007380983294
19500,0.036087905363346974
20000,0.03677176212359335
20500,0.03590039602696531
21000,0.035377241121075736
21500,0.03464731566149712
22000,0.0358195911660947
22500,0.0371799565070603
23000,0.037468469069395355


==> data/key73_cpa_vals.txt <==
key,cpa_value
100,0.1400001975326106
200,0.1166570079462365
300,0.11968804761143821
400,0.11713171906532589
500,0.07070926319568907
600,0.06264476543096961
700,0.047620663586962146
800,0.03455391580396511
900,0.043560489806048125
1000,0.05679664987097167
1100,0.05688486634286475
1200,0.04876616200794893
1300,0.03835375471710537
1400,0.03560981971223368
1500,0.035508532800149505
1600,0.03428208132786796
1700,0.029193746308185244
1800,0.02875531581709717
1900,0.0359834613393377
2000,0.0342292027165766
2100,0.03146487914721237
2200,0.03594540089742559
2300,0.027159289183450622
2400,0.027318226030347885
2500,0.03496528780982745
2600,0.03295450172623735
2700,0.03391064649039609
2800,0.03411811978829031
2900,0.03326584018961797
3000,0.0308044014098925
3100,0.029118657763609487
3200,0.03166032943566506
3300,0.028741764321570502
3400,0.032416684543085314
3500,0.02919903902791778
3600,0.026720416342610246
3700,0.02779322332437005
3800,0.030535894431472515
3900,0.030521300839594985
4000,0.02360603083429236
4100,0.023005697863248024
4200,0.02182083583602046
4300,0.018743422494871268
4400,0.02410525642458587
4500,0.021900830093753026
4600,0.02042734241740629
4700,0.018894187890397186
4800,0.022821857463448215
4900,0.024807712933734762
5000,0.02490554445426316


==> data/key73_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07729258294241687
1000,0.05659463363485479
1500,0.04292305949545488
2000,0.02403663563813181
2500,0.031024554386066695
3000,0.02984415458729844
3500,0.025046028432403722
4000,0.02366288955193862
4500,0.024226797047722588
5000,0.023925514953922408
5500,0.02205122683981276
6000,0.019790129661280312
6500,0.01977525661996162
7000,0.021905486296348864
7500,0.02084861538280741
8000,0.019198081896835535
8500,0.018062192947753394
9000,0.01723277451565876
9500,0.016778148724894998
10000,0.017185021530269417
10500,0.01648281723986054
11000,0.018838975363233878
11500,0.0176493916392745
12000,0.016630993161006993
12500,0.017227441837336155
13000,0.018115330510717068
13500,0.018268010233025846
14000,0.018363437563043594
14500,0.016706366816812437
15000,0.018103205603010646
15500,0.019674022890999968
16000,0.015732357678552304
16500,0.01809812527223722
17000,0.017752645895486512
17500,0.017562351299116433
18000,0.017521988954648654
18500,0.016559043718933925
19000,0.01777575806560024
19500,0.015203656571879609
20000,0.014556611229831163
20500,0.01573555646131665
21000,0.014304749911819372
21500,0.013639311337591794
22000,0.01578713663213429
22500,0.01582598380994403
23000,0.01647718328126093


==> data/key74_cpa_vals.txt <==
key,cpa_value
100,0.260233398451955
200,0.11998384843647776
300,0.10126828115727549
400,0.09151722043521976
500,0.09239794480871752
600,0.08047765675327984
700,0.07285636856400224
800,0.05677788841047427
900,0.06184128642894691
1000,0.04779133011514746
1100,0.05414961383824998
1200,0.04871423477066621
1300,0.05362865379615471
1400,0.05419436336183252
1500,0.057075049071106596
1600,0.04833702468879045
1700,0.05115491331672909
1800,0.04637052588620028
1900,0.03809041204355624
2000,0.04078395791126052
2100,0.04211380470407047
2200,0.039864244522504415
2300,0.04069614515981061
2400,0.04338683671001941
2500,0.04482734148557876
2600,0.04011049198100482
2700,0.03819773988526213
2800,0.030457579918556178
2900,0.03266800121443082
3000,0.030355380752052623
3100,0.028917472257089676
3200,0.02730085857742056
3300,0.026881679170731525
3400,0.02653131849216703
3500,0.025217606669746387
3600,0.023465677646926874
3700,0.023851586986491778
3800,0.021123345854855525
3900,0.022262534431333598
4000,0.022472740256286913
4100,0.022972854816315818
4200,0.02513468494085915
4300,0.025741691912000694
4400,0.029258929765467654
4500,0.024715476639334003
4600,0.021861913994476338
4700,0.021728822200583014
4800,0.025400628468584038
4900,0.027327267130458
5000,0.027435300256532725


==> data/key74_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07860774409595532
1000,0.06474775768192506
1500,0.058897633725265
2000,0.0588526726812077
2500,0.054756737571333335
3000,0.051834011854057456
3500,0.03636836705850067
4000,0.031095360936560464
4500,0.036483784297254476
5000,0.03030220236387983
5500,0.027909310971688153
6000,0.02882814004755823
6500,0.034884817201529125
7000,0.03367528208387706
7500,0.029993173460589512
8000,0.030317172585961616
8500,0.03205195592706115
9000,0.03370219941878648
9500,0.03242285043692671
10000,0.02757348296741064
10500,0.025442154120000986
11000,0.024847691484042214
11500,0.02070875372967268
12000,0.019240653083822067
12500,0.018990418890842773
13000,0.02025919891900111
13500,0.021211729512115095
14000,0.023098413972230947
14500,0.021203307206893243
15000,0.02144231390583691
15500,0.019111107799149745
16000,0.020554994407456523
16500,0.019488446044259845
17000,0.019730653876287644
17500,0.020402638604135496
18000,0.02064316056164897
18500,0.018077379512361658
19000,0.018154794970570255
19500,0.016771936082183483
20000,0.017841025533642908
20500,0.017615681657711397
21000,0.016079752611151056
21500,0.015290153278449608
22000,0.015631489909266112
22500,0.015785558563911155
23000,0.014259403063510255


==> data/key75_cpa_vals.txt <==
key,cpa_value
100,0.17503865690680412
200,0.12452844948193673
300,0.08142227993100545
400,0.10547666073640696
500,0.10214443599116883
600,0.08621574458529904
700,0.09077746855723284
800,0.0802775181570443
900,0.08964281825652463
1000,0.06828322936844022
1100,0.05460591063713267
1200,0.06452093861498188
1300,0.05988566873832827
1400,0.055539363870313094
1500,0.06421220415663151
1600,0.06383548574606221
1700,0.0796706801907553
1800,0.07524515479808619
1900,0.07646714086309109
2000,0.08580875753141516
2100,0.0815471285124485
2200,0.07509875964610155
2300,0.0771766690890141
2400,0.06741013864096163
2500,0.07001035262794808
2600,0.0681689580474941
2700,0.07073680521091541
2800,0.06781223112280971
2900,0.06655651371700272
3000,0.0661153386432599
3100,0.06354733442610662
3200,0.0588759041385151
3300,0.05604336679067044
3400,0.05181122671396376
3500,0.04535269168437856
3600,0.04532465668647936
3700,0.041417413813381425
3800,0.041169146607971045
3900,0.042047354500264256
4000,0.04087823483394287
4100,0.04038485422911817
4200,0.04167386094400226
4300,0.03631956818175803
4400,0.03786384889967769
4500,0.040215779332732265
4600,0.04307942885696362
4700,0.041171907482904106
4800,0.03797936124638376
4900,0.03465767221624072
5000,0.0317875784347964


==> data/key75_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09196260019401242
1000,0.06957415772482642
1500,0.057756131219477716
2000,0.05856817233847883
2500,0.04076769113330775
3000,0.03577499391252963
3500,0.034439866344380794
4000,0.02810496947535896
4500,0.029210718532721256
5000,0.030380694457756107
5500,0.024692576363987556
6000,0.018602286034008566
6500,0.018144343906260504
7000,0.018913706919846954
7500,0.018750409489017024
8000,0.017163740057340223
8500,0.018764867814533206
9000,0.018297105329547807
9500,0.01946458558023958
10000,0.020205265827344433
10500,0.0209680539395294
11000,0.02049678441044859
11500,0.022354288579733195
12000,0.022706742488483634
12500,0.02422833112843221
13000,0.024051296880030104
13500,0.023777703324745977
14000,0.022323412898475222
14500,0.022502147026880574
15000,0.019579374073133708
15500,0.019276980206616567
16000,0.019215095222785562
16500,0.01805446335923301
17000,0.018483105830502177
17500,0.01770642821033653
18000,0.017789542747180743
18500,0.020045054761967766
19000,0.022401075077283967
19500,0.023291695405017715
20000,0.025497923064088997
20500,0.025094314267290255
21000,0.026011555249503188
21500,0.025346777293293186
22000,0.026541325014361523
22500,0.026273429021148702
23000,0.027157854460524523


==> data/key76_cpa_vals.txt <==
key,cpa_value
100,0.21941931249293123
200,0.16469445201512967
300,0.12737136717223002
400,0.10285463588516015
500,0.09977541748899106
600,0.0802791887662138
700,0.07904610856100963
800,0.07347546090721586
900,0.056177793635344114
1000,0.05747168579153612
1100,0.057640622849879634
1200,0.0670783995741987
1300,0.07419720918533929
1400,0.06900299300758866
1500,0.06288278756752258
1600,0.06424723128610796
1700,0.05520710511240477
1800,0.05500272443332271
1900,0.04802244123406542
2000,0.04418683525910361
2100,0.05226249500877991
2200,0.0519948721821483
2300,0.055352760662987374
2400,0.05334716782313829
2500,0.060868907404724316
2600,0.06367710826883645
2700,0.07028008686290817
2800,0.07356750081810676
2900,0.0701804416945316
3000,0.07134614071304468
3100,0.0664945321052768
3200,0.06680996489180004
3300,0.06704263576029322
3400,0.06955854507426998
3500,0.06885189935963938
3600,0.06848512057238333
3700,0.0661638632902544
3800,0.06585231218260519
3900,0.0662841741084217
4000,0.06665537200493121
4100,0.06139418584869499
4200,0.05719064597169804
4300,0.05578269454025865
4400,0.05162886482960579
4500,0.05020353955227187
4600,0.04895796519133899
4700,0.05307626433147772
4800,0.05277770311122928
4900,0.049610642972232555
5000,0.04974361152134727


==> data/key76_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10449233554453914
1000,0.05326123859308404
1500,0.039688838027869135
2000,0.03686718555592208
2500,0.044559864460050995
3000,0.05088881397469927
3500,0.04393221631427003
4000,0.04462552545232192
4500,0.03506146470586513
5000,0.03216151882759937
5500,0.03438615800106947
6000,0.0361961255026371
6500,0.027306357197930883
7000,0.023773276320381478
7500,0.021297131098791028
8000,0.020178177007699374
8500,0.02067059422224551
9000,0.02166912710038499
9500,0.02261693714960189
10000,0.021381596868749853
10500,0.02153855841122353
11000,0.021842285260059966
11500,0.020873018574171856
12000,0.02104265162245912
12500,0.02132472835825225
13000,0.02101265992334392
13500,0.0194122057848638
14000,0.021897492293656156
14500,0.022625427443140382
15000,0.019825383096415135
15500,0.019615755389406842
16000,0.01756980855396907
16500,0.017767913092768928
17000,0.018482214699454286
17500,0.019332983965461365
18000,0.01868889193769928
18500,0.018355188936476377
19000,0.018329919292858977
19500,0.018128897118208732
20000,0.017043455569184192
20500,0.016791543847319765
21000,0.01764133999333357
21500,0.01826037664786746
22000,0.017850714179463007
22500,0.017876557289172538
23000,0.017045004598849393


==> data/key77_cpa_vals.txt <==
key,cpa_value
100,0.20368627342046317
200,0.13328973258035628
300,0.12766692881649458
400,0.12362948779057967
500,0.11652964519799817
600,0.10464604804331472
700,0.08650988019397875
800,0.08127065015787736
900,0.07848695184545589
1000,0.07632085729617702
1100,0.08318029051892574
1200,0.07286997428897521
1300,0.06953639011464628
1400,0.07272890132565428
1500,0.0671812003179417
1600,0.06678249779610738
1700,0.05984881763416752
1800,0.06036046635053389
1900,0.055634874930607085
2000,0.050981590307743824
2100,0.062289743852132956
2200,0.05541456358920132
2300,0.04607048360227023
2400,0.04729151950540601
2500,0.04236345606683781
2600,0.04286780626772138
2700,0.03970763644950165
2800,0.041158283976672386
2900,0.04302826367954429
3000,0.03492066445168122
3100,0.03617365754787722
3200,0.033755401288691166
3300,0.032287536555407906
3400,0.03409568649928175
3500,0.036559560653806236
3600,0.03519786421898311
3700,0.0351576924456477
3800,0.039840100243281565
3900,0.03776675896075707
4000,0.03858629511212091
4100,0.03587859970367098
4200,0.03537438987091471
4300,0.03340093778976656
4400,0.03537250420641334
4500,0.032269909746604285
4600,0.03156956141070996
4700,0.030830563526690356
4800,0.031246942554548806
4900,0.030627913253981932
5000,0.03152285983794884


==> data/key77_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12973435636200453
1000,0.08547553149553051
1500,0.06459824950118356
2000,0.06579784994010206
2500,0.04949926080222521
3000,0.035893599535918114
3500,0.04277474741402829
4000,0.04094194701909401
4500,0.035011913855308066
5000,0.03470549015510225
5500,0.03844316004010829
6000,0.03823594316574868
6500,0.0349558665024929
7000,0.032511487220074076
7500,0.029997068275890517
8000,0.03268210781598803
8500,0.0335024123622599
9000,0.02889115541149035
9500,0.02879228283305489
10000,0.027832529053323785
10500,0.026197618315341998
11000,0.027872519495422094
11500,0.02293035744702432
12000,0.01989470425144169
12500,0.019966194425411046
13000,0.018270852504214903
13500,0.018286800716600656
14000,0.017882046613958452
14500,0.017215760510319922
15000,0.017077495216854675
15500,0.017707745037348264
16000,0.017802469542153428
16500,0.017223661031058452
17000,0.01755875065968588
17500,0.01720764797092404
18000,0.01640574946005083
18500,0.016400737788368466
19000,0.016194242704598412
19500,0.014631894021114242
20000,0.01610557846084734
20500,0.014681701013702917
21000,0.014987582062828714
21500,0.014932729086269378
22000,0.01467899022234885
22500,0.014730077964517361
23000,0.014399776103730914


==> data/key78_cpa_vals.txt <==
key,cpa_value
100,0.2971032757827333
200,0.16507393492055686
300,0.13415035025081237
400,0.09165365321339666
500,0.09031096462890126
600,0.09283406282134996
700,0.08918150893937964
800,0.07437685631624937
900,0.07385874988712111
1000,0.07922030581764432
1100,0.06421866460266361
1200,0.06241469831166142
1300,0.05819366493958196
1400,0.060083285950808696
1500,0.05607683307378802
1600,0.058257634380521985
1700,0.059504998477197285
1800,0.05645316285998021
1900,0.05353967594837748
2000,0.053089898316346265
2100,0.051466823503100445
2200,0.047532801958030634
2300,0.042747637834827414
2400,0.05018720395310755
2500,0.051848198682597615
2600,0.044512063404526056
2700,0.04283053909417947
2800,0.04078559052645461
2900,0.044431856214782656
3000,0.045372637704002045
3100,0.044271442620659705
3200,0.045974459339880556
3300,0.04646539331026523
3400,0.04245146694015434
3500,0.04399861088687426
3600,0.042382292244906535
3700,0.04209215522314352
3800,0.04202225512536635
3900,0.037680880173073736
4000,0.03516126353162923
4100,0.03403473804578029
4200,0.03316590686631118
4300,0.03004450578480647
4400,0.02583553578542648
4500,0.026387547778903963
4600,0.025904832375412842
4700,0.025989075327084585
4800,0.024039201478747982
4900,0.021406285568777314
5000,0.023226804686823338


==> data/key78_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1280166897518472
1000,0.07696166185644196
1500,0.05485062835290596
2000,0.05113340572593685
2500,0.05298920061305316
3000,0.04940173275539547
3500,0.039051405028803284
4000,0.04062082539046691
4500,0.03567849545564093
5000,0.041108231988185
5500,0.04301515928299359
6000,0.03956634504946022
6500,0.03667331535569117
7000,0.02855881290674939
7500,0.02424944545718346
8000,0.024043340682972286
8500,0.026248459133195626
9000,0.024116601048804535
9500,0.018318218054479956
10000,0.018873995749614604
10500,0.01881276989506269
11000,0.020811887808088826
11500,0.0156271343455536
12000,0.014835874322190815
12500,0.01664838092093407
13000,0.015100689885068857
13500,0.01635569457866202
14000,0.016664491359045235
14500,0.015783361003926834
15000,0.0160750217147803
15500,0.014831528946858153
16000,0.013742077977279615
16500,0.015255203085859018
17000,0.015859640020496488
17500,0.015388660469899736
18000,0.014150244352683871
18500,0.01386811396108832
19000,0.013903279235201235
19500,0.013591389278173986
20000,0.014249873468675798
20500,0.014839052266717221
21000,0.015000985382037374
21500,0.013492297277207074
22000,0.012816754260979252
22500,0.012266648945663924
23000,0.012916798937759167


==> data/key79_cpa_vals.txt <==
key,cpa_value
100,0.24094973455635846
200,0.24120901028080755
300,0.20361709095690322
400,0.15715796549494804
500,0.11451202608480893
600,0.09798571525738091
700,0.08878548572722375
800,0.07257944371129209
900,0.07776749299606106
1000,0.07441897311339028
1100,0.08843165455728064
1200,0.11085111001228627
1300,0.09475898141827756
1400,0.0992006602649733
1500,0.08417920034214854
1600,0.0888216769096846
1700,0.06848010810136466
1800,0.07105815967557028
1900,0.07382282943947667
2000,0.06831269550814453
2100,0.06738732620242648
2200,0.06786877672633464
2300,0.06728677526107452
2400,0.0658093102385866
2500,0.06603880782589278
2600,0.06155666828004687
2700,0.06287933109702383
2800,0.06282281846622166
2900,0.06171761605870994
3000,0.0628056251017855
3100,0.059033929008616134
3200,0.054794954146844516
3300,0.05023126061250411
3400,0.048282970392361915
3500,0.04874807193033311
3600,0.04699895528280019
3700,0.04528232241410579
3800,0.049834734207088074
3900,0.045593557308129015
4000,0.041845576057902525
4100,0.04319351476679923
4200,0.04384688776878238
4300,0.04253649893264263
4400,0.04204081350888638
4500,0.04124393133449552
4600,0.04113760210310037
4700,0.03976961247217295
4800,0.03904995699604409
4900,0.03793257822755911
5000,0.037980313706498264


==> data/key79_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10288827096557188
1000,0.07613302777006739
1500,0.06160282987414946
2000,0.054249886508388724
2500,0.05612565233948671
3000,0.050583945438642926
3500,0.05523036914226326
4000,0.04919800062742254
4500,0.04471910458521136
5000,0.045301969280962674
5500,0.04884216102615311
6000,0.044180588841698766
6500,0.04490905801240666
7000,0.04387027193575939
7500,0.04026753465894386
8000,0.036702788256738395
8500,0.03690372591442741
9000,0.04018897613094513
9500,0.0440613250866429
10000,0.041165717842813324
10500,0.03924506525885851
11000,0.03948602239055971
11500,0.039298965509625555
12000,0.03942852022325706
12500,0.04079321097172776
13000,0.04232503270044723
13500,0.042334566531589
14000,0.04052241850870849
14500,0.040769283984366335
15000,0.04322440362539754
15500,0.046233458362000074
16000,0.04450647104511404
16500,0.04480086882611218
17000,0.04323371575668402
17500,0.04387687854121646
18000,0.04287317293655829
18500,0.04240562143978481
19000,0.04330414563947808
19500,0.042070515318280426
20000,0.04252767553131555
20500,0.04207272214295393
21000,0.04388914281689097
21500,0.04343205316962377
22000,0.04139073272941331
22500,0.042096128930551355
23000,0.04062567754562703


==> data/key7_cpa_vals.txt <==
key,cpa_value
100,0.27049206708643425
200,0.22650956890642623
300,0.15904459397642148
400,0.12055602486218346
500,0.09105059063935202
600,0.07935344933806146
700,0.08034913129383955
800,0.08966642543263348
900,0.08206091254384729
1000,0.06006169583060813
1100,0.05669580952013192
1200,0.062457432038599
1300,0.057175548640799066
1400,0.05646962639859443
1500,0.05077694851390301
1600,0.05123770508707174
1700,0.04631193896157822
1800,0.03776612917934221
1900,0.033814867892284876
2000,0.037989201156257556
2100,0.03851093251870479
2200,0.028769205199876243
2300,0.030617702373041213
2400,0.02766129667133064
2500,0.02547241537527579
2600,0.028593784489202714
2700,0.031321687006470256
2800,0.03269121452830092
2900,0.030071211613083997
3000,0.02563584062624712
3100,0.028252670923740952
3200,0.026695900990802962
3300,0.027785906716297135
3400,0.025106416574731314
3500,0.02459838339660966
3600,0.022700245941122375
3700,0.021799057974760554
3800,0.023930363432121078
3900,0.023094747815336145
4000,0.02737307914633834
4100,0.028299222517897526
4200,0.023591518965913168
4300,0.026177133553661587
4400,0.025857204409356883
4500,0.025171119295153404
4600,0.025972100251644058
4700,0.026981870641106524
4800,0.02702941485166757
4900,0.031852081831057644
5000,0.030349316507936253


==> data/key7_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.116314996727009
1000,0.09117647217231621
1500,0.0654028069406917
2000,0.0480225481237153
2500,0.03567457618015808
3000,0.03572494797787108
3500,0.029656553737901145
4000,0.03054366351552068
4500,0.02342276145991605
5000,0.021029508350238178
5500,0.02305109787168223
6000,0.017841815567868513
6500,0.01939667583633208
7000,0.018085947998708548
7500,0.012636203413757771
8000,0.013734043712622058
8500,0.012135004314233947
9000,0.013310516308815743
9500,0.015026338141397656
10000,0.012607366662668236
10500,0.013286565061971801
11000,0.011328235369980493
11500,0.012353769316228315
12000,0.01524111238649999
12500,0.01579515722585163
13000,0.017041802264858782
13500,0.01879032153933545
14000,0.01832856060573587
14500,0.016693034802385313
15000,0.014602237024723535
15500,0.013347183201066917
16000,0.01310826939841043
16500,0.01423982539076393
17000,0.012245820459273695
17500,0.009694146454652998
18000,0.010559892133650668
18500,0.01012361848360469
19000,0.010726639409769808
19500,0.009896504630222425
20000,0.010191562127996176
20500,0.010355887458448013
21000,0.010724105100860349
21500,0.009743302865340519
22000,0.008875708508040741
22500,0.00890299590959879
23000,0.009752578569515022


==> data/key80_cpa_vals.txt <==
key,cpa_value
100,0.2536576028122837
200,0.18189553886665624
300,0.1915582273193412
400,0.1451001917169367
500,0.11699414942624854
600,0.1071959177751905
700,0.08863834918196385
800,0.0875346627541253
900,0.09043847408567146
1000,0.08939918721412746
1100,0.09366046565235399
1200,0.10205897251100786
1300,0.09810492701917267
1400,0.09217890309547586
1500,0.08560136135546709
1600,0.08549811800442246
1700,0.08053858504429086
1800,0.07616933227774465
1900,0.07408106920024107
2000,0.06798018046668178
2100,0.05999795612886499
2200,0.06004679324255367
2300,0.053363252991553145
2400,0.05070919405050984
2500,0.05105475788993962
2600,0.048976207024357454
2700,0.04621992888177464
2800,0.0429741164855369
2900,0.04237378465472908
3000,0.04000033783686023
3100,0.040653110570765524
3200,0.03868244191281351
3300,0.035767811269541344
3400,0.033925579250373115
3500,0.03473561609194426
3600,0.034529465040345715
3700,0.033935765020694744
3800,0.03692592670038608
3900,0.039556639206968496
4000,0.03533870431673689
4100,0.034732956604967655
4200,0.03843345582275968
4300,0.032820814805387365
4400,0.03193741065338703
4500,0.032134693931814055
4600,0.03351394018614491
4700,0.03210461447806757
4800,0.031541465899415214
4900,0.032734184570303415
5000,0.03289755086987513


==> data/key80_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.14556497536090124
1000,0.10909453790785882
1500,0.08243490767291331
2000,0.06966866104935186
2500,0.05988447686349818
3000,0.05114112702178253
3500,0.05335737411259581
4000,0.05196575396313142
4500,0.04615414502278005
5000,0.04897622607909102
5500,0.042836653503664064
6000,0.038197972513829816
6500,0.028919569018663705
7000,0.02541377235732524
7500,0.028129872059911167
8000,0.027584100439172202
8500,0.02763358927122965
9000,0.024937477002324744
9500,0.021142623865661524
10000,0.019467653523767548
10500,0.017009822361334873
11000,0.018406257553905757
11500,0.01671916605542456
12000,0.016820403357287222
12500,0.01585936359097694
13000,0.02039466089655261
13500,0.01802611447045128
14000,0.01322800876333134
14500,0.013261829457457703
15000,0.014801015080330368
15500,0.016048114640051483
16000,0.012556654253711119
16500,0.01042249721208031
17000,0.01118350129786426
17500,0.011827510664111899
18000,0.011886276964697634
18500,0.011218464795635087
19000,0.011075470205698146
19500,0.011914005931295307
20000,0.012716739153588173
20500,0.012916283707212102
21000,0.013149304207103873
21500,0.012701285154720476
22000,0.011490715251203043
22500,0.01148494597590813
23000,0.012258391964663594


==> data/key81_cpa_vals.txt <==
key,cpa_value
100,0.3343616623906746
200,0.17106554218182912
300,0.15781993056401747
400,0.13367996552844505
500,0.1340002013401427
600,0.14053424138819212
700,0.13389966284798152
800,0.12513530953817928
900,0.12635227878152933
1000,0.10847396217450903
1100,0.11837337725259059
1200,0.10140617233660619
1300,0.09821252068122563
1400,0.09499823562223561
1500,0.07931794821767058
1600,0.06912195280346443
1700,0.07807353572293964
1800,0.0712666797051024
1900,0.06823331579441617
2000,0.0651597592255494
2100,0.06068470209320267
2200,0.060668320711731574
2300,0.05569793532727581
2400,0.05216042789443676
2500,0.050234040883900585
2600,0.0484894287891875
2700,0.046401000693711655
2800,0.045079739194226275
2900,0.04288131597648686
3000,0.04296556374331829
3100,0.03965737457108986
3200,0.03870421830031959
3300,0.04159511380671106
3400,0.04108156592573909
3500,0.04250216839066955
3600,0.04404922670139747
3700,0.04999251780826889
3800,0.050219330206702426
3900,0.04911790168296691
4000,0.04965701497887616
4100,0.04951951344357479
4200,0.04682104706596465
4300,0.04582107443249298
4400,0.04331539026713222
4500,0.04018312713727823
4600,0.039184960230993715
4700,0.03776737396676945
4800,0.03592705353974456
4900,0.037516462927767884
5000,0.03664944754053514


==> data/key81_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10040619155923411
1000,0.07766898039375204
1500,0.05786846632740048
2000,0.05761092793958837
2500,0.048604592134501155
3000,0.039982050880853943
3500,0.03710922701163624
4000,0.03637618301753183
4500,0.038320293314945485
5000,0.040268906651548066
5500,0.03710059253343439
6000,0.039330802004633465
6500,0.0424655321451421
7000,0.035512734529265205
7500,0.03173038532230393
8000,0.03275316406000267
8500,0.030771739506972588
9000,0.03345957560008641
9500,0.032513205901621774
10000,0.03425248215612681
10500,0.034290821659164764
11000,0.031711973918584796
11500,0.03053456039290715
12000,0.03127013902711507
12500,0.02841629648681531
13000,0.030201690875565443
13500,0.031797608857410585
14000,0.027977486152001102
14500,0.029153504243377117
15000,0.0268349720450633
15500,0.025327059304575246
16000,0.025198427105958585
16500,0.02572988611675525
17000,0.026471930797143033
17500,0.027616935492593076
18000,0.02594865097682724
18500,0.023542856215709076
19000,0.023797867248218994
19500,0.024783482265849248
20000,0.02408665278474446
20500,0.023340241289370952
21000,0.022361935951703237
21500,0.023342658312611776
22000,0.02353959279772562
22500,0.02261059075312058
23000,0.022563127884104535


==> data/key82_cpa_vals.txt <==
key,cpa_value
100,0.2690064907485226
200,0.1986595640095278
300,0.11527411678710263
400,0.10763071974274162
500,0.07840351923749402
600,0.08446304984242979
700,0.09281137448793987
800,0.0753908595198666
900,0.09983471024783028
1000,0.09739173814195046
1100,0.08947725333221042
1200,0.07230849278286866
1300,0.07070964239295466
1400,0.0786755637316732
1500,0.06712370721006988
1600,0.06898971568942339
1700,0.05138480903288149
1800,0.051835434610339945
1900,0.04242723429327476
2000,0.03999713043616479
2100,0.044903480434674146
2200,0.04767595838982414
2300,0.05180796702340914
2400,0.051119407918936995
2500,0.05211091120184788
2600,0.046901709369315495
2700,0.04588760655292558
2800,0.044694850112034265
2900,0.04151750895985596
3000,0.04135317157076204
3100,0.037939394703365915
3200,0.04076438229217134
3300,0.03499856399197814
3400,0.035858072199521154
3500,0.03817434471146917
3600,0.0424455639555497
3700,0.04253781356756864
3800,0.04212982650511943
3900,0.038859109482194426
4000,0.03044396660307839
4100,0.02799979295640847
4200,0.030517073295349105
4300,0.03043020004418449
4400,0.031238296298978684
4500,0.03163897907343816
4600,0.031251216805182835
4700,0.028704824355059003
4800,0.030858332992361886
4900,0.029085994173285182
5000,0.027684368481521688


==> data/key82_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.06699967042034756
1000,0.07296769330329651
1500,0.07590250369927329
2000,0.07474463770629063
2500,0.05449866040518289
3000,0.03633597749644413
3500,0.03634816905158338
4000,0.027628598623370196
4500,0.02701430173490459
5000,0.023186716703830913
5500,0.02736898303453922
6000,0.029868044583121964
6500,0.022623850980312384
7000,0.02135509269303775
7500,0.021617933201198515
8000,0.018699256103197916
8500,0.019280537769809175
9000,0.018449626230574206
9500,0.02055963928323523
10000,0.02271391035791813
10500,0.020111873962482797
11000,0.0169680110049395
11500,0.016680857381197636
12000,0.018142111501039216
12500,0.01947818630995361
13000,0.018949770059732626
13500,0.015993336215673417
14000,0.016527387649767702
14500,0.016414833203893052
15000,0.017549223881464363
15500,0.015385991071406962
16000,0.014495458232984239
16500,0.01707198653243963
17000,0.018030160007659207
17500,0.017956279912133135
18000,0.016934423128424494
18500,0.01588392661440758
19000,0.015905901053502685
19500,0.015447289581266042
20000,0.014457998584516777
20500,0.015973115547465985
21000,0.015583501141362373
21500,0.017613754987387844
22000,0.016306560417871513
22500,0.014289167005032721
23000,0.015079926398886771


==> data/key83_cpa_vals.txt <==
key,cpa_value
100,0.247859427770978
200,0.16934609304344242
300,0.11146027983547745
400,0.09857903124547492
500,0.08546290678919574
600,0.08737379399779127
700,0.08649555018462078
800,0.09659457747575553
900,0.08566045352990816
1000,0.07179078108365433
1100,0.06017611442816215
1200,0.060521908419980376
1300,0.05836133123708329
1400,0.06242791481659837
1500,0.05330764995299551
1600,0.053737243344329014
1700,0.04754148311428947
1800,0.04136724180080519
1900,0.04437437713118006
2000,0.039176213945246126
2100,0.045061040134239144
2200,0.03866052540843226
2300,0.04281580257395845
2400,0.04081751429432959
2500,0.044724682069145504
2600,0.04202098103235823
2700,0.043989729852157045
2800,0.04513008146691135
2900,0.04481930865862969
3000,0.043936014136263475
3100,0.045999245004672625
3200,0.041659490150984094
3300,0.04080268335648223
3400,0.038227862160915685
3500,0.034283192808643344
3600,0.03524054396126048
3700,0.03370050058789858
3800,0.03140746265744486
3900,0.03516204896247637
4000,0.03967524949123184
4100,0.04038376498635247
4200,0.04195336956788551
4300,0.038096307309249115
4400,0.037646712982996676
4500,0.03625534013937861
4600,0.037611367910058126
4700,0.03705801915303279
4800,0.03680694766790651
4900,0.038227647821520896
5000,0.037037082979229356


==> data/key83_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10446325253493904
1000,0.0761529353834095
1500,0.049812784680897795
2000,0.04626040331342358
2500,0.04001097344892753
3000,0.03090935354618401
3500,0.0272593989989936
4000,0.02504860487056733
4500,0.02722257975842323
5000,0.025420162658588714
5500,0.029754110932347397
6000,0.026641703190027673
6500,0.0268348334564994
7000,0.02833138586372729
7500,0.027662108934666797
8000,0.024469046726283337
8500,0.026523404887273856
9000,0.02708038714453555
9500,0.029034232032125955
10000,0.0338840078386989
10500,0.03477774477802057
11000,0.03210632324374318
11500,0.032535936769526305
12000,0.031378330057514774
12500,0.028787996632970003
13000,0.028692781004828177
13500,0.02850723622887907
14000,0.02823434420815826
14500,0.028217587620133062
15000,0.027328075129942897
15500,0.022764931947074716
16000,0.021841892842736663
16500,0.02218674390767663
17000,0.020033753282121935
17500,0.01919926201455656
18000,0.01707738741825423
18500,0.016383384660931304
19000,0.017138698286039623
19500,0.016593875692181306
20000,0.017479159280528626
20500,0.014646555341261648
21000,0.01599350007047515
21500,0.016626929944929904
22000,0.015346066767274152
22500,0.013547090502391414
23000,0.01307446048190179


==> data/key84_cpa_vals.txt <==
key,cpa_value
100,0.2557396221908129
200,0.14563517657318598
300,0.14240444149503592
400,0.13140112916419477
500,0.10300806548500699
600,0.09205022238697383
700,0.11845381830509978
800,0.0977932548298502
900,0.08233124589079938
1000,0.07324142485453161
1100,0.06323089722870788
1200,0.05399954953492112
1300,0.05323334603315077
1400,0.051579018226736474
1500,0.05441897045772017
1600,0.056845750668133375
1700,0.053260166697311005
1800,0.049311088334975425
1900,0.05102496532820747
2000,0.05006392712484346
2100,0.04484001817692348
2200,0.03798319789292231
2300,0.03473764952614297
2400,0.04472798679523109
2500,0.04272128199494028
2600,0.04194059353038115
2700,0.03947552447141754
2800,0.032877962807911186
2900,0.03242223018681228
3000,0.03215165513667702
3100,0.03367785311480774
3200,0.03098212758436207
3300,0.0316998304642148
3400,0.029330986656367814
3500,0.03717478372509618
3600,0.03654596547217499
3700,0.03429777659679143
3800,0.03123043749869415
3900,0.03135334993495015
4000,0.034373655429474466
4100,0.031107425399840058
4200,0.03400673200428144
4300,0.03308154432698572
4400,0.032911594929464605
4500,0.034338176516825386
4600,0.03540690826657267
4700,0.03548280391644486
4800,0.03587313132780754
4900,0.03122632656708651
5000,0.03172296536603517


==> data/key84_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0961497459176537
1000,0.07198941032604275
1500,0.055276227064486295
2000,0.05148711974548656
2500,0.05105393049236974
3000,0.05289050586525468
3500,0.05622175795113888
4000,0.04775054068596556
4500,0.050289419575597336
5000,0.04217347908172504
5500,0.03711327527928946
6000,0.03160803055260212
6500,0.030078498897703348
7000,0.022031365569615394
7500,0.021455353259114688
8000,0.02038671152479114
8500,0.022551359491874996
9000,0.02241796621005102
9500,0.020234763113978642
10000,0.01960646670515754
10500,0.019206022221612516
11000,0.01928523406939334
11500,0.017118323755364036
12000,0.018965414895346137
12500,0.018454154733149798
13000,0.02045856349672401
13500,0.020019207293582485
14000,0.020195860705203968
14500,0.017240955878593603
15000,0.016420262779293638
15500,0.015317708328288377
16000,0.015163374504855717
16500,0.0165271318105278
17000,0.015704705660012325
17500,0.014304979556514413
18000,0.013637937403468093
18500,0.013740063977162426
19000,0.015493762452496122
19500,0.01447478051194633
20000,0.016107830900613566
20500,0.015655965567686832
21000,0.014366008717778534
21500,0.01306961165110228
22000,0.013830582676626135
22500,0.014420209442658845
23000,0.015553041169320438


==> data/key85_cpa_vals.txt <==
key,cpa_value
100,0.24725407468573807
200,0.1944599001881317
300,0.146015835384644
400,0.10630609787621108
500,0.12117830371988757
600,0.0969794662858994
700,0.08267506757136253
800,0.07538144164760358
900,0.06749680966181229
1000,0.06654624129814764
1100,0.05579483248288726
1200,0.05079670626470159
1300,0.04997003297303999
1400,0.05760005177743795
1500,0.056595178750770435
1600,0.06167035137777204
1700,0.061304369648506135
1800,0.061642322058960364
1900,0.055538631862352396
2000,0.06237947515271554
2100,0.05772703119073795
2200,0.056809381362272586
2300,0.05261812931896334
2400,0.047251594633446206
2500,0.048693167981739845
2600,0.05238133556962772
2700,0.0504124564410616
2800,0.047576361028268906
2900,0.045727592454035404
3000,0.04573721824658665
3100,0.045845675614649604
3200,0.04469282937929467
3300,0.04590720168519098
3400,0.04662799417332125
3500,0.04425819057615802
3600,0.04075852290662281
3700,0.03912936825928671
3800,0.03631330898397252
3900,0.027801739736089542
4000,0.030331379574675455
4100,0.02849567532915505
4200,0.024879927574675394
4300,0.024221406236786806
4400,0.0236428434545802
4500,0.023044224634937417
4600,0.023355301015008705
4700,0.027514519402046033
4800,0.02516940805350952
4900,0.025084818482969833
5000,0.023422648207694755


==> data/key85_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1036685147658186
1000,0.06362077932691095
1500,0.06696355408576876
2000,0.06082787502633279
2500,0.07339767721942554
3000,0.06615092775715217
3500,0.05975428809009718
4000,0.05208430914575203
4500,0.04580755800113422
5000,0.04156713307233349
5500,0.04244378186736377
6000,0.03730190243340297
6500,0.03625029075828049
7000,0.036229734777497
7500,0.038631386457152715
8000,0.0340844020007418
8500,0.031029857730578456
9000,0.02998925418285175
9500,0.03566629257926495
10000,0.03440645491752655
10500,0.033726060731360176
11000,0.03591396054414392
11500,0.0357139324263492
12000,0.03677561713269129
12500,0.03464832174902069
13000,0.030830337102908875
13500,0.027810557406281026
14000,0.027171332508359694
14500,0.0253931586817066
15000,0.024804546384572603
15500,0.023561378020685735
16000,0.02256463356901587
16500,0.01991118215462738
17000,0.018809341589759658
17500,0.02068881064532009
18000,0.0221075014413378
18500,0.022050552603688982
19000,0.021943209351572287
19500,0.02089271192295997
20000,0.02085505483433858
20500,0.020608277326014182
21000,0.021418189137887542
21500,0.02042561306936663
22000,0.021896343249840623
22500,0.021601603258560746
23000,0.020662771571340596


==> data/key86_cpa_vals.txt <==
key,cpa_value
100,0.30708332069621735
200,0.22554666464964385
300,0.1701225498559469
400,0.15216252216947396
500,0.12573670480279714
600,0.10501838752174633
700,0.089073380443152
800,0.08997678967962816
900,0.077950741585052
1000,0.08424003066309466
1100,0.07254298318438042
1200,0.06656160618716338
1300,0.06968157633589228
1400,0.06837530558348003
1500,0.05712016260405618
1600,0.04928816315932144
1700,0.04657977457534983
1800,0.053147001813766526
1900,0.050746054024850176
2000,0.04191184368903151
2100,0.03750868736386158
2200,0.03481226441744854
2300,0.03204148845997141
2400,0.0321448967803984
2500,0.0366814487297982
2600,0.03680505788442759
2700,0.03159887890444364
2800,0.030363069899487876
2900,0.027924358222546526
3000,0.027500914281692483
3100,0.028816327589903244
3200,0.029361395118158072
3300,0.02608501077434257
3400,0.028007207440327163
3500,0.029367580098408747
3600,0.026683607560155535
3700,0.026737947413385664
3800,0.02547398080495681
3900,0.024592098581179
4000,0.02094144204446872
4100,0.020399465777825285
4200,0.023378206770507903
4300,0.027022900207945212
4400,0.02368802736615769
4500,0.02130055533561282
4600,0.02160861504085906
4700,0.025794035575916696
4800,0.0253060083668075
4900,0.020517605289342006
5000,0.019846791848617228


==> data/key86_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09666221536976556
1000,0.07541298967056798
1500,0.0459657213563924
2000,0.048619574339402706
2500,0.04331599090410477
3000,0.02868760707044137
3500,0.033984798165571754
4000,0.03294559283986649
4500,0.028810611575597375
5000,0.025801171704509348
5500,0.02631218042380534
6000,0.025291499094994643
6500,0.02941049334120025
7000,0.027911077312327982
7500,0.025915301698216108
8000,0.023145190715751263
8500,0.02444137592410944
9000,0.02406888725537823
9500,0.025110386743118746
10000,0.024849710870478183
10500,0.024556140370527627
11000,0.025614937383538403
11500,0.026078413740076724
12000,0.028874094731904575
12500,0.028456234292408643
13000,0.02911645867198496
13500,0.03037359509403773
14000,0.03101883783107792
14500,0.03325205065615328
15000,0.03258690132325645
15500,0.033394464119371935
16000,0.033120632385714596
16500,0.033867870863628566
17000,0.03236231731407988
17500,0.032984213830570056
18000,0.030892909768073025
18500,0.03219291357999792
19000,0.03397551343541196
19500,0.03332805926399811
20000,0.03475810902806827
20500,0.03383925826334063
21000,0.03474206764858015
21500,0.0338497583435417
22000,0.03530825799363591
22500,0.035097939743425594
23000,0.03649570567423035


==> data/key87_cpa_vals.txt <==
key,cpa_value
100,0.1794117404462182
200,0.11301305427330033
300,0.111496636436438
400,0.0984263612754632
500,0.0894611587698149
600,0.09499133092176704
700,0.08264590481859564
800,0.0640158417724983
900,0.07337572089186167
1000,0.06747753900920245
1100,0.0577880334611201
1200,0.06018243097147809
1300,0.06168546908642381
1400,0.05688771648264914
1500,0.053156182431521655
1600,0.04097381938606819
1700,0.05081716544161295
1800,0.03925489636045341
1900,0.03636468893479811
2000,0.03726624885740531
2100,0.03728067940998533
2200,0.04187948366702233
2300,0.04133637053100151
2400,0.042387001875213354
2500,0.03712967481525471
2600,0.03690312125713732
2700,0.03442614773570741
2800,0.03081282053459229
2900,0.03130164363246548
3000,0.03256016169744072
3100,0.030032426538791214
3200,0.027828925991116457
3300,0.02618892335980594
3400,0.027129790262421707
3500,0.03321672214352967
3600,0.029894518015315077
3700,0.029788678211525144
3800,0.030050571337919732
3900,0.02790904760211498
4000,0.029112090275609778
4100,0.0286343958323508
4200,0.025171463523769
4300,0.027872587553063426
4400,0.028566603858417607
4500,0.0272283968114974
4600,0.02669340030440893
4700,0.026988728534388027
4800,0.02683454650977156
4900,0.026519703182514967
5000,0.02570396905819474


==> data/key87_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12884640733753536
1000,0.08127315847372953
1500,0.06101279745285377
2000,0.05916613625833664
2500,0.0679781032109684
3000,0.048275742528385596
3500,0.046187720693982345
4000,0.04439697979965768
4500,0.04729292880665348
5000,0.04902944609396793
5500,0.044879114491605324
6000,0.03374618381728179
6500,0.034419008961327185
7000,0.033891683624547565
7500,0.03567065786288958
8000,0.0383914009667282
8500,0.036050117414868695
9000,0.03584082031222116
9500,0.033559872724574606
10000,0.034600144670958614
10500,0.03744922089118997
11000,0.03810396409279373
11500,0.03820490559209899
12000,0.03555602936619711
12500,0.037434305572145485
13000,0.037420401636745725
13500,0.03471309684416697
14000,0.036317362042040176
14500,0.03357106305527094
15000,0.03404623633683578
15500,0.03464001614165936
16000,0.032636864391725716
16500,0.030243333485152853
17000,0.02801642703239113
17500,0.03017360079425711
18000,0.030504131395190037
18500,0.029911835743683095
19000,0.028172200679104396
19500,0.028978205448805656
20000,0.028879314116831967
20500,0.027129200897520904
21000,0.026788412142463955
21500,0.0259438738069266
22000,0.026534979955484993
22500,0.026241621907098826
23000,0.025534248620644278


==> data/key88_cpa_vals.txt <==
key,cpa_value
100,0.20887650188640203
200,0.19070050022709487
300,0.08855445709992424
400,0.09276479879147487
500,0.07690321961338395
600,0.07621409198086475
700,0.0911393062317304
800,0.08866980546498832
900,0.07061845050793461
1000,0.06710235673821562
1100,0.07205749139369004
1200,0.0617585963770045
1300,0.055163508284484235
1400,0.062209071009995065
1500,0.049154007885180824
1600,0.05211215972415263
1700,0.04668094122753926
1800,0.04557562990904614
1900,0.035293911918472295
2000,0.037233376879800766
2100,0.039023883876497266
2200,0.03825080244660249
2300,0.04442070687408172
2400,0.0440875237507531
2500,0.045709960313547064
2600,0.047539361800578384
2700,0.04480892895921705
2800,0.04510970069761173
2900,0.0436104511299248
3000,0.04249718146943066
3100,0.042983488991769236
3200,0.04227847160365331
3300,0.037868984423401184
3400,0.03666043458973688
3500,0.03978795946805718
3600,0.03598689609264559
3700,0.03774180156725611
3800,0.03360295954605871
3900,0.032289636867653015
4000,0.03232306885167149
4100,0.0317151992899508
4200,0.03385285003055145
4300,0.032811279537957094
4400,0.034755426555435245
4500,0.031687419201974806
4600,0.028966106812385303
4700,0.02987274118363731
4800,0.029609975390169588
4900,0.027154238835920462
5000,0.026796404530917108


==> data/key88_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.0831021365825608
1000,0.05617099037762396
1500,0.06892767967887876
2000,0.04417670317004983
2500,0.04794177891057554
3000,0.044401506614968035
3500,0.03216438537327787
4000,0.03165218191941232
4500,0.024856222178039317
5000,0.032152757211559795
5500,0.028636185618579845
6000,0.0320866424668272
6500,0.03076143033145309
7000,0.026057955870644606
7500,0.02165709685148669
8000,0.018373694492021028
8500,0.019010832334489986
9000,0.019245513036545453
9500,0.015333481775693145
10000,0.015341415912881422
10500,0.017327759038893872
11000,0.01393849787190663
11500,0.01556507855603331
12000,0.018563119120267185
12500,0.019624949328460695
13000,0.01946922171893258
13500,0.017574444883770995
14000,0.01538000343155697
14500,0.0163183425413628
15000,0.017085605375801977
15500,0.0188706157722142
16000,0.018433949007145397
16500,0.01645291775317147
17000,0.017323143612920654
17500,0.01640525600842182
18000,0.014940019431813934
18500,0.016296829311113255
19000,0.01584651633884136
19500,0.017351564421823274
20000,0.01716314423675308
20500,0.016303374812472737
21000,0.016351715594355477
21500,0.014860557018149374
22000,0.01622979954219624
22500,0.01502744565178807
23000,0.014497813068083114


==> data/key89_cpa_vals.txt <==
key,cpa_value
100,0.2560439089714946
200,0.18783691144117862
300,0.11812145550856544
400,0.10234179043637676
500,0.10154649917601945
600,0.09136114761408674
700,0.1064336207248882
800,0.09280320544125606
900,0.08105807461887204
1000,0.05734472888219149
1100,0.04839555542590019
1200,0.037906866635534296
1300,0.03895614262952997
1400,0.03135446289823124
1500,0.03633755606225108
1600,0.02970593957097529
1700,0.02527611859970308
1800,0.03094795093040224
1900,0.0346149541781822
2000,0.03511838562844187
2100,0.03984600778161296
2200,0.03792854744120983
2300,0.022719139202560957
2400,0.026073648295683653
2500,0.02632487537699864
2600,0.025100209741957494
2700,0.02540128616444629
2800,0.02141513551670146
2900,0.02302698223089787
3000,0.023120173209363472
3100,0.022206968749549253
3200,0.020678166933150867
3300,0.015898102364446276
3400,0.018017771314310347
3500,0.022511091003197394
3600,0.02277187271450321
3700,0.019779807372288297
3800,0.02100228426229511
3900,0.019527971857664236
4000,0.020389765909175843
4100,0.02044072225131731
4200,0.020536641504441285
4300,0.023097946621967663
4400,0.024836937199279603
4500,0.025105823148363186
4600,0.026410995098694323
4700,0.024916441745902292
4800,0.024583628708982556
4900,0.02785056822233842
5000,0.027433653392162874


==> data/key89_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09727117352924797
1000,0.053666231243070246
1500,0.039078573779312335
2000,0.024212228543080843
2500,0.021685139529168854
3000,0.026976440761116043
3500,0.02590278381780509
4000,0.025378268614980208
4500,0.02566492466022577
5000,0.027426952828450802
5500,0.025617246443296066
6000,0.022009815359680985
6500,0.021991297273242297
7000,0.02545140233762414
7500,0.02445957426040792
8000,0.025713118713679914
8500,0.028366061648249292
9000,0.0294374629376061
9500,0.026798796532856793
10000,0.02700928397132369
10500,0.025834046707357224
11000,0.026770475875574143
11500,0.02557660437260785
12000,0.025578391685783717
12500,0.026232386423777287
13000,0.02279196238166294
13500,0.021506049284943943
14000,0.02388112733978157
14500,0.02464082164444748
15000,0.02343055101701743
15500,0.024981438835782854
16000,0.023034443275556264
16500,0.02239652407778905
17000,0.022199804244907764
17500,0.022990221116468035
18000,0.022330509786683356
18500,0.024237380955392216
19000,0.02521160495665647
19500,0.024518848127548426
20000,0.024054370464576796
20500,0.025525345979759122
21000,0.02334229725749818
21500,0.02035501470581179
22000,0.01944800733191811
22500,0.019032730150761498
23000,0.01719946754098823


==> data/key8_cpa_vals.txt <==
key,cpa_value
100,0.26245069848287095
200,0.19139420834179208
300,0.15240070830955552
400,0.16409603417245253
500,0.11793592105862391
600,0.14196531964629053
700,0.13227580527496852
800,0.11347127336579636
900,0.09974076805547064
1000,0.10404088394332038
1100,0.0798074064022523
1200,0.08707789373291361
1300,0.07761383549986096
1400,0.061884488993101075
1500,0.0548576106330417
1600,0.047699897250906474
1700,0.05011925983098614
1800,0.04509519637442127
1900,0.04774721990771792
2000,0.04703693760453099
2100,0.046673728600777335
2200,0.052130177810716855
2300,0.04880626253026533
2400,0.05396194314006187
2500,0.05804028952354343
2600,0.051270364433788504
2700,0.053060034732134935
2800,0.049362652171284764
2900,0.04512539545133796
3000,0.043677449933661905
3100,0.03800784956853124
3200,0.03737715633043124
3300,0.04132185716717534
3400,0.04083549129867037
3500,0.038169570807197586
3600,0.03797215703461009
3700,0.03897484882355579
3800,0.03298527494557788
3900,0.03123804311205904
4000,0.02968584923211112
4100,0.027024332529205535
4200,0.024946335482234804
4300,0.02399747920314164
4400,0.027027033182937064
4500,0.029899491661797745
4600,0.026075284518725848
4700,0.02348958372141343
4800,0.026682246090419956
4900,0.028650373673294118
5000,0.027820003862405095


==> data/key8_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11260647068571465
1000,0.0944572931607272
1500,0.06905930270338373
2000,0.06973920478629893
2500,0.07147792394293774
3000,0.05875264410181632
3500,0.0481518130954492
4000,0.04962629977281016
4500,0.050906854760506354
5000,0.054292529182984585
5500,0.053069198508429505
6000,0.049383964914604506
6500,0.049528122759637805
7000,0.046141931129759076
7500,0.042679749272455325
8000,0.04265866146830809
8500,0.04778101817607808
9000,0.04325027689851711
9500,0.043884777822685114
10000,0.04558333651350577
10500,0.04439592443601002
11000,0.04203478508205388
11500,0.04086718682894371
12000,0.041326846542035535
12500,0.039428714497772153
13000,0.040024125807165474
13500,0.04120517799629846
14000,0.04075008311920181
14500,0.03990952202515604
15000,0.036639377179397095
15500,0.03624744961684949
16000,0.038245524049065706
16500,0.03816605983936357
17000,0.03715133979851207
17500,0.03557345435136568
18000,0.03507399217086514
18500,0.03605952691861387
19000,0.03815931933685791
19500,0.038858600584167256
20000,0.03835077400813342
20500,0.03613654327376573
21000,0.03654238315119182
21500,0.0360348703292763
22000,0.03506356603291148
22500,0.03564778058625114
23000,0.03539022641980089


==> data/key90_cpa_vals.txt <==
key,cpa_value
100,0.30030246973993446
200,0.16288588528729492
300,0.1292098300419007
400,0.09991215972719983
500,0.07184368808038347
600,0.05905169755626771
700,0.06819373020949895
800,0.06704796151968229
900,0.06267940940608739
1000,0.07864844748432177
1100,0.08634599531216501
1200,0.07464136166191489
1300,0.07925393528311264
1400,0.06693936596521038
1500,0.06317691183834602
1600,0.061593968980873916
1700,0.05747666919294637
1800,0.05539362151786817
1900,0.05222663670611864
2000,0.0573019816956886
2100,0.06053997826451326
2200,0.05670825343080436
2300,0.05819086232879326
2400,0.05283726923537099
2500,0.05077251227088856
2600,0.05387509747486114
2700,0.04837958506941334
2800,0.04859277244448637
2900,0.046763896017159814
3000,0.04431842581256129
3100,0.04231028263655964
3200,0.047069230053185834
3300,0.04555684054910581
3400,0.045481952546064124
3500,0.04487237418188102
3600,0.04394234860059148
3700,0.03973951250099176
3800,0.040605977346128565
3900,0.040059454401055086
4000,0.04042270566369326
4100,0.04449146904900144
4200,0.04644115716578329
4300,0.04623007519856531
4400,0.04662038687107541
4500,0.0451379129808797
4600,0.04781723875470454
4700,0.044217306593656705
4800,0.04248512411724647
4900,0.041493140466227416
5000,0.04052424453235372


==> data/key90_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.12022798105428056
1000,0.09261642266174498
1500,0.0789416225530445
2000,0.054343213878025924
2500,0.0510070098453259
3000,0.04124153583808943
3500,0.04937991648118783
4000,0.05134436293562681
4500,0.04479990244721647
5000,0.03630042491482197
5500,0.035673382108015204
6000,0.03882072640612315
6500,0.0369188210669126
7000,0.03159836685796839
7500,0.037054327926317465
8000,0.037467135174190494
8500,0.0329121706195177
9000,0.03156817725677802
9500,0.03410294240975967
10000,0.03547843031785821
10500,0.03746181947035607
11000,0.036948178739378675
11500,0.036876140260381274
12000,0.037744290183136756
12500,0.036696246956945656
13000,0.03437633261627017
13500,0.03588688522536437
14000,0.03566299639699993
14500,0.03529084165910798
15000,0.03633631257767759
15500,0.03601786463409282
16000,0.03449010178878637
16500,0.035247284555387864
17000,0.035423570369697704
17500,0.03398232545522926
18000,0.03564181797486732
18500,0.03793887050132667
19000,0.03635935557307491
19500,0.037045530180433446
20000,0.036534218762915696
20500,0.03748369267749822
21000,0.03702174848003823
21500,0.03770765957665767
22000,0.03679050771099457
22500,0.03795931235625888
23000,0.03736216650494199


==> data/key91_cpa_vals.txt <==
key,cpa_value
100,0.2559057777797568
200,0.20762400624674507
300,0.12576142246105382
400,0.13294422444773699
500,0.12493673906052472
600,0.11769020641856805
700,0.12166344136279841
800,0.10181033217295084
900,0.10209932388135126
1000,0.10498412152084004
1100,0.08878247546327499
1200,0.08296462552019238
1300,0.07689990938187283
1400,0.07364335569606649
1500,0.0725673974785322
1600,0.06714367766257824
1700,0.06016743622839129
1800,0.047882675434231574
1900,0.0542699657502817
2000,0.05629968331010606
2100,0.058898786274726084
2200,0.051336031566757555
2300,0.044143848176931164
2400,0.04551366450960601
2500,0.04390429504363065
2600,0.04273948458690705
2700,0.04277621835244875
2800,0.03890579183569639
2900,0.038822451751151656
3000,0.040912030909056124
3100,0.04590284157409461
3200,0.04604223534732212
3300,0.044752276163508624
3400,0.04460149154735445
3500,0.0407244018467774
3600,0.041265349484618435
3700,0.03705646751407909
3800,0.037751386978896344
3900,0.03681100224585164
4000,0.03211241398345205
4100,0.0320295468676361
4200,0.028026658701815522
4300,0.030156511997515803
4400,0.03136276609891549
4500,0.0313581573317625
4600,0.03056760300240733
4700,0.02831791006629714
4800,0.026755724062353187
4900,0.02780944863426117
5000,0.02954230751092967


==> data/key91_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11154651792527723
1000,0.058863382014767734
1500,0.045095418531871385
2000,0.044645988332231504
2500,0.04513284368004553
3000,0.048366170153188205
3500,0.051718726239465815
4000,0.05377012125010565
4500,0.05635358018837302
5000,0.05414709696265865
5500,0.05246149303026596
6000,0.05128059027274307
6500,0.05370557049722793
7000,0.05042194572166145
7500,0.05292492608041511
8000,0.051724355134599956
8500,0.04650132736047578
9000,0.04139586979364997
9500,0.040383591071168956
10000,0.03682535558760816
10500,0.035468475460762566
11000,0.03679859033875311
11500,0.036093061268032335
12000,0.03500420734584313
12500,0.03239619359792086
13000,0.03068118718592974
13500,0.031422735160260826
14000,0.03329372138489014
14500,0.030957714383457815
15000,0.03222503612125637
15500,0.031337632199442446
16000,0.02871784040268412
16500,0.02931726871508677
17000,0.030475952698937187
17500,0.030263500688586784
18000,0.028603629648038677
18500,0.029310448159299837
19000,0.028921296508845448
19500,0.030069788633212947
20000,0.030390265744314707
20500,0.0298738889000617
21000,0.028199997185657674
21500,0.02887599330360358
22000,0.02868283297613623
22500,0.028083570299340728
23000,0.027062758104940417


==> data/key92_cpa_vals.txt <==
key,cpa_value
100,0.21342057737768072
200,0.1273029913098897
300,0.12555265673782487
400,0.14339995192980146
500,0.08733522662768814
600,0.09052686635509066
700,0.09047025004756995
800,0.07182853331091187
900,0.06360819360317153
1000,0.06683173657388239
1100,0.05865980378846591
1200,0.040406410516697674
1300,0.042959882193721176
1400,0.050414450869184974
1500,0.04361488158425384
1600,0.04257693282864465
1700,0.04193200328358524
1800,0.03254042758890922
1900,0.033161265686899984
2000,0.03307757535302286
2100,0.033918100918185826
2200,0.030425646808373064
2300,0.03480403845877269
2400,0.029539047521763777
2500,0.038212214893003894
2600,0.03514828661486257
2700,0.03636075013690641
2800,0.03499471686807343
2900,0.026805809382245634
3000,0.021997179447445392
3100,0.025413269244329167
3200,0.02612662669274601
3300,0.023735575823687103
3400,0.024079681135718376
3500,0.026040175063385327
3600,0.025422947976529046
3700,0.024165594751946518
3800,0.02542667914362026
3900,0.024655018023196557
4000,0.026168331628489062
4100,0.02471882332467222
4200,0.0232644491036738
4300,0.024320167106634316
4400,0.026887617225936272
4500,0.027231393572041775
4600,0.030379388019175668
4700,0.03180774304417456
4800,0.032996172697067574
4900,0.03420397653736925
5000,0.037305802863853606


==> data/key92_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.13193629115364455
1000,0.07313993600220875
1500,0.05648823742144488
2000,0.03863595275730636
2500,0.044010386159788535
3000,0.03970332258775514
3500,0.043315893715465605
4000,0.03055979674982523
4500,0.03043611519085079
5000,0.03316303494679493
5500,0.030274797468302476
6000,0.025781772797814642
6500,0.0302881138478521
7000,0.028148351299854713
7500,0.021711228638598132
8000,0.020857261621076338
8500,0.018389855082859646
9000,0.019810959965492397
9500,0.020151223327788532
10000,0.02262561630808049
10500,0.023263641876071824
11000,0.023222391411537476
11500,0.024540471078575776
12000,0.02321691091724433
12500,0.024759971205614236
13000,0.026635684371595792
13500,0.026356816726610142
14000,0.025414147729040024
14500,0.024385847318976424
15000,0.021002765201567877
15500,0.02149255585220509
16000,0.021630514130696457
16500,0.023547088509344772
17000,0.023799997188508323
17500,0.025096978525740787
18000,0.025199931275295896
18500,0.025606837194112855
19000,0.02603385609734816
19500,0.02462352477863649
20000,0.02476385590342428
20500,0.02448447346623233
21000,0.0238964624333462
21500,0.0244339087364543
22000,0.02587223651457482
22500,0.027229435353185207
23000,0.025922514279158412


==> data/key93_cpa_vals.txt <==
key,cpa_value
100,0.20791970893052591
200,0.18030275221833467
300,0.11831611938392798
400,0.1252877971922136
500,0.087828481309018
600,0.0811684853151117
700,0.0707955951258439
800,0.06215857766587193
900,0.06425698140070683
1000,0.057941839584419196
1100,0.0463991567217373
1200,0.057366130785541
1300,0.04979605810824114
1400,0.04542188694809423
1500,0.041750108865348065
1600,0.045654073364724775
1700,0.048810555673136066
1800,0.04111868421863079
1900,0.04658392348209748
2000,0.035999663315035575
2100,0.03847968314735764
2200,0.03438507300321033
2300,0.031457661296997404
2400,0.029563076365839783
2500,0.02596015231756776
2600,0.026068256892200027
2700,0.03306613642586513
2800,0.033860542069935905
2900,0.03544722771209202
3000,0.036468732978295455
3100,0.036767106468719314
3200,0.035966565071240034
3300,0.03876253407247201
3400,0.03381542157740161
3500,0.03204570919467909
3600,0.02768463023690107
3700,0.024883832865475672
3800,0.02598151672532253
3900,0.026422536288693652
4000,0.026623710653123914
4100,0.02727711543672223
4200,0.025292351271865843
4300,0.024435190009822243
4400,0.021381454896245874
4500,0.01828247964426707
4600,0.018875466235291054
4700,0.02125572454260135
4800,0.020657471110880832
4900,0.020955773422364692
5000,0.020349747963785306


==> data/key93_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08206492890640547
1000,0.07081896726000672
1500,0.04974346031456297
2000,0.028117706726250292
2500,0.03272342323469196
3000,0.04383920423721988
3500,0.03559314536897455
4000,0.03564786137389011
4500,0.02824662543373091
5000,0.027590427954182515
5500,0.022873063970907444
6000,0.03075159535072517
6500,0.030862244111873174
7000,0.031859654523350114
7500,0.02928993922244178
8000,0.02680858947686541
8500,0.029237028011372568
9000,0.026809379106347078
9500,0.024650008302632927
10000,0.026100943306532603
10500,0.028334622496574043
11000,0.02983600936227273
11500,0.027311697840929166
12000,0.026627626290232024
12500,0.023651282372081396
13000,0.022479377598895282
13500,0.021082678413563965
14000,0.018361233644408812
14500,0.018677765500736774
15000,0.017446976665442704
15500,0.015176091663308196
16000,0.015190186811899322
16500,0.014320949485483335
17000,0.013067211257986324
17500,0.013213343183062715
18000,0.01301707419760731
18500,0.01109326329795853
19000,0.01059933065409507
19500,0.009281252525412703
20000,0.008734670536630594
20500,0.009675605316409307
21000,0.009048868176431725
21500,0.008522774380114905
22000,0.009962242043962451
22500,0.010281844796781186
23000,0.0108269236632385


==> data/key94_cpa_vals.txt <==
key,cpa_value
100,0.32046758543760345
200,0.23769891955687802
300,0.20376100672355626
400,0.17719425279919995
500,0.14054807838683112
600,0.14465465654643672
700,0.11559562989369694
800,0.09051840697220999
900,0.08608714282139349
1000,0.09420039505663627
1100,0.08895795292945069
1200,0.09252216219677468
1300,0.07821779559362091
1400,0.07215260683926451
1500,0.058829823249635496
1600,0.054951610607681604
1700,0.0642377415404322
1800,0.05708363628350139
1900,0.055057652831581844
2000,0.06400615716403493
2100,0.057705698892260175
2200,0.05969351536312597
2300,0.0590756282804184
2400,0.054549390929547095
2500,0.04494605746920873
2600,0.04482656340148238
2700,0.05234310966829114
2800,0.0453260150927869
2900,0.037922050454046306
3000,0.03579770318626487
3100,0.03395819370495709
3200,0.030392212979987853
3300,0.03033878891548283
3400,0.0281295219775786
3500,0.029996868169554828
3600,0.02979059956192833
3700,0.026543194004948197
3800,0.028773916450160097
3900,0.029638368941200047
4000,0.027667690657952413
4100,0.02275496827972483
4200,0.021743849364448935
4300,0.021239249864510028
4400,0.02464353733732871
4500,0.02312537523212708
4600,0.02591967087826545
4700,0.023476529595749075
4800,0.02059216593678431
4900,0.022497546678396343
5000,0.02539928898635024


==> data/key94_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09173799210962544
1000,0.07099220483724371
1500,0.06111128288726307
2000,0.05545299913336436
2500,0.044122298435843504
3000,0.03987554797081551
3500,0.025845695993291055
4000,0.0337758021022144
4500,0.027406317115390655
5000,0.02835758619949848
5500,0.031932235289549145
6000,0.030834301940847225
6500,0.03345087840285079
7000,0.031212495208523594
7500,0.028975145883936917
8000,0.032267789594080894
8500,0.032889187964602724
9000,0.030435907674156555
9500,0.027406416007978586
10000,0.02539068976126934
10500,0.025620656095922307
11000,0.02684604134754004
11500,0.025640496072195755
12000,0.024654160641546193
12500,0.022821789230121122
13000,0.02033960086201053
13500,0.02361655207305193
14000,0.021578748583637203
14500,0.020311026368744493
15000,0.01920468495831726
15500,0.021306201767590544
16000,0.01932937630785027
16500,0.019952113560216204
17000,0.02209667261933377
17500,0.019007450031214727
18000,0.019219706073251033
18500,0.018519794551598256
19000,0.01939930668527385
19500,0.02045620007784262
20000,0.02088890660464374
20500,0.018604444591369153
21000,0.017677609106261177
21500,0.018020798826233104
22000,0.01758165033405154
22500,0.018193260697161737
23000,0.01950792337114268


==> data/key95_cpa_vals.txt <==
key,cpa_value
100,0.27343198496071847
200,0.1545010744029208
300,0.10893865010759353
400,0.08364422497605871
500,0.08091539209357723
600,0.07629652596407033
700,0.07352311667132612
800,0.08089417108846277
900,0.07685287009112744
1000,0.06400274370370082
1100,0.06246291204500983
1200,0.06130538890969507
1300,0.07308937552810524
1400,0.07013916823470963
1500,0.06586574690576416
1600,0.067852875010937
1700,0.06563615733776065
1800,0.06752007309508591
1900,0.07222308107070065
2000,0.07663709442518997
2100,0.07209601576461426
2200,0.06979473942860165
2300,0.0678633090949964
2400,0.06382329417011064
2500,0.06498305146841224
2600,0.062046658597376035
2700,0.06791105537263525
2800,0.06591731065705254
2900,0.06430306380727978
3000,0.0674558651808759
3100,0.0646031319755474
3200,0.05980149238890537
3300,0.05790860240088049
3400,0.06129406114849948
3500,0.06266810859048905
3600,0.06439480167889267
3700,0.06517216407517153
3800,0.06027242795965343
3900,0.060681767976689914
4000,0.05858843653083365
4100,0.054105327648630235
4200,0.05377312010394325
4300,0.05225009445101556
4400,0.0482331390791217
4500,0.04751827873104799
4600,0.04475574942880954
4700,0.04478842221361821
4800,0.044783387947391194
4900,0.04844880624728812
5000,0.04821132007752397


==> data/key95_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.07924546076253555
1000,0.05872650292124871
1500,0.05949504638869244
2000,0.06405316779972767
2500,0.05769885824685444
3000,0.04750798732684666
3500,0.04458575349381863
4000,0.03873041411042034
4500,0.03705121198550538
5000,0.03697473338201816
5500,0.04178193220008044
6000,0.0432783571394264
6500,0.03990885907575843
7000,0.036129409355959374
7500,0.03356726332140065
8000,0.036627026211736705
8500,0.03455983196994842
9000,0.03368937737404055
9500,0.035657862852346414
10000,0.03149808132948724
10500,0.03490504537173175
11000,0.03249848673121796
11500,0.029755024190429503
12000,0.029203929822482433
12500,0.029648507186016897
13000,0.024912281439674114
13500,0.025387093725387066
14000,0.028411191740105986
14500,0.02803397217689602
15000,0.029813027167786537
15500,0.028791297348859823
16000,0.028971852883510358
16500,0.030326128276554967
17000,0.031848835421503074
17500,0.03012020998491836
18000,0.029628641224114707
18500,0.029985657130084296
19000,0.028662892838754384
19500,0.03009055494448382
20000,0.03072726134292913
20500,0.030525724475974094
21000,0.03129661823245112
21500,0.03082774159733106
22000,0.030093184086170614
22500,0.029879014360819748
23000,0.030080096490371223


==> data/key96_cpa_vals.txt <==
key,cpa_value
100,0.23881047836474614
200,0.17269799096599855
300,0.17935389474806565
400,0.1079916062220245
500,0.100637678222498
600,0.09706001213108095
700,0.08689730905726188
800,0.07076468417390179
900,0.06913032161489077
1000,0.06872315363905541
1100,0.07600213620497634
1200,0.06621535131140997
1300,0.06601993712117697
1400,0.04915098065476085
1500,0.0510765494710607
1600,0.045957944137152824
1700,0.04626991011618259
1800,0.050840794501368254
1900,0.04704294531984105
2000,0.04735502730776943
2100,0.04343075312749584
2200,0.04062771020411287
2300,0.046781647915362365
2400,0.04383670806507891
2500,0.05038051463597757
2600,0.0494698964325338
2700,0.040675788553859
2800,0.039701176863647665
2900,0.04172546933847792
3000,0.038818214259196675
3100,0.03411540655631445
3200,0.03290056145891354
3300,0.0283283706865275
3400,0.02822813267708551
3500,0.026698220614110455
3600,0.026816056388057567
3700,0.02601469215656451
3800,0.02598578674922467
3900,0.02663124291001787
4000,0.02748228384410706
4100,0.025957297700894444
4200,0.023899009286190206
4300,0.02534225909144588
4400,0.026410066858268542
4500,0.023839900104771813
4600,0.025462742623872145
4700,0.024284673863654297
4800,0.026171273502494315
4900,0.030082692339716614
5000,0.03245262797605693


==> data/key96_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.08829794346636893
1000,0.059058747355963094
1500,0.040583015497735214
2000,0.03873639038002357
2500,0.02456366798720266
3000,0.03794503981817906
3500,0.033495697405295524
4000,0.032056635359999364
4500,0.023376375964700314
5000,0.027642420476071846
5500,0.018938720521391988
6000,0.021240435627593816
6500,0.022452767712403735
7000,0.022186395309905207
7500,0.020245694098430054
8000,0.022442757083786402
8500,0.022154159786600968
9000,0.020284857888451545
9500,0.02291282942033258
10000,0.021872280031846544
10500,0.023458951168708574
11000,0.020098194070004693
11500,0.021771512976011233
12000,0.02092993386836724
12500,0.022016401914853698
13000,0.02158402524458856
13500,0.019660961094173698
14000,0.01888667949494874
14500,0.018339830489899206
15000,0.01773737263324743
15500,0.018661280845461283
16000,0.016439727472950912
16500,0.014895675962768883
17000,0.0151656782840909
17500,0.014813915691069853
18000,0.015674677155217816
18500,0.015464242583961021
19000,0.01414050932905934
19500,0.01463029085755221
20000,0.01464753960261885
20500,0.013629622133269858
21000,0.014839898188971226
21500,0.015608635998317378
22000,0.0151383591685317
22500,0.01480657274847417
23000,0.01585798104285288


==> data/key97_cpa_vals.txt <==
key,cpa_value
100,0.23544646368566638
200,0.1839638724469585
300,0.08788848110078169
400,0.1009708464677174
500,0.09721361068351843
600,0.09227169230671603
700,0.08029661901516118
800,0.08391431227941591
900,0.07707109639809905
1000,0.06595869395178247
1100,0.07252508139977742
1200,0.060044044849481254
1300,0.07380709007287863
1400,0.07221505416829442
1500,0.055616934588070974
1600,0.06226213842731707
1700,0.06491441455431494
1800,0.05550226243837397
1900,0.0557320131663091
2000,0.04790258866963614
2100,0.04438715117588907
2200,0.04989418866248169
2300,0.05439075933917249
2400,0.0494997240276333
2500,0.041471533408682704
2600,0.04463888630244789
2700,0.044231054643236165
2800,0.03701524736059599
2900,0.03571937632535536
3000,0.036902920479383414
3100,0.04055622715651019
3200,0.037424423221532645
3300,0.037847487815276006
3400,0.03835202062426835
3500,0.035310748358386254
3600,0.030969911615868893
3700,0.03284802120718806
3800,0.031501747383220625
3900,0.031688570179164814
4000,0.03465937714013583
4100,0.03689647699815622
4200,0.03724716177116667
4300,0.03674962489143129
4400,0.033902988302742805
4500,0.034993975292535125
4600,0.03232124235825553
4700,0.028650683485940607
4800,0.02807033804396052
4900,0.028107279249197346
5000,0.027802213342684096


==> data/key97_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.09577404269690484
1000,0.07778095818044387
1500,0.03800791689298251
2000,0.04405043509729378
2500,0.04786718177184602
3000,0.04222971472866265
3500,0.04110578270112854
4000,0.03400497405559368
4500,0.03230766096610851
5000,0.02999453128267834
5500,0.030562019565897967
6000,0.030268242546593223
6500,0.027581081148831666
7000,0.026693986228497838
7500,0.026953188522563586
8000,0.026597527246014798
8500,0.025974402214379737
9000,0.022837675717825637
9500,0.024606074637636963
10000,0.025232763036401432
10500,0.026433344913600783
11000,0.028554297019592934
11500,0.025138198751411434
12000,0.025139159208789365
12500,0.025114995448209554
13000,0.02201211328259009
13500,0.01953870780552074
14000,0.017721990628036265
14500,0.018244631043335485
15000,0.01993803539626066
15500,0.019007523814317865
16000,0.017200887561456622
16500,0.01815757761816941
17000,0.018503471336053432
17500,0.017332607481372445
18000,0.018087786476688295
18500,0.01638074785952072
19000,0.017241459900686092
19500,0.01441181595413108
20000,0.015377585417960216
20500,0.014302350182839707
21000,0.01307300225994482
21500,0.013291910773015694
22000,0.014099648209822499
22500,0.013026522779982624
23000,0.012459002652563559


==> data/key98_cpa_vals.txt <==
key,cpa_value
100,0.20421000770525144
200,0.18221298729136462
300,0.15337624422475885
400,0.1394090712591163
500,0.11798836045428937
600,0.10689297447967973
700,0.08316371786358841
800,0.0755496265775711
900,0.06172418857619401
1000,0.06159467974276511
1100,0.05442310269206525
1200,0.04702481802616583
1300,0.04153914763991977
1400,0.03976579513129623
1500,0.04079503006056044
1600,0.03917430312878016
1700,0.034731408146060905
1800,0.03344339998682279
1900,0.0416731737187272
2000,0.03687883161816409
2100,0.040611095990766184
2200,0.04317128042201696
2300,0.04320411119706269
2400,0.03934301063189913
2500,0.04060471088254965
2600,0.03957805921689689
2700,0.03693275951481662
2800,0.03708929849402216
2900,0.03415706965326293
3000,0.028487420227317005
3100,0.027629016954176456
3200,0.027099559365852392
3300,0.026521204614064247
3400,0.027553414481988232
3500,0.02416630111117796
3600,0.026126112171366962
3700,0.02821823011505173
3800,0.024801826975554636
3900,0.023598877135952503
4000,0.0226445727964847
4100,0.024413748089705412
4200,0.021696938549950955
4300,0.023597255957879783
4400,0.02437132302764228
4500,0.023922968395534754
4600,0.02667497228406917
4700,0.02826844743331071
4800,0.02712205298965083
4900,0.028655440607830762
5000,0.02711182945692498


==> data/key98_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.11415431988616279
1000,0.06161635894686551
1500,0.0443162944989332
2000,0.04365346918873868
2500,0.042610553811238114
3000,0.030935447322018306
3500,0.03666678832574184
4000,0.03175347430797106
4500,0.030266498233926204
5000,0.025621680255934153
5500,0.023850119225841987
6000,0.0257940996146628
6500,0.02689976728272431
7000,0.025121946300917016
7500,0.03130816192340589
8000,0.028457590446211788
8500,0.02405353085749288
9000,0.02374051094998478
9500,0.028123617766064035
10000,0.026856869736270047
10500,0.026233665807383448
11000,0.025493063456741596
11500,0.028992933243206256
12000,0.026786878997666817
12500,0.02539175367302345
13000,0.02450709016511541
13500,0.02438924617819421
14000,0.02302588119464996
14500,0.022966703176186973
15000,0.02143270532194326
15500,0.021768095070241227
16000,0.02247146839139905
16500,0.02138348038132165
17000,0.018272811403237336
17500,0.017820950300999443
18000,0.01782081095516456
18500,0.015951754411515775
19000,0.017635638755273596
19500,0.01580470900310791
20000,0.015638357556466954
20500,0.017552961190791767
21000,0.015158459136101775
21500,0.015144351055013527
22000,0.016908834521304577
22500,0.016551914364118736
23000,0.014156796180159014


==> data/key99_cpa_vals.txt <==
key,cpa_value
100,0.3236736121849795
200,0.29260855270372543
300,0.2234589318499873
400,0.1651115900274596
500,0.16446784976973883
600,0.12816282154949837
700,0.13824042631254346
800,0.11658930875145754
900,0.0979201410974729
1000,0.0918626156996411
1100,0.08242291185113292
1200,0.08685998576430104
1300,0.06885074322004654
1400,0.0753384070737422
1500,0.06457949842864545
1600,0.063389949307381
1700,0.05165633318206741
1800,0.050635670060422744
1900,0.05277753978285557
2000,0.0503844723720229
2100,0.04910468094918197
2200,0.05357865482977874
2300,0.050620015713940425
2400,0.046788757698056384
2500,0.04245989247150196
2600,0.036928411781827125
2700,0.039797319207871454
2800,0.03629165833694045
2900,0.03356972302067601
3000,0.03150938660516188
3100,0.03356270799712451
3200,0.03702651438593867
3300,0.03787144625821663
3400,0.045228443537470624
3500,0.0468885112740808
3600,0.046998060637761734
3700,0.04693802524075085
3800,0.045802530078748654
3900,0.047206015224235294
4000,0.045712564038211306
4100,0.04358658601094179
4200,0.04327197678155382
4300,0.041878085450287796
4400,0.043333334876522536
4500,0.04261661671999819
4600,0.044178069003558335
4700,0.04290822153383343
4800,0.04434014419444204
4900,0.046163924205280926
5000,0.045584570736783306


==> data/key99_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.10266799034302611
1000,0.06522013952443645
1500,0.05392369738412944
2000,0.03435189305980475
2500,0.03594517699518991
3000,0.027326062994014955
3500,0.026061445255483023
4000,0.02611874471319199
4500,0.02788055931122787
5000,0.03045838298584524
5500,0.028910690053443804
6000,0.031130529815704126
6500,0.03061481654305314
7000,0.03009442202587382
7500,0.03229661210317996
8000,0.028388924691499073
8500,0.030624435874052423
9000,0.029199383247205293
9500,0.026025645357195072
10000,0.023051927187613896
10500,0.02369101768800468
11000,0.02324554273662861
11500,0.02287816097063016
12000,0.021591260202704198
12500,0.022020215092206388
13000,0.023684944463504363
13500,0.023007247139489956
14000,0.020635549696804912
14500,0.02101492744886009
15000,0.019846600441955336
15500,0.018222884122134936
16000,0.01984877233521457
16500,0.0198509124304124
17000,0.020481549610219665
17500,0.020558077044490745
18000,0.02007171462892122
18500,0.01883777627224659
19000,0.016011663124699642
19500,0.015274057326342159
20000,0.015493660351091112
20500,0.01673502354146393
21000,0.01665848098420073
21500,0.0166313972063844
22000,0.017050801902439662
22500,0.0176995885961338
23000,0.01650741302863096


==> data/key9_cpa_vals.txt <==
key,cpa_value
100,0.36210271810214184
200,0.2441349375185337
300,0.16893617971857772
400,0.144212683167668
500,0.10894151814938963
600,0.0948962139748764
700,0.08272391885436256
800,0.08331937100986762
900,0.06945506676699646
1000,0.085636799584917
1100,0.08899619061231498
1200,0.08694160299640057
1300,0.07509386329191231
1400,0.07256548789314801
1500,0.06972796332661034
1600,0.07335273081615273
1700,0.07537687812486038
1800,0.0721232314123161
1900,0.06900892771318388
2000,0.06064608105893107
2100,0.05210460115491739
2200,0.05246714519696257
2300,0.05514154320870341
2400,0.0523990648857135
2500,0.05111191561414774
2600,0.05412704408675826
2700,0.05360153856884594
2800,0.05241667198462577
2900,0.05048627555419943
3000,0.04579844025735128
3100,0.04248935885858133
3200,0.04066754109047433
3300,0.03695912358595796
3400,0.03470697037331576
3500,0.031717377067665
3600,0.03265853566827684
3700,0.03266877486939665
3800,0.03185506640481453
3900,0.030564654075330266
4000,0.03184427594139007
4100,0.03380342416400636
4200,0.035213893648205305
4300,0.03335413870969981
4400,0.03463102050834373
4500,0.03479780292589453
4600,0.034827748131427805
4700,0.03324682091560097
4800,0.03305576754529321
4900,0.032239651831047454
5000,0.027904395391258358


==> data/key9_cpa_vals_v129210705.txt <==
key,cpa_value
500,0.1207182447674243
1000,0.0858275372466966
1500,0.08301455444791118
2000,0.0679748718440796
2500,0.0611606371466542
3000,0.0549392426108021
3500,0.042627911301078576
4000,0.04070647496272477
4500,0.03738279395827904
5000,0.03136716623035663
5500,0.02713723098213649
6000,0.030979250300876744
6500,0.03005606478772667
7000,0.03199061515357243
7500,0.03019963034998049
8000,0.026034561187407667
8500,0.025232460322243574
9000,0.022278657551506636
9500,0.018910510704561744
10000,0.0229220540037234
10500,0.02043600792971913
11000,0.020171663483119676
11500,0.02047326106776715
12000,0.023513818571421787
12500,0.021424738246512358
13000,0.022446280209272557
13500,0.023269777079071734
14000,0.02030747661249783
14500,0.020699234908939233
15000,0.021387233585642405
15500,0.021623330322591363
16000,0.021711942461789827
16500,0.022823936274394586
17000,0.021750575932653088
17500,0.019930854897702927
18000,0.018696965467540985
18500,0.01802175859601143
19000,0.01644450694990209
19500,0.018163575003594053
20000,0.019186470650402868
20500,0.0196291917281691
21000,0.018768280111336518
21500,0.018421433876704568
22000,0.017731970411843944
22500,0.01764787129455438
23000,0.018347526703925556


==> data/v29_bit2_off0_key180.txt <==
hd,corr
0,-0.07062413832720588
1,-0.07471489572391457
2,-0.07476666531227583
3,-0.07528552827380952
4,-0.0755772562529871
5,-0.0760691352739726
6,-0.07591868069821955
7,-0.07637885136124122
8,-0.07467751974587912

==> data/v29_bit2_off0_key33.txt <==
hd,best
0,-0.07716547056686046
1,-0.0747418283045977
2,-0.0749796034414557
3,-0.07567346207747658
4,-0.07559187766119221
5,-0.07567088388748905
6,-0.07554317927566877
7,-0.07487168422965117
8,-0.07594618686409883

==> data/v29_bit2_off10_key180.txt <==
hd,corr
0,-0.0806241383272059
1,-0.08349640832895659
2,-0.08127670835388272
3,-0.0803479621362434
4,-0.08091420065317827
5,-0.07978785673515983
6,-0.0785693338798462
7,-0.07815871084601875
8,-0.07467751974587912

==> data/v29_bit2_off10_key33.txt <==
hd,best
0,-0.08716547056686048
1,-0.08474182830459773
2,-0.08329063418286618
3,-0.08262348438894467
4,-0.08028125316808597
5,-0.08010383743700701
6,-0.07763995346921716
7,-0.07849087027616279
8,-0.07594618686409883
